A Black Box Variational Inference Scheme for Inverse Problems with Demanding Physics-Based Models

Bayesian methods are particularly effective for addressing inverse problems due to their ability to manage uncertainties inherent in the inference process. However, employing these methods with costly forward models poses significant challenges, especially in the context of non-differentiable models, where the absence of likelihood model gradient information can result in high computational costs. To tackle this issue, we develop a novel Bayesian inference approach based on black box variational inference, utilizing importance sampling to reuse existing simulation model calls in the variational objective gradient estimation, without relying on forward model gradients. The novelty lies in a new batch-sequential sampling procedure, which only requires new model evaluations if the currently available model evaluations fail to yield a suitable approximation of the objective gradient. The resulting approach reduces computational costs by leading to variational parameter updates without requiring new model evaluations when possible, while adaptively increasing the number of model calls per iteration as needed. In combination with its black box nature, this new approach is suitable for inverse problems involving demanding physics-based models that lack model gradients. We demonstrate the efficiency gains of the proposed method compared to its baseline version, sequential Monte Carlo, and Markov-Chain Monte Carlo in diverse benchmarks, ranging from density matching to the Bayesian calibration of a nonlinear electro-chemo-mechanical model for solid-state batteries.

==> figures/gle/laplace_ABRIS_2.csv <==
max_n_sims,seed,n_sims,mean_error,lv_error
10000,0,8,0.8756209899845728,7.691001858922963
10000,0,48,0.8456316015002863,9.979063224465119
10000,0,96,0.6758637760608895,11.361427374290795
10000,0,152,0.5997255340377294,13.477322051035628
10000,0,200,0.5122514116479142,15.306998204217985
10000,0,248,0.4286754661388516,14.3434721103039
10000,0,296,0.3685880818653781,10.29378609653283
10000,0,352,0.3492994316784208,6.819602501968943
10000,0,400,0.3133351978761412,5.4124755539191804
10000,0,448,0.31844652601315,4.611796819293424
10000,0,496,0.32885364920526927,4.270313431910711
10000,0,552,0.25985687498403526,3.7173342461945036
10000,0,600,0.234743154881198,3.11093694748603
10000,0,648,0.25993077851744234,3.4867509053678374
10000,0,696,0.27574098083882,3.4920177254467673
10000,0,752,0.26016560744171247,3.3947320801252596
10000,0,800,0.24784566939468428,3.0330916662165532
10000,0,848,0.2389846714445914,2.6177118887723756
10000,0,896,0.2518451527751217,2.596782019124112
10000,0,952,0.24106297892254136,2.4783475605682703
10000,0,1000,0.23055944825068408,2.355179143875813
10000,0,1048,0.2173954719370211,2.2883460695754794
10000,0,1096,0.2204141165693948,2.274914367315758
10000,0,1152,0.225671368477025,2.2634212657084554
10000,0,1200,0.22337967792656774,2.2431380417181543
10000,0,1248,0.2183353662673679,2.1976258959933195
10000,0,1296,0.1972933220329316,2.0483962293030986
10000,0,1352,0.17951786963928207,1.9171493940432434
10000,0,1400,0.17455539196122996,1.8269662282560493
10000,0,1448,0.17064032330146162,1.7685935469220455
10000,0,1496,0.17186596230086876,1.721724997891925
10000,0,1552,0.15871399400949762,1.5856205837141526
10000,0,1600,0.14981571996183574,1.4655505382511729
10000,0,1648,0.1345659740459615,1.315820738366526
10000,0,1696,0.12649310929215904,1.2519793226501414
10000,0,1752,0.12792250674539474,1.2539887627453714
10000,0,1800,0.1167166263081417,1.1847062381000064
10000,0,1848,0.10316774430913078,1.0690765131311666
10000,0,1896,0.10041992383520819,1.036547825970406
10000,0,1952,0.09168816942729605,0.9081924582469718
10000,0,2000,0.09617622495205243,0.9340778171870558
10000,0,2048,0.07772310666303063,0.8449306940001177
10000,0,2096,0.06369439532202498,0.792435655614583
10000,0,2152,0.05173096662038146,0.6591665088269961
10000,1,8,0.8755274303324081,7.692446985834486
10000,1,48,0.8416717979278379,7.027837395027075
10000,1,96,0.7725408065394611,6.204355833839286
10000,1,152,0.6762406268936673,6.8255539670007055
10000,1,200,0.6148852584018418,7.50857361566392
10000,1,248,0.5600024889377674,7.427665438033081
10000,1,296,0.5117790796278211,6.8304010067187635
10000,1,352,0.46856657030463783,6.082922776902729
10000,1,400,0.4440143391907222,5.517844229214801
10000,1,448,0.43929583927106314,5.470187594208369
10000,1,496,0.4416429747172969,5.427650237930139
10000,1,552,0.44487838789292294,5.5251863119144815
10000,1,600,0.4385216101267641,5.420179363002484
10000,1,648,0.43432248635411297,5.3622860671222785
10000,1,696,0.44491737071360826,5.584016395805276
10000,1,752,0.45354275118236814,5.764671097713187
10000,1,800,0.4329306752159271,5.514746542539499
10000,1,848,0.41945113402338763,4.920588686562498
10000,1,896,0.4025605089808635,4.3705365078830525
10000,1,952,0.39756033872165014,3.9408919061987526
10000,1,1000,0.3907266849616172,3.734864184994386
10000,1,1048,0.39761155611108634,3.732179678009498
10000,1,1096,0.40231334037018285,3.701074085010747
10000,1,1152,0.3990624930489775,3.4805637734792345
10000,1,1200,0.39691617382883804,3.409499122139706
10000,1,1248,0.38431423694522476,3.3046648928353157
10000,1,1296,0.38500318641428777,3.31753535113113
10000,1,1352,0.38439291217468374,3.2464120185839604
10000,1,1400,0.38210230267678424,3.1858378648621084
10000,1,1448,0.3831202086565372,3.1855275477065454
10000,1,1496,0.3804787022260673,3.138890049172357
10000,1,1552,0.38000312367429434,3.117216903574272
10000,1,1600,0.37205267712861373,3.019944956945098
10000,1,1648,0.3646942413753915,2.969644053854456
10000,1,1696,0.3554604473736843,2.883302384621863
10000,1,1752,0.3508179762759427,2.8402387698134715
10000,1,1800,0.3447798454453558,2.774635260234768
10000,1,1848,0.3429952364168948,2.753865378741824
10000,1,1896,0.3391311205686502,2.7151737393617474
10000,1,1952,0.3326494373066629,2.62491063605744
10000,1,2000,0.3180382782770067,2.504041428444154
10000,1,2048,0.31881870596763173,2.5112415330665727
10000,1,2096,0.3144886334645549,2.4610435070766585
10000,1,2152,0.30547650836206935,2.4249252274267707
10000,1,2200,0.2997253532299611,2.3489371471001648
10000,1,2248,0.2905912480922392,2.2633521816989624
10000,1,2296,0.2827555910250219,2.1970218742994034
10000,1,2352,0.2788591034160334,2.174553685645847
10000,1,2400,0.27256472298006484,2.1351373475956277
10000,1,2448,0.2668519437809812,2.054713229311734
10000,1,2496,0.2630453953636711,2.020469901019073
10000,1,2552,0.25794758320189587,1.9829340187185238
10000,1,2600,0.25041674311124573,1.9424686287365502
10000,1,2648,0.24409797963758834,1.884259897347718
10000,1,2696,0.2311226502903196,1.7746418139765412
10000,1,2752,0.2259838954092744,1.7906053516690048
10000,1,2800,0.21271374674100624,1.7145283708424077
10000,1,2848,0.20836226320508597,1.6713726191810443
10000,1,2896,0.20749042114032448,1.6815078594090236
10000,1,2952,0.20566641532588573,1.673538683276398
10000,1,3000,0.20280408339177008,1.656523675433697
10000,1,3048,0.19895898988492478,1.6398204520128894
10000,1,3096,0.18407217935802725,1.5243215700864017
10000,1,3152,0.1739401495667021,1.452648642456471
10000,1,3200,0.17377798575587686,1.4606189205299756
10000,1,3248,0.16213624802921228,1.4064577757038015
10000,1,3296,0.15872018693728618,1.4071692586875701
10000,1,3352,0.15854982968146059,1.4116178088451696
10000,1,3400,0.16238043379692557,1.413029030501344
10000,1,3448,0.15333820965533207,1.3711619967274924
10000,1,3496,0.13891577723881432,1.3503267582618945
10000,1,3552,0.138807562784997,1.356119917756289
10000,1,3600,0.14207092901416402,1.3050967012327384
10000,1,3648,0.1528267336004864,1.3820235817013113
10000,1,3696,0.15583934659536136,1.344145032016206
10000,1,3752,0.1353568006894381,1.231131958762031
10000,1,3800,0.11566950716127145,1.1614418265473316
10000,1,3848,0.11088429296322383,1.0551588257783917
10000,1,3896,0.10313121141289154,1.0101999218243454
10000,1,3952,0.10338225682576684,1.0132132651829713
10000,1,4000,0.09995655748009327,0.9573242229429583
10000,1,4048,0.1037525059690053,0.9861631692855677
10000,1,4096,0.1121880072413488,1.0652870929132945
10000,1,4152,0.1045451468934897,0.9612146656968653
10000,1,4200,0.1067909309086896,0.9788871444824454
10000,1,4248,0.11222917332937488,0.95392425254056
10000,1,4296,0.09276179569724903,0.9112792704533267
10000,1,4352,0.08561852014352618,0.850709865883249
10000,1,4400,0.07745282332192463,0.8242309726649711
10000,1,4448,0.08500895131677443,0.8498580430723188
10000,1,4496,0.083131092238577,0.8249069203994447
10000,1,4552,0.08811480007224329,0.8452967663042971
10000,1,4600,0.10047306347306437,0.8910563373953491
10000,1,4648,0.09147758013121447,0.849917871742817
10000,1,4696,0.07900226434217343,0.8303104479428239
10000,1,4752,0.08008910238622366,0.8319574562587482
10000,1,4800,0.07952046894058008,0.7783596259680338
10000,1,4848,0.07232239610925367,0.7218519344338787
10000,1,4896,0.06100008907760693,0.5810676925793479
10000,1,4952,0.07356411060130584,0.7236648631431082
10000,1,5000,0.09861428030387116,0.8592865750576838
10000,1,5048,0.09958460732974099,0.9078015443535132
10000,1,5096,0.11055815123475396,0.9947780925123211
10000,1,5152,0.11855282909892968,0.9929055130365876
10000,1,5200,0.10207870629996914,0.8871909396593716
10000,1,5248,0.10331155458156376,0.8994617807476961
10000,1,5296,0.06810999381032315,0.6331775658966139
10000,1,5352,0.06693382307245906,0.7772368633563258
10000,1,5400,0.06566601129160964,0.7692208141152521
10000,1,5448,0.0733039241007053,0.8020671379314125
10000,1,5496,0.06877743268972607,0.6675340217695152
10000,1,5552,0.047043673673798636,0.5870606873056873
10000,2,8,0.8755576129878505,7.6965402569480235
10000,2,48,0.7545333425192098,6.315945911800799
10000,2,96,0.45518696583883905,5.5984683562007715
10000,2,152,0.32499600907924825,3.3243459684144816
10000,2,200,0.38005506239057907,4.841585036389792
10000,2,248,0.44882774175797635,6.290759927483895
10000,2,296,0.5611357614362359,7.5519932642033325
10000,2,352,0.6743180783011068,8.312568401844848
10000,2,400,0.7467171222380867,8.802630297636123
10000,2,448,0.8714581666093408,10.255360028908166
10000,2,496,1.0269467172452589,12.50546253751222
10000,2,552,0.9619324142207991,11.87172732075639
10000,2,600,0.8917214622268239,10.337863471987877
10000,2,648,0.8588249773358204,10.083147300348596
10000,2,696,0.8147174469553791,9.937117543437708
10000,2,752,0.8481006501452837,10.644464551706976
10000,2,800,0.8828338737054754,11.095787121036986
10000,2,848,0.8847088827842142,11.032369068425758
10000,2,896,0.9190214276153621,11.401557436862225
10000,2,952,0.9581438015420246,11.960300642848525
10000,2,1000,0.9791981687429184,12.232629873415528
10000,2,1048,1.0137570516864607,12.547401028394049
10000,2,1096,1.0440747794021341,12.861916332424638
10000,2,1152,1.054989170743864,12.980215960826285
10000,2,1200,1.0672949620050622,13.03236613188913
10000,2,1248,1.062194451276331,12.99931370882476
10000,2,1296,1.058193463177382,12.976009222196222
10000,2,1352,1.0766349433080133,13.240494429980393
10000,2,1400,1.094463248563126,13.552301325117519
10000,2,1448,1.0998761228154685,13.458852834062704
10000,2,1496,1.0696088553297016,12.93660609904882
10000,2,1552,1.048557912134571,12.705770000076429
10000,2,1600,1.0359434963939482,12.411002967274305
10000,2,1648,1.0232521808496096,12.22436010999587
10000,2,1696,0.9948676365354607,11.833667268659969
10000,2,1752,0.979705231120846,11.440033562926809
10000,2,1800,0.9694301858012451,11.24946473079887
10000,2,1848,0.948618788466836,10.933731237694024
10000,2,1896,0.9387655008071475,10.787962710896528
10000,2,1952,0.9131826377575412,10.399014277357018
10000,2,2000,0.8893494014686839,10.221435258626151
10000,2,2048,0.8828251806312754,10.097802929434378
10000,2,2096,0.8494594606372629,9.670895934316041
10000,2,2152,0.8070176014568278,9.15100150524347
10000,2,2200,0.7675690722323334,8.747480170831222
10000,2,2248,0.7326053946840481,8.346715290944562
10000,2,2296,0.7258465613495632,8.30212455951408
10000,2,2352,0.7157152003939825,8.279414608295767
10000,2,2400,0.6989352175031078,8.144330820329213
10000,2,2448,0.6674953824794932,7.695131468447653
10000,2,2496,0.6552118665115646,7.543782521291719
10000,2,2552,0.6536987072740272,7.4901578489541905
10000,2,2600,0.6396561547474549,7.3138876416086465
10000,2,2648,0.6129141883141495,6.937008115359444
10000,2,2696,0.5813475433129289,6.568676628627057
10000,2,2752,0.546080362199237,6.235206389545724
10000,2,2800,0.51479435223822,5.796183772322583
10000,2,2848,0.499486264645441,5.6894326877830785
10000,2,2896,0.4725591821575957,5.438051415037972
10000,2,2952,0.45192647459551877,5.201410389699202
10000,2,3000,0.4296816819275848,4.91866312763678
10000,2,3048,0.4135994399118367,4.6980310845954065
10000,2,3096,0.4163446014662404,4.675546771000151
10000,2,3152,0.3739390358428107,4.2871500091805
10000,2,3200,0.32605878916379083,3.991951842407259
10000,2,3248,0.3106254169172536,3.8307325317292236
10000,2,3296,0.30493675203738163,3.6646978348474177
10000,2,3352,0.27762277150217507,3.286047398016204
10000,2,3400,0.28172876825874743,3.311603901524494
10000,2,3448,0.2832389049479324,3.351960075785359
10000,2,3496,0.29161502448103355,3.455319155111243
10000,2,3552,0.26273603541866003,3.2372599744617734
10000,2,3600,0.2350673422707435,2.950129625770249
10000,2,3648,0.23922713335483592,2.9534514694506666
10000,2,3696,0.24469098781016305,2.883875202496202
10000,2,3752,0.2378640552263155,2.7934503357779144
10000,2,3800,0.23344726893950368,2.5925837949165467
10000,2,3848,0.22397349739176753,2.4103729418420183
10000,2,3896,0.21459103039352428,2.3477002340040403
10000,2,3952,0.17611060515881855,2.1193371730027133
10000,2,4000,0.18375678281031743,2.1637230838633883
10000,2,4048,0.17761489427062746,2.1409574823575177
10000,2,4096,0.1693782495295767,2.0166006270685437
10000,2,4152,0.16162640723877345,1.8823627754061345
10000,2,4200,0.14355741190587437,1.7968826840327552
10000,2,4248,0.1384887606841173,1.8152609277960738
10000,2,4296,0.13664019370904826,1.7399732222684272
10000,2,4352,0.12102561760468379,1.5244326070638181
10000,2,4400,0.13363407099902774,1.5957447718209024
10000,2,4448,0.12261472472610377,1.459323712521949
10000,2,4496,0.09600597424944095,1.2308654516252358
10000,2,4552,0.0970183374728652,1.255232565050094
10000,2,4600,0.09012407956487238,1.1423394776651328
10000,2,4648,0.09145897529641359,1.0869620920073655
10000,2,4696,0.08897970245608455,1.0951278911610958
10000,2,4752,0.09822671061018394,1.141988322166794
10000,2,4800,0.0920335420140999,1.076605184930296
10000,2,4848,0.09056631263866198,0.9761568657558012
10000,2,4896,0.08139695943222375,0.884426604921179
10000,2,4952,0.0769691308855993,0.8969049745673977
10000,2,5000,0.09272053500187129,0.9549190488718134
10000,2,5048,0.09912813437684033,1.0010032590855367
10000,2,5096,0.11578088383200531,1.0824647447536075
10000,2,5152,0.10457238917133405,1.0503652037964948
10000,2,5200,0.11389398471033016,1.1272447814648259
10000,2,5248,0.11638926232894255,1.2735050774977779
10000,2,5296,0.09525813429927629,1.0875160945669684
10000,2,5352,0.0791695282917889,0.9515011837966496
10000,2,5400,0.0802334435018821,0.9034846291167709
10000,2,5448,0.07820453131616294,0.930472395037765
10000,2,5496,0.0736020283146857,0.9382770385761254
10000,2,5552,0.07610069762201528,0.9422862214890606
10000,2,5600,0.07840154603999708,0.9079027591266375
10000,2,5648,0.07191517264081213,0.8061111802673514
10000,2,5696,0.08480175465275083,0.9321027654092419
10000,2,5752,0.08927672961482573,0.9081488816105645
10000,2,5800,0.06890311900917748,0.7570580054094016
10000,2,5848,0.06883667085145898,0.6516854634036957
10000,2,5896,0.06930777805527445,0.7706733564312366
10000,2,5952,0.06934955561513373,0.7891765787633982
10000,2,6000,0.05131025320004522,0.6183742063562752
10000,3,8,0.8750759246829289,7.687764782554595
10000,3,48,0.7715226802377204,7.087117669937291
10000,3,96,0.6021321841375009,5.716037614252801
10000,3,152,0.42958378745633435,4.818892375372088
10000,3,200,0.3820391459740193,4.817687212768775
10000,3,248,0.3689002340435888,5.575656649368322
10000,3,296,0.3499137477874515,6.275130060823995
10000,3,352,0.47112526219705453,5.943111416998694
10000,3,400,0.4017926828502375,6.871788848700494
10000,3,448,0.4090749508319644,6.309336238877584
10000,3,496,0.3889263118383351,5.51843542689532
10000,3,552,0.3115250564957642,4.780000386521733
10000,3,600,0.3125580992893243,4.599229205015572
10000,3,648,0.3001861715108159,4.2085821971433655
10000,3,696,0.2985280856648212,3.8673092721336486
10000,3,752,0.26310531252589114,3.399515649817214
10000,3,800,0.26133643919413474,3.2685991144340982
10000,3,848,0.26026543738770724,3.2241280169949387
10000,3,896,0.22574653631832106,2.8680263206133603
10000,3,952,0.21998194431212378,2.391561321011141
10000,3,1000,0.2063598552523047,2.411305247332664
10000,3,1048,0.184065552012716,2.245329199678156
10000,3,1096,0.16576813386767303,1.9095344172632933
10000,3,1152,0.16079221535929988,1.834723851811922
10000,3,1200,0.15585634447776547,1.793484048160334
10000,3,1248,0.15595415742821828,1.638508509020614
10000,3,1296,0.1559870590240319,1.4893719750853132
10000,3,1352,0.15753559398540634,1.430898175497828
10000,3,1400,0.1555685817556751,1.4046513228902937
10000,3,1448,0.14086201053386277,1.3157285718047502
10000,3,1496,0.13296738216334666,1.3741783626985422
10000,3,1552,0.14067152514211984,1.409615162908079
10000,3,1600,0.14336355058246575,1.3316887438839786
10000,3,1648,0.14176893202697766,1.3144150998072075
10000,3,1696,0.12658277715255642,1.241707821196742
10000,3,1752,0.1191964410578795,1.1842017106040246
10000,3,1800,0.11594662911147184,1.11006839143994
10000,3,1848,0.11011017307936025,0.9787511495790935
10000,3,1896,0.11951584722431402,1.0364308665283146
10000,3,1952,0.13334328154752856,1.102980035958021
10000,3,2000,0.11317769554780487,0.9760091344630226
10000,3,2048,0.1086581937059062,0.9525946116695705
10000,3,2096,0.11385815024888381,0.968547163103143
10000,3,2152,0.09058180543854275,0.8525375722016588
10000,3,2200,0.09230603955723925,0.8858142091797354
10000,3,2248,0.10574228298921808,0.9461350095017542
10000,3,2296,0.08420766757049866,0.7616333262863457
10000,3,2352,0.09196129118267017,0.814332565983849
10000,3,2400,0.07646239061356068,0.7144656253172776
10000,3,2448,0.07343053399866299,0.7426755464086295
10000,3,2496,0.08039385873756259,0.8305965755638012
10000,3,2552,0.10410448723103917,0.8229443135358875
10000,3,2600,0.0974154661132129,0.7589767117815898
10000,3,2648,0.08682754928967829,0.7074061045072615
10000,3,2696,0.057660410778025334,0.5770697710007348
10000,4,8,0.8754413747814461,7.689094602898344
10000,4,48,0.7007798890239006,7.566745471213675
10000,4,96,0.6497089852744894,17.08733645865546
10000,4,152,0.7158624175844328,47.72420597998718
10000,4,200,0.6801596290720789,38.844348706788
10000,4,248,0.7710826341650263,24.52929972527408
10000,4,296,0.8540542270295775,21.29232554055041
10000,4,352,1.0806300446835013,25.461947538479986
10000,4,400,0.8401852298433986,22.269190476735133
10000,4,448,0.6444686223023127,22.889538264363527
10000,4,496,0.5710858197689448,22.418581202630122
10000,4,552,0.533214565038918,21.617237020207167
10000,4,600,0.6366661699092883,23.234717804623745
10000,4,648,0.518198353779624,14.114464635634176
10000,4,696,0.6699332613284877,10.454516441268705
10000,4,752,0.5825671728188658,9.820522751396517
10000,4,800,0.58691719782292,9.791205683560078
10000,4,848,0.5581654072155835,10.389701661091292
10000,4,896,0.606739778958715,9.280529790537724
10000,4,952,0.6071900136349879,7.70857805637644
10000,4,1000,0.7130036579368426,8.398547076845782
10000,4,1048,0.6519232743697508,6.9366164476852425
10000,4,1096,0.7913444835813787,7.327493042856438
10000,4,1152,0.9745463157022703,8.410898048222878
10000,4,1200,1.0158432135087359,8.462400908936454
10000,4,1248,0.8405835021869318,7.218152200189796
10000,4,1296,0.8177046888402395,7.083505182778841
10000,4,1352,0.7650673831881826,7.140230713982164
10000,4,1400,0.6832456661479528,6.637911922169216
10000,4,1448,0.6233195332828684,6.131271205880824
10000,4,1496,0.6240324592523918,5.964159497556854
10000,4,1552,0.646191303615974,5.995920492196765
10000,4,1600,0.6297283674243433,5.637773689137622
10000,4,1648,0.613334557961284,5.312115936398761
10000,4,1696,0.6185933677651234,5.15575231222237
10000,4,1752,0.5409341463339591,4.8966045053279785
10000,4,1800,0.4891761728064317,4.682462185658525
10000,4,1848,0.48471494853353086,4.647425799022383
10000,4,1896,0.47664155750667736,4.6447834772012495
10000,4,1952,0.4569525583411463,4.345094194692887
10000,4,2000,0.41355462958876,3.797244605024628
10000,4,2048,0.39410638622163235,3.7110841597952566
10000,4,2096,0.38042219407804795,3.478016574113404
10000,4,2152,0.37212879264541165,3.3688488756953934
10000,4,2200,0.36409752190404737,3.2526375998909494
10000,4,2248,0.35313741708451896,3.2547635346740775
10000,4,2296,0.34760567788013425,3.307290005940318
10000,4,2352,0.3431318202785866,3.311487160422712
10000,4,2400,0.33453280188486234,3.2002712051200306
10000,4,2448,0.33565699229701607,3.2630310379578593
10000,4,2496,0.33455527771138316,3.2714014341972577
10000,4,2552,0.3269588591594843,3.1253811357857217
10000,4,2600,0.32512068256905885,3.1216933965910583
10000,4,2648,0.32058080799555877,3.0672134889763525
10000,4,2696,0.31823282607825737,2.9816015658407715
10000,4,2752,0.31925330401555047,3.041489949566349
10000,4,2800,0.31609073054771686,2.981936699299011
10000,4,2848,0.3148647398241124,2.915411387241198
10000,4,2896,0.2956215269162186,2.6911081980396205
10000,4,2952,0.2838096217777071,2.582983341634865
10000,4,3000,0.2814358250183703,2.586127090669756
10000,4,3048,0.27830779494961616,2.5264832371491446
10000,4,3096,0.2735197588616414,2.453569543001551
10000,4,3152,0.25684584996971244,2.1621846818994186
10000,4,3200,0.2453352234830207,2.059193659775908
10000,4,3248,0.24020563166108938,2.0337793602626473
10000,4,3296,0.2251139186208811,1.9425373380169189
10000,4,3352,0.21555814064266313,1.8480534532667683
10000,4,3400,0.20720491550806003,1.7091010255317194
10000,4,3448,0.19305537008853194,1.5759238260453237
10000,4,3496,0.18749257625029647,1.5967694682551048
10000,4,3552,0.17474724187868684,1.5637206097631997
10000,4,3600,0.15143934046830856,1.3513486964170358
10000,4,3648,0.14340254238737504,1.266277266797093
10000,4,3696,0.1371974179672452,1.1781576325409118
10000,4,3752,0.12835259614675187,1.0957306695715352
10000,4,3800,0.11304272966089653,0.9862805931246444
10000,4,3848,0.09023356549734438,0.8098556501229596
10000,4,3896,0.0830781515928006,0.780858889981779
10000,4,3952,0.07840106809320077,0.6906530250951027
10000,4,4000,0.06626550584953132,0.574717661009389
10000,4,4048,0.06420203332874598,0.5994868168309628
10000,4,4096,0.0697591355403359,0.697416965602306
10000,4,4152,0.08566983464757459,0.8775665446637648
10000,4,4200,0.09586678772919276,0.9405507557926163
10000,4,4248,0.06729527364162928,0.601345530007799
10000,4,4296,0.06814867813215353,0.6195407726668141
10000,4,4352,0.06976816408674429,0.7357275474888589
10000,4,4400,0.07829235177549593,0.7554851625474783
10000,4,4448,0.07353824713368584,0.7293743756988643
10000,4,4496,0.08735572057255801,0.8105321825296135
10000,4,4552,0.07065093800038608,0.6843320139820499
10000,4,4600,0.05287525099179048,0.5819405330507029


==> figures/gle/laplace_MCMC.csv <==
max_n_sims,seed,n_sims,mean_error,lv_error
1000,0,2002,0.26501073254597873,3.0908577273225952
1000,1,2002,0.35828190303497437,4.516089594709198
1000,2,2002,0.30594615901432076,2.733608493085251
1000,3,2002,0.2793410613588775,3.719442517115838
1000,4,2002,0.5458538184153678,6.747300395064988
10000,0,15002,0.0945675050459072,0.8456140800741583
10000,1,15002,0.09885951373743282,0.901660753587973
10000,2,15002,0.05923986661034927,0.7133145048215042
10000,3,15002,0.10008512933590268,0.9342483371917474
10000,4,15002,0.07739528082809319,0.8562626361763974
100000,0,150002,0.06750563464622367,0.606655322553663
100000,1,150002,0.044112443618083134,0.5200980490803379
100000,2,150002,0.04034606277835264,0.4813868828916815
100000,3,150002,0.0438963286442001,0.512366844738352
100000,4,150002,0.04811026654657341,0.5716012449211407


==> figures/gle/laplace_SMC.csv <==
max_n_sims,seed,n_sims,mean_error,lv_error
1000,0,8020,0.5039862011014828,4.218452781192764
1000,1,7220,0.246779335892887,2.3980276280246087
1000,2,2410,1.0101472883428766,10.27024152711566
1000,3,7620,0.2542548412556082,2.0145252816602364
1000,4,8420,0.2209151032583412,2.7452953282188948
10000,0,18100,0.10832682254745347,1.1616548761364582
10000,1,18100,0.11221607447419246,1.0792608669140282
10000,2,17100,0.09075531781140969,0.8967854142606436
10000,3,18100,0.1452842123759458,1.3751618646735806
10000,4,16100,0.12273336735588004,1.1335508311798301
100000,0,161000,0.04074108359871465,0.47155972665644674
100000,1,161000,0.06545025303240871,0.5779151070099873
100000,2,161000,0.05214734213540437,0.6342463028826866
100000,3,161000,0.04171011370657886,0.45423015127863736
100000,4,161000,0.044346086752733105,0.5040664476392998


==> figures/gle/laplace_averaged_ABRIS_2.csv <==
max_n_sims,n_sims,mean_error,lv_error
300,149.71428571428572,0.628158677347339,10.865748192393506
600,474.6666666666667,0.5418600444010693,9.846171863421349
900,748.5714285714286,0.4850384198966703,7.02064008374965
1200,1074.6666666666667,0.5235602195754632,5.711590694485773
1500,1348.5714285714287,0.5138488359600807,5.3654959293808675
1800,1674.6666666666667,0.4453093551817513,4.559975773446184
2100,1948.5714285714287,0.3789227720392894,3.8544765175030267
2400,2269.76,0.355411522014997,3.5937751047186475
2700,2548.5714285714284,0.327401393677352,3.3097259926395686
3000,2874.6666666666665,0.33270138283759,3.3481156115715396
3300,3148.5714285714284,0.26811235917881093,2.6846765908134707
3600,3474.6666666666665,0.20308717632708514,2.080254967959634
3900,3748.5714285714284,0.1614945943116387,1.6613938500321888
4200,4074.6666666666665,0.11682356230116457,1.2479080641794054
4500,4348.571428571428,0.09882025066218436,1.0737541034932154
4800,4660.571428571428,0.08571748683944254,0.9351018989732571
5100,4948.571428571428,0.08883997155560105,0.8885207864952515
5400,5274.666666666667,0.09284747170486736,0.9460675372542777
5700,5521.454545454545,0.07255001962219508,0.8351381500131653
6000,5874.666666666667,0.0694973510576526,0.749186081995762
6300,6000.0,0.05131025320004522,0.6183742063562752


==> figures/gle/laplace_averaged_MCMC.csv <==
max_n_sims,n_sims,mean_error,lv_error
2100,2002.0,0.35088673487390387,4.161459745459574
15300,15002.0,0.08602945911153703,0.8502200623703562
150300,150002.0,0.04879414724668659,0.5384216688370349


==> figures/gle/laplace_averaged_SMC.csv <==
max_n_sims,n_sims,mean_error,lv_error
3000,2410.0,1.0101472883428766,10.27024152711566
8000,7420.0,0.2505170885742476,2.2062764548424223
9000,8220.0,0.362450652179912,3.4818740547058296
17000,16100.0,0.12273336735588004,1.1335508311798301
18000,17100.0,0.09075531781140969,0.8967854142606436
19000,18100.0,0.12194236979919724,1.2053592025746889
161000,161000.0,0.04887897584516794,0.5284035470934116
162000,161000.0,0.04887897584516794,0.5284035470934116


==> figures/nmc/dim_1.csv <==
spi, m, mean, q1, q99
1,0,542.7,233.19,776.13
1,10,16.2,9.09,31.28
1,20,15.4,9.09,27.28
1,30,15.3,9.09,26.37
1,40,15.3,9.09,26.37
1,50,15.3,9.09,26.37
2,0,1803.6,551.98,6407.14
2,10,36.6,18.36,62.92
2,20,30.6,18.36,56.56
2,30,30.8,18.36,56.74
2,40,30.8,18.36,56.74
2,50,30.8,18.36,56.74
4,0,742.4,510.16,1754.0000000000002
4,10,66.4,36.36,120.04
4,20,58.0,36.36,83.64
4,30,58.0,36.36,83.64
4,40,58.0,36.36,83.64
4,50,58.0,36.36,83.64
8,0,1156.8,1032.72,1310.56
8,10,159.2,66.16,267.68
8,20,128.8,66.16,184.0
8,30,128.8,66.16,184.0
8,40,128.8,66.16,184.0
8,50,128.8,66.16,184.0
16,0,2211.2,1872.0,2519.36
16,10,284.8,144.0,493.12
16,20,267.2,144.0,468.48
16,30,265.6,144.0,453.92
16,40,265.6,144.0,453.92
16,50,265.6,144.0,453.92
32,0,4086.4,3444.16,5085.12
32,10,412.8,258.88,774.08
32,20,377.6,258.88,538.24
32,30,377.6,258.88,538.24
32,40,377.6,258.88,538.24
32,50,377.6,258.88,538.24

==> figures/nmc/dim_16.csv <==
spi, m, mean, q1, q99
1,0,9877.6,9625.63,10426.39
1,10,446.0,446.0,446.0
1,20,339.6,294.72,387.46
1,30,278.8,252.72,329.03000000000003
1,40,252.3,235.18,284.92
1,50,243.5,227.18,286.48
2,0,11178.4,10773.32,11602.62
2,10,432.0,392.54,467.64
2,20,350.8,326.36,376.56
2,30,324.2,291.08,356.38
2,40,312.8,282.9,350.74
2,50,309.4,282.18,335.82
4,0,16597.6,16095.84,17398.48
4,10,510.4,472.72,558.56
4,20,465.6,426.16,511.28
4,30,443.6,409.08,490.92
4,40,440.0,405.08,480.0
4,50,438.4,405.08,479.28
8,0,26717.6,25832.56,27898.56
8,10,751.2,680.72,821.12
8,20,709.6,648.72,773.84
8,30,698.4,640.72,758.56
8,40,694.4,640.0,757.84
8,50,692.8,640.0,750.56
16,0,45171.2,43644.8,47077.12
16,10,1112.0,984.64,1268.48
16,20,1091.2,978.88,1251.04
16,30,1083.2,978.88,1236.48
16,40,1083.2,978.88,1221.92
16,50,1083.2,978.88,1221.92
32,0,79747.2,77492.16,82581.76
32,10,1907.2,1824.0,1984.0
32,20,1894.4,1792.0,1981.12
32,30,1884.8,1765.76,1952.0
32,40,1884.8,1765.76,1952.0
32,50,1884.8,1765.76,1952.0

==> figures/nmc/dim_2.csv <==
spi, m, mean, q1, q99
1,0,1353.4,980.45,2237.61
1,10,51.9,18.08,140.35000000000002
1,20,46.1,16.54,138.44
1,30,42.5,16.54,137.18
1,40,42.7,16.54,135.9
1,50,42.4,16.54,133.17000000000002
2,0,2349.8,1521.92,4894.72
2,10,62.6,48.0,86.92
2,20,52.8,34.18,90.2
2,30,52.4,34.18,86.56
2,40,51.2,34.18,75.64
2,50,51.2,34.18,75.64
4,0,1748.4,1205.64,2474.2
4,10,90.8,52.36,137.84
4,20,70.8,52.36,102.2
4,30,71.2,52.36,105.84
4,40,71.2,52.36,105.84
4,50,71.2,52.36,105.84
8,0,2586.4,1838.24,3227.68
8,10,141.6,104.72,205.12
8,20,136.0,104.72,175.28
8,30,136.0,104.72,175.28
8,40,136.0,104.72,175.28
8,50,136.0,104.72,175.28
16,0,4393.6,3411.68,5482.72
16,10,235.2,145.44,375.36
16,20,236.8,145.44,392.8
16,30,236.8,145.44,392.8
16,40,236.8,145.44,392.8
16,50,236.8,145.44,392.8
32,0,8294.4,7397.76,10573.12
32,10,409.6,320.0,541.12
32,20,419.2,320.0,634.24
32,30,419.2,320.0,634.24
32,40,419.2,320.0,634.24
32,50,419.2,320.0,634.24

==> figures/nmc/dim_32.csv <==
spi, m, mean, q1, q99
1,0,17730.9,17412.91,17945.24
1,40,1055.8,606.16,2718.44
1,50,546.7,498.0,671.44
2,0,18317.0,18157.04,18488.56
2,10,914.25,828.38,1011.8399999999999
2,20,747.2,698.72,817.28
2,30,641.6,588.0,693.46
2,40,608.2,572.0,672.76
2,50,575.6,513.08,615.64
4,0,28692.0,28441.8,29073.96
4,10,948.8,886.16,983.28
4,20,855.2,810.16,891.64
4,30,820.0,766.52,869.48
4,40,804.4,753.44,874.96
4,50,786.4,740.72,841.48
8,0,47827.2,47246.48,48581.2
8,10,1294.4,1241.44,1328.0
8,20,1248.8,1177.44,1330.96
8,30,1218.4,1144.0,1292.4
8,40,1199.2,1128.72,1267.68
8,50,1193.6,1128.0,1260.4
16,0,81800.0,80964.32,83302.08
16,10,1958.4,1889.44,2106.24
16,20,1961.6,1841.44,2107.68
16,30,1942.4,1824.0,2090.24
16,40,1932.8,1824.0,2088.8
16,50,1928.0,1824.0,2088.8
32,10,3203.2,3104.0,3296.0
32,20,3180.8,3104.0,3293.12
32,30,3161.6,3074.88,3290.24
32,40,3152.0,3104.0,3258.24
32,50,3155.2,3104.0,3290.24

==> figures/nmc/dim_4.csv <==
spi, m, mean, q1, q99
1,0,3235.8,2799.6,4112.49
1,10,82.0,57.44,122.67
1,20,64.6,40.54,88.64
1,30,63.1,39.27,96.83
1,40,61.0,39.18,86.92
1,50,61.3,39.18,85.46000000000001
2,0,3369.4,2823.04,4724.18
2,10,89.8,68.18,127.66
2,20,78.8,62.36,118.2
2,30,77.4,62.36,117.84
2,40,77.4,62.36,117.84
2,50,77.4,62.36,117.84
4,0,3827.2,3324.6,4873.0
4,10,133.6,96.0,192.4
4,20,125.2,80.36,163.28
4,30,124.0,80.36,162.56
4,40,124.0,80.36,162.56
4,50,124.0,80.36,162.56
8,0,6108.0,5173.68,7639.44
8,10,176.8,136.72,224.0
8,20,172.8,136.72,221.84
8,30,172.0,136.72,214.56
8,40,172.0,136.72,214.56
8,50,172.0,136.72,214.56
16,0,10347.2,9004.48,11969.6
16,10,326.4,241.44,382.56
16,20,326.4,241.44,384.0
16,30,326.4,241.44,384.0
16,40,326.4,241.44,384.0
16,50,326.4,241.44,384.0
32,0,19267.2,17724.48,22905.920000000002
32,10,601.6,512.0,698.24
32,20,601.6,512.0,701.12
32,30,601.6,512.0,701.12
32,40,601.6,512.0,701.12
32,50,601.6,512.0,701.12

==> figures/nmc/dim_8.csv <==
spi, m, mean, q1, q99
1,0,5966.9,5644.97,6417.14
1,10,192.0,154.71,274.61
1,20,148.4,122.36,187.46
1,30,136.9,115.09,178.48000000000002
1,40,129.0,110.09,160.93
1,50,128.4,109.0,163.02
2,0,6402.6,5666.5,7155.22
2,10,193.8,158.7,215.28
2,20,175.2,138.72,248.06
2,30,167.4,127.44,214.94
2,40,163.8,120.16,208.94
2,50,160.6,122.16,187.46
4,0,8372.8,7429.04,9510.0
4,10,253.2,228.36,293.84000000000003
4,20,242.0,205.8,278.92
4,30,232.8,205.08,262.56
4,40,230.4,204.36,259.64
4,50,230.8,204.36,256.0
8,0,13128.0,12158.32,14243.76
8,10,397.6,346.16,447.28
8,20,388.0,338.16,431.28
8,30,384.0,338.16,424.0
8,40,384.0,338.16,431.28
8,50,384.0,338.16,431.28
16,0,22374.4,21319.2,24217.12
16,10,595.2,516.32,667.6800000000001
16,20,587.2,516.32,666.24
16,30,588.8,530.88,666.24
16,40,588.8,530.88,666.24
16,50,588.8,530.88,666.24
32,0,40412.8,39051.52,42846.72
32,10,1011.2,930.88,1114.24
32,20,1017.6,960.0,1117.12
32,30,1020.8,960.0,1117.12
32,40,1020.8,960.0,1117.12
32,50,1020.8,960.0,1117.12

==> figures/nmc/n_sims_8_2_0.csv <==
iteration,n_sims
0,2
1,4
2,6
3,8
4,10
5,12
6,14
7,16
8,18
9,20
10,22
11,24
12,26
13,28
14,30
15,32
16,34
17,36
18,38
19,40
20,42
21,44
22,46
23,48
24,50
25,52
26,54
27,56
28,58
29,60
30,62
31,64
32,66
33,68
34,70
35,72
36,74
37,76
38,78
39,80
40,82
41,84
42,86
43,88
44,90
45,92
46,94
47,96
48,98
49,100
50,102
51,104
52,106
53,108
54,110
55,112
56,114
57,116
58,118
59,120
60,122
61,124
62,126
63,128
64,130
65,132
66,134
67,136
68,138
69,140
70,142
71,144
72,146
73,148
74,150
75,152
76,154
77,156
78,158
79,160
80,162
81,164
82,166
83,168
84,170
85,172
86,174
87,176
88,178
89,180
90,182
91,184
92,186
93,188
94,190
95,192
96,194
97,196
98,198
99,200
100,202
101,204
102,206
103,208
104,210
105,212
106,214
107,216
108,218
109,220
110,222
111,224
112,226
113,228
114,230
115,232
116,234
117,236
118,238
119,240
120,242
121,244
122,246
123,248
124,250
125,252
126,254
127,256
128,258
129,260
130,262
131,264
132,266
133,268
134,270
135,272
136,274
137,276
138,278
139,280
140,282
141,284
142,286
143,288
144,290
145,292
146,294
147,296
148,298
149,300
150,302
151,304
152,306
153,308
154,310
155,312
156,314
157,316
158,318
159,320
160,322
161,324
162,326
163,328
164,330
165,332
166,334
167,336
168,338
169,340
170,342
171,344
172,346
173,348
174,350
175,352
176,354
177,356
178,358
179,360
180,362
181,364
182,366
183,368
184,370
185,372
186,374
187,376
188,378
189,380
190,382
191,384
192,386
193,388
194,390
195,392
196,394
197,396
198,398
199,400
200,402
201,404
202,406
203,408
204,410
205,412
206,414
207,416
208,418
209,420
210,422
211,424
212,426
213,428
214,430
215,432
216,434
217,436
218,438
219,440
220,442
221,444
222,446
223,448
224,450
225,452
226,454
227,456
228,458
229,460
230,462
231,464
232,466
233,468
234,470
235,472
236,474
237,476
238,478
239,480
240,482
241,484
242,486
243,488
244,490
245,492
246,494
247,496
248,498
249,500
250,502
251,504
252,506
253,508
254,510
255,512
256,514
257,516
258,518
259,520
260,522
261,524
262,526
263,528
264,530
265,532
266,534
267,536
268,538
269,540
270,542
271,544
272,546
273,548
274,550
275,552
276,554
277,556
278,558
279,560
280,562
281,564
282,566
283,568
284,570
285,572
286,574
287,576
288,578
289,580
290,582
291,584
292,586
293,588
294,590
295,592
296,594
297,596
298,598
299,600
300,602
301,604
302,606
303,608
304,610
305,612
306,614
307,616
308,618
309,620
310,622
311,624
312,626
313,628
314,630
315,632
316,634
317,636
318,638
319,640
320,642
321,644
322,646
323,648
324,650
325,652
326,654
327,656
328,658
329,660
330,662
331,664
332,666
333,668
334,670
335,672
336,674
337,676
338,678
339,680
340,682
341,684
342,686
343,688
344,690
345,692
346,694
347,696
348,698
349,700
350,702
351,704
352,706
353,708
354,710
355,712
356,714
357,716
358,718
359,720
360,722
361,724
362,726
363,728
364,730
365,732
366,734
367,736
368,738
369,740
370,742
371,744
372,746
373,748
374,750
375,752
376,754
377,756
378,758
379,760
380,762
381,764
382,766
383,768
384,770
385,772
386,774
387,776
388,778
389,780
390,782
391,784
392,786
393,788
394,790
395,792
396,794
397,796
398,798
399,800
400,802
401,804
402,806
403,808
404,810
405,812
406,814
407,816
408,818
409,820
410,822
411,824
412,826
413,828
414,830
415,832
416,834
417,836
418,838
419,840
420,842
421,844
422,846
423,848
424,850
425,852
426,854
427,856
428,858
429,860
430,862
431,864
432,866
433,868
434,870
435,872
436,874
437,876
438,878
439,880
440,882
441,884
442,886
443,888
444,890
445,892
446,894
447,896
448,898
449,900
450,902
451,904
452,906
453,908
454,910
455,912
456,914
457,916
458,918
459,920
460,922
461,924
462,926
463,928
464,930
465,932
466,934
467,936
468,938
469,940
470,942
471,944
472,946
473,948
474,950
475,952
476,954
477,956
478,958
479,960
480,962
481,964
482,966
483,968
484,970
485,972
486,974
487,976
488,978
489,980
490,982
491,984
492,986
493,988
494,990
495,992
496,994
497,996
498,998
499,1000
500,1002
501,1004
502,1006
503,1008
504,1010
505,1012
506,1014
507,1016
508,1018
509,1020
510,1022
511,1024
512,1026
513,1028
514,1030
515,1032
516,1034
517,1036
518,1038
519,1040
520,1042
521,1044
522,1046
523,1048
524,1050
525,1052
526,1054
527,1056
528,1058
529,1060
530,1062
531,1064
532,1066
533,1068
534,1070
535,1072
536,1074
537,1076
538,1078
539,1080
540,1082
541,1084
542,1086
543,1088
544,1090
545,1092
546,1094
547,1096
548,1098
549,1100
550,1102
551,1104
552,1106
553,1108
554,1110
555,1112
556,1114
557,1116
558,1118
559,1120
560,1122
561,1124
562,1126
563,1128
564,1130
565,1132
566,1134
567,1136
568,1138
569,1140
570,1142
571,1144
572,1146
573,1148
574,1150
575,1152
576,1154
577,1156
578,1158
579,1160
580,1162
581,1164
582,1166
583,1168
584,1170
585,1172
586,1174
587,1176
588,1178
589,1180
590,1182
591,1184
592,1186
593,1188
594,1190
595,1192
596,1194
597,1196
598,1198
599,1200
600,1202
601,1204
602,1206
603,1208
604,1210
605,1212
606,1214
607,1216
608,1218
609,1220
610,1222
611,1224
612,1226
613,1228
614,1230
615,1232
616,1234
617,1236
618,1238
619,1240
620,1242
621,1244
622,1246
623,1248
624,1250
625,1252
626,1254
627,1256
628,1258
629,1260
630,1262
631,1264
632,1266
633,1268
634,1270
635,1272
636,1274
637,1276
638,1278
639,1280
640,1282
641,1284
642,1286
643,1288
644,1290
645,1292
646,1294
647,1296
648,1298
649,1300
650,1302
651,1304
652,1306
653,1308
654,1310
655,1312
656,1314
657,1316
658,1318
659,1320
660,1322
661,1324
662,1326
663,1328
664,1330
665,1332
666,1334
667,1336
668,1338
669,1340
670,1342
671,1344
672,1346
673,1348
674,1350
675,1352
676,1354
677,1356
678,1358
679,1360
680,1362
681,1364
682,1366
683,1368
684,1370
685,1372
686,1374
687,1376
688,1378
689,1380
690,1382
691,1384
692,1386
693,1388
694,1390
695,1392
696,1394
697,1396
698,1398
699,1400
700,1402
701,1404
702,1406
703,1408
704,1410
705,1412
706,1414
707,1416
708,1418
709,1420
710,1422
711,1424
712,1426
713,1428
714,1430
715,1432
716,1434
717,1436
718,1438
719,1440
720,1442
721,1444
722,1446
723,1448
724,1450
725,1452
726,1454
727,1456
728,1458
729,1460
730,1462
731,1464
732,1466
733,1468
734,1470
735,1472
736,1474
737,1476
738,1478
739,1480
740,1482
741,1484
742,1486
743,1488
744,1490
745,1492
746,1494
747,1496
748,1498
749,1500
750,1502
751,1504
752,1506
753,1508
754,1510
755,1512
756,1514
757,1516
758,1518
759,1520
760,1522
761,1524
762,1526
763,1528
764,1530
765,1532
766,1534
767,1536
768,1538
769,1540
770,1542
771,1544
772,1546
773,1548
774,1550
775,1552
776,1554
777,1556
778,1558
779,1560
780,1562
781,1564
782,1566
783,1568
784,1570
785,1572
786,1574
787,1576
788,1578
789,1580
790,1582
791,1584
792,1586
793,1588
794,1590
795,1592
796,1594
797,1596
798,1598
799,1600
800,1602
801,1604
802,1606
803,1608
804,1610
805,1612
806,1614
807,1616
808,1618
809,1620
810,1622
811,1624
812,1626
813,1628
814,1630
815,1632
816,1634
817,1636
818,1638
819,1640
820,1642
821,1644
822,1646
823,1648
824,1650
825,1652
826,1654
827,1656
828,1658
829,1660
830,1662
831,1664
832,1666
833,1668
834,1670
835,1672
836,1674
837,1676
838,1678
839,1680
840,1682
841,1684
842,1686
843,1688
844,1690
845,1692
846,1694
847,1696
848,1698
849,1700
850,1702
851,1704
852,1706
853,1708
854,1710
855,1712
856,1714
857,1716
858,1718
859,1720
860,1722
861,1724
862,1726
863,1728
864,1730
865,1732
866,1734
867,1736
868,1738
869,1740
870,1742
871,1744
872,1746
873,1748
874,1750
875,1752
876,1754
877,1756
878,1758
879,1760
880,1762
881,1764
882,1766
883,1768
884,1770
885,1772
886,1774
887,1776
888,1778
889,1780
890,1782
891,1784
892,1786
893,1788
894,1790
895,1792
896,1794
897,1796
898,1798
899,1800
900,1802
901,1804
902,1806
903,1808
904,1810
905,1812
906,1814
907,1816
908,1818
909,1820
910,1822
911,1824
912,1826
913,1828
914,1830
915,1832
916,1834
917,1836
918,1838
919,1840
920,1842
921,1844
922,1846
923,1848
924,1850
925,1852
926,1854
927,1856
928,1858
929,1860
930,1862
931,1864
932,1866
933,1868
934,1870
935,1872
936,1874
937,1876
938,1878
939,1880
940,1882
941,1884
942,1886
943,1888
944,1890
945,1892
946,1894
947,1896
948,1898
949,1900
950,1902
951,1904
952,1906
953,1908
954,1910
955,1912
956,1914
957,1916
958,1918
959,1920
960,1922
961,1924
962,1926
963,1928
964,1930
965,1932
966,1934
967,1936
968,1938
969,1940
970,1942
971,1944
972,1946
973,1948
974,1950
975,1952
976,1954
977,1956
978,1958
979,1960
980,1962
981,1964
982,1966
983,1968
984,1970
985,1972
986,1974
987,1976
988,1978
989,1980
990,1982
991,1984
992,1986
993,1988
994,1990
995,1992
996,1994
997,1996
998,1998
999,2000
1000,2002
1001,2004
1002,2006
1003,2008
1004,2010
1005,2012
1006,2014
1007,2016
1008,2018
1009,2020
1010,2022
1011,2024
1012,2026
1013,2028
1014,2030
1015,2032
1016,2034
1017,2036
1018,2038
1019,2040
1020,2042
1021,2044
1022,2046
1023,2048
1024,2050
1025,2052
1026,2054
1027,2056
1028,2058
1029,2060
1030,2062
1031,2064
1032,2066
1033,2068
1034,2070
1035,2072
1036,2074
1037,2076
1038,2078
1039,2080
1040,2082
1041,2084
1042,2086
1043,2088
1044,2090
1045,2092
1046,2094
1047,2096
1048,2098
1049,2100
1050,2102
1051,2104
1052,2106
1053,2108
1054,2110
1055,2112
1056,2114
1057,2116
1058,2118
1059,2120
1060,2122
1061,2124
1062,2126
1063,2128
1064,2130
1065,2132
1066,2134
1067,2136
1068,2138
1069,2140
1070,2142
1071,2144
1072,2146
1073,2148
1074,2150
1075,2152
1076,2154
1077,2156
1078,2158
1079,2160
1080,2162
1081,2164
1082,2166
1083,2168
1084,2170
1085,2172
1086,2174
1087,2176
1088,2178
1089,2180
1090,2182
1091,2184
1092,2186
1093,2188
1094,2190
1095,2192
1096,2194
1097,2196
1098,2198
1099,2200
1100,2202
1101,2204
1102,2206
1103,2208
1104,2210
1105,2212
1106,2214
1107,2216
1108,2218
1109,2220
1110,2222
1111,2224
1112,2226
1113,2228
1114,2230
1115,2232
1116,2234
1117,2236
1118,2238
1119,2240
1120,2242
1121,2244
1122,2246
1123,2248
1124,2250
1125,2252
1126,2254
1127,2256
1128,2258
1129,2260
1130,2262
1131,2264
1132,2266
1133,2268
1134,2270
1135,2272
1136,2274
1137,2276
1138,2278
1139,2280
1140,2282
1141,2284
1142,2286
1143,2288
1144,2290
1145,2292
1146,2294
1147,2296
1148,2298
1149,2300
1150,2302
1151,2304
1152,2306
1153,2308
1154,2310
1155,2312
1156,2314
1157,2316
1158,2318
1159,2320
1160,2322
1161,2324
1162,2326
1163,2328
1164,2330
1165,2332
1166,2334
1167,2336
1168,2338
1169,2340
1170,2342
1171,2344
1172,2346
1173,2348
1174,2350
1175,2352
1176,2354
1177,2356
1178,2358
1179,2360
1180,2362
1181,2364
1182,2366
1183,2368
1184,2370
1185,2372
1186,2374
1187,2376
1188,2378
1189,2380
1190,2382
1191,2384
1192,2386
1193,2388
1194,2390
1195,2392
1196,2394
1197,2396
1198,2398
1199,2400
1200,2402
1201,2404
1202,2406
1203,2408
1204,2410
1205,2412
1206,2414
1207,2416
1208,2418
1209,2420
1210,2422
1211,2424
1212,2426
1213,2428
1214,2430
1215,2432
1216,2434
1217,2436
1218,2438
1219,2440
1220,2442
1221,2444
1222,2446
1223,2448
1224,2450
1225,2452
1226,2454
1227,2456
1228,2458
1229,2460
1230,2462
1231,2464
1232,2466
1233,2468
1234,2470
1235,2472
1236,2474
1237,2476
1238,2478
1239,2480
1240,2482
1241,2484
1242,2486
1243,2488
1244,2490
1245,2492
1246,2494
1247,2496
1248,2498
1249,2500
1250,2502
1251,2504
1252,2506
1253,2508
1254,2510
1255,2512
1256,2514
1257,2516
1258,2518
1259,2520
1260,2522
1261,2524
1262,2526
1263,2528
1264,2530
1265,2532
1266,2534
1267,2536
1268,2538
1269,2540
1270,2542
1271,2544
1272,2546
1273,2548
1274,2550
1275,2552
1276,2554
1277,2556
1278,2558
1279,2560
1280,2562
1281,2564
1282,2566
1283,2568
1284,2570
1285,2572
1286,2574
1287,2576
1288,2578
1289,2580
1290,2582
1291,2584
1292,2586
1293,2588
1294,2590
1295,2592
1296,2594
1297,2596
1298,2598
1299,2600
1300,2602
1301,2604
1302,2606
1303,2608
1304,2610
1305,2612
1306,2614
1307,2616
1308,2618
1309,2620
1310,2622
1311,2624
1312,2626
1313,2628
1314,2630
1315,2632
1316,2634
1317,2636
1318,2638
1319,2640
1320,2642
1321,2644
1322,2646
1323,2648
1324,2650
1325,2652
1326,2654
1327,2656
1328,2658
1329,2660
1330,2662
1331,2664
1332,2666
1333,2668
1334,2670
1335,2672
1336,2674
1337,2676
1338,2678
1339,2680
1340,2682
1341,2684
1342,2686
1343,2688
1344,2690
1345,2692
1346,2694
1347,2696
1348,2698
1349,2700
1350,2702
1351,2704
1352,2706
1353,2708
1354,2710
1355,2712
1356,2714
1357,2716
1358,2718
1359,2720
1360,2722
1361,2724
1362,2726
1363,2728
1364,2730
1365,2732
1366,2734
1367,2736
1368,2738
1369,2740
1370,2742
1371,2744
1372,2746
1373,2748
1374,2750
1375,2752
1376,2754
1377,2756
1378,2758
1379,2760
1380,2762
1381,2764
1382,2766
1383,2768
1384,2770
1385,2772
1386,2774
1387,2776
1388,2778
1389,2780
1390,2782
1391,2784
1392,2786
1393,2788
1394,2790
1395,2792
1396,2794
1397,2796
1398,2798
1399,2800
1400,2802
1401,2804
1402,2806
1403,2808
1404,2810
1405,2812
1406,2814
1407,2816
1408,2818
1409,2820
1410,2822
1411,2824
1412,2826
1413,2828
1414,2830
1415,2832
1416,2834
1417,2836
1418,2838
1419,2840
1420,2842
1421,2844
1422,2846
1423,2848
1424,2850
1425,2852
1426,2854
1427,2856
1428,2858
1429,2860
1430,2862
1431,2864
1432,2866
1433,2868
1434,2870
1435,2872
1436,2874
1437,2876
1438,2878
1439,2880
1440,2882
1441,2884
1442,2886
1443,2888
1444,2890
1445,2892
1446,2894
1447,2896
1448,2898
1449,2900
1450,2902
1451,2904
1452,2906
1453,2908
1454,2910
1455,2912
1456,2914
1457,2916
1458,2918
1459,2920
1460,2922
1461,2924
1462,2926
1463,2928
1464,2930
1465,2932
1466,2934
1467,2936
1468,2938
1469,2940
1470,2942
1471,2944
1472,2946
1473,2948
1474,2950
1475,2952
1476,2954
1477,2956
1478,2958
1479,2960
1480,2962
1481,2964
1482,2966
1483,2968
1484,2970
1485,2972
1486,2974
1487,2976
1488,2978
1489,2980
1490,2982
1491,2984
1492,2986
1493,2988
1494,2990
1495,2992
1496,2994
1497,2996
1498,2998
1499,3000
1500,3002
1501,3004
1502,3006
1503,3008
1504,3010
1505,3012
1506,3014
1507,3016
1508,3018
1509,3020
1510,3022
1511,3024
1512,3026
1513,3028
1514,3030
1515,3032
1516,3034
1517,3036
1518,3038
1519,3040
1520,3042
1521,3044
1522,3046
1523,3048
1524,3050
1525,3052
1526,3054
1527,3056
1528,3058
1529,3060
1530,3062
1531,3064
1532,3066
1533,3068
1534,3070
1535,3072
1536,3074
1537,3076
1538,3078
1539,3080
1540,3082
1541,3084
1542,3086
1543,3088
1544,3090
1545,3092
1546,3094
1547,3096
1548,3098
1549,3100
1550,3102
1551,3104
1552,3106
1553,3108
1554,3110
1555,3112
1556,3114
1557,3116
1558,3118
1559,3120
1560,3122
1561,3124
1562,3126
1563,3128
1564,3130
1565,3132
1566,3134
1567,3136
1568,3138
1569,3140
1570,3142
1571,3144
1572,3146
1573,3148
1574,3150
1575,3152
1576,3154
1577,3156
1578,3158
1579,3160
1580,3162
1581,3164
1582,3166
1583,3168
1584,3170
1585,3172
1586,3174
1587,3176
1588,3178
1589,3180
1590,3182
1591,3184
1592,3186
1593,3188
1594,3190
1595,3192
1596,3194
1597,3196
1598,3198
1599,3200
1600,3202
1601,3204
1602,3206
1603,3208
1604,3210
1605,3212
1606,3214
1607,3216
1608,3218
1609,3220
1610,3222
1611,3224
1612,3226
1613,3228
1614,3230
1615,3232
1616,3234
1617,3236
1618,3238
1619,3240
1620,3242
1621,3244
1622,3246
1623,3248
1624,3250
1625,3252
1626,3254
1627,3256
1628,3258
1629,3260
1630,3262
1631,3264
1632,3266
1633,3268
1634,3270
1635,3272
1636,3274
1637,3276
1638,3278
1639,3280
1640,3282
1641,3284
1642,3286
1643,3288
1644,3290
1645,3292
1646,3294
1647,3296
1648,3298
1649,3300
1650,3302
1651,3304
1652,3306
1653,3308
1654,3310
1655,3312
1656,3314
1657,3316
1658,3318
1659,3320
1660,3322
1661,3324
1662,3326
1663,3328
1664,3330
1665,3332
1666,3334
1667,3336
1668,3338
1669,3340
1670,3342
1671,3344
1672,3346
1673,3348
1674,3350
1675,3352
1676,3354
1677,3356
1678,3358
1679,3360
1680,3362
1681,3364
1682,3366
1683,3368
1684,3370
1685,3372
1686,3374
1687,3376
1688,3378
1689,3380
1690,3382
1691,3384
1692,3386
1693,3388
1694,3390
1695,3392
1696,3394
1697,3396
1698,3398
1699,3400
1700,3402
1701,3404
1702,3406
1703,3408
1704,3410
1705,3412
1706,3414
1707,3416
1708,3418
1709,3420
1710,3422
1711,3424
1712,3426
1713,3428
1714,3430
1715,3432
1716,3434
1717,3436
1718,3438
1719,3440
1720,3442
1721,3444
1722,3446
1723,3448
1724,3450
1725,3452
1726,3454
1727,3456
1728,3458
1729,3460
1730,3462
1731,3464
1732,3466
1733,3468
1734,3470
1735,3472
1736,3474
1737,3476
1738,3478
1739,3480
1740,3482
1741,3484
1742,3486
1743,3488
1744,3490
1745,3492
1746,3494
1747,3496
1748,3498
1749,3500
1750,3502
1751,3504
1752,3506
1753,3508
1754,3510
1755,3512
1756,3514
1757,3516
1758,3518
1759,3520
1760,3522
1761,3524
1762,3526
1763,3528
1764,3530
1765,3532
1766,3534
1767,3536
1768,3538
1769,3540
1770,3542
1771,3544
1772,3546
1773,3548
1774,3550
1775,3552
1776,3554
1777,3556
1778,3558
1779,3560
1780,3562
1781,3564
1782,3566
1783,3568
1784,3570
1785,3572
1786,3574
1787,3576
1788,3578
1789,3580
1790,3582
1791,3584
1792,3586
1793,3588
1794,3590
1795,3592
1796,3594
1797,3596
1798,3598
1799,3600
1800,3602
1801,3604
1802,3606
1803,3608
1804,3610
1805,3612
1806,3614
1807,3616
1808,3618
1809,3620
1810,3622
1811,3624
1812,3626
1813,3628
1814,3630
1815,3632
1816,3634
1817,3636
1818,3638
1819,3640
1820,3642
1821,3644
1822,3646
1823,3648
1824,3650
1825,3652
1826,3654
1827,3656
1828,3658
1829,3660
1830,3662
1831,3664
1832,3666
1833,3668
1834,3670
1835,3672
1836,3674
1837,3676
1838,3678
1839,3680
1840,3682
1841,3684
1842,3686
1843,3688
1844,3690
1845,3692
1846,3694
1847,3696
1848,3698
1849,3700
1850,3702
1851,3704
1852,3706
1853,3708
1854,3710
1855,3712
1856,3714
1857,3716
1858,3718
1859,3720
1860,3722
1861,3724
1862,3726
1863,3728
1864,3730
1865,3732
1866,3734
1867,3736
1868,3738
1869,3740
1870,3742
1871,3744
1872,3746
1873,3748
1874,3750
1875,3752
1876,3754
1877,3756
1878,3758
1879,3760
1880,3762
1881,3764
1882,3766
1883,3768
1884,3770
1885,3772
1886,3774
1887,3776
1888,3778
1889,3780
1890,3782
1891,3784
1892,3786
1893,3788
1894,3790
1895,3792
1896,3794
1897,3796
1898,3798
1899,3800
1900,3802
1901,3804
1902,3806
1903,3808
1904,3810
1905,3812
1906,3814
1907,3816
1908,3818
1909,3820
1910,3822
1911,3824
1912,3826
1913,3828
1914,3830
1915,3832
1916,3834
1917,3836
1918,3838
1919,3840
1920,3842
1921,3844
1922,3846
1923,3848
1924,3850
1925,3852
1926,3854
1927,3856
1928,3858
1929,3860
1930,3862
1931,3864
1932,3866
1933,3868
1934,3870
1935,3872
1936,3874
1937,3876
1938,3878
1939,3880
1940,3882
1941,3884
1942,3886
1943,3888
1944,3890
1945,3892
1946,3894
1947,3896
1948,3898
1949,3900
1950,3902
1951,3904
1952,3906
1953,3908
1954,3910
1955,3912
1956,3914
1957,3916
1958,3918
1959,3920
1960,3922
1961,3924
1962,3926
1963,3928
1964,3930
1965,3932
1966,3934
1967,3936
1968,3938
1969,3940
1970,3942
1971,3944
1972,3946
1973,3948
1974,3950
1975,3952
1976,3954
1977,3956
1978,3958
1979,3960
1980,3962
1981,3964
1982,3966
1983,3968
1984,3970
1985,3972
1986,3974
1987,3976
1988,3978
1989,3980
1990,3982
1991,3984
1992,3986
1993,3988
1994,3990
1995,3992
1996,3994
1997,3996
1998,3998
1999,4000
2000,4002
2001,4004
2002,4006
2003,4008
2004,4010
2005,4012
2006,4014
2007,4016
2008,4018
2009,4020
2010,4022
2011,4024
2012,4026
2013,4028
2014,4030
2015,4032
2016,4034
2017,4036
2018,4038
2019,4040
2020,4042
2021,4044
2022,4046
2023,4048
2024,4050
2025,4052
2026,4054
2027,4056
2028,4058
2029,4060
2030,4062
2031,4064
2032,4066
2033,4068
2034,4070
2035,4072
2036,4074
2037,4076
2038,4078
2039,4080
2040,4082
2041,4084
2042,4086
2043,4088
2044,4090
2045,4092
2046,4094
2047,4096
2048,4098
2049,4100
2050,4102
2051,4104
2052,4106
2053,4108
2054,4110
2055,4112
2056,4114
2057,4116
2058,4118
2059,4120
2060,4122
2061,4124
2062,4126
2063,4128
2064,4130
2065,4132
2066,4134
2067,4136
2068,4138
2069,4140
2070,4142
2071,4144
2072,4146
2073,4148
2074,4150
2075,4152
2076,4154
2077,4156
2078,4158
2079,4160
2080,4162
2081,4164
2082,4166
2083,4168
2084,4170
2085,4172
2086,4174
2087,4176
2088,4178
2089,4180
2090,4182
2091,4184
2092,4186
2093,4188
2094,4190
2095,4192
2096,4194
2097,4196
2098,4198
2099,4200
2100,4202
2101,4204
2102,4206
2103,4208
2104,4210
2105,4212
2106,4214
2107,4216
2108,4218
2109,4220
2110,4222
2111,4224
2112,4226
2113,4228
2114,4230
2115,4232
2116,4234
2117,4236
2118,4238
2119,4240
2120,4242
2121,4244
2122,4246
2123,4248
2124,4250
2125,4252
2126,4254
2127,4256
2128,4258
2129,4260
2130,4262
2131,4264
2132,4266
2133,4268
2134,4270
2135,4272
2136,4274
2137,4276
2138,4278
2139,4280
2140,4282
2141,4284
2142,4286
2143,4288
2144,4290
2145,4292
2146,4294
2147,4296
2148,4298
2149,4300
2150,4302
2151,4304
2152,4306
2153,4308
2154,4310
2155,4312
2156,4314
2157,4316
2158,4318
2159,4320
2160,4322
2161,4324
2162,4326
2163,4328
2164,4330
2165,4332
2166,4334
2167,4336
2168,4338
2169,4340
2170,4342
2171,4344
2172,4346
2173,4348
2174,4350
2175,4352
2176,4354
2177,4356
2178,4358
2179,4360
2180,4362
2181,4364
2182,4366
2183,4368
2184,4370
2185,4372
2186,4374
2187,4376
2188,4378
2189,4380
2190,4382
2191,4384
2192,4386
2193,4388
2194,4390
2195,4392
2196,4394
2197,4396
2198,4398
2199,4400
2200,4402
2201,4404
2202,4406
2203,4408
2204,4410
2205,4412
2206,4414
2207,4416
2208,4418
2209,4420
2210,4422
2211,4424
2212,4426
2213,4428
2214,4430
2215,4432
2216,4434
2217,4436
2218,4438
2219,4440
2220,4442
2221,4444
2222,4446
2223,4448
2224,4450
2225,4452
2226,4454
2227,4456
2228,4458
2229,4460
2230,4462
2231,4464
2232,4466
2233,4468
2234,4470
2235,4472
2236,4474
2237,4476
2238,4478
2239,4480
2240,4482
2241,4484
2242,4486
2243,4488
2244,4490
2245,4492
2246,4494
2247,4496
2248,4498
2249,4500
2250,4502
2251,4504
2252,4506
2253,4508
2254,4510
2255,4512
2256,4514
2257,4516
2258,4518
2259,4520
2260,4522
2261,4524
2262,4526
2263,4528
2264,4530
2265,4532
2266,4534
2267,4536
2268,4538
2269,4540
2270,4542
2271,4544
2272,4546
2273,4548
2274,4550
2275,4552
2276,4554
2277,4556
2278,4558
2279,4560
2280,4562
2281,4564
2282,4566
2283,4568
2284,4570
2285,4572
2286,4574
2287,4576
2288,4578
2289,4580
2290,4582
2291,4584
2292,4586
2293,4588
2294,4590
2295,4592
2296,4594
2297,4596
2298,4598
2299,4600
2300,4602
2301,4604
2302,4606
2303,4608
2304,4610
2305,4612
2306,4614
2307,4616
2308,4618
2309,4620
2310,4622
2311,4624
2312,4626
2313,4628
2314,4630
2315,4632
2316,4634
2317,4636
2318,4638
2319,4640
2320,4642
2321,4644
2322,4646
2323,4648
2324,4650
2325,4652
2326,4654
2327,4656
2328,4658
2329,4660
2330,4662
2331,4664
2332,4666
2333,4668
2334,4670
2335,4672
2336,4674
2337,4676
2338,4678
2339,4680
2340,4682
2341,4684
2342,4686
2343,4688
2344,4690
2345,4692
2346,4694
2347,4696
2348,4698
2349,4700
2350,4702
2351,4704
2352,4706
2353,4708
2354,4710
2355,4712
2356,4714
2357,4716
2358,4718
2359,4720
2360,4722
2361,4724
2362,4726
2363,4728
2364,4730
2365,4732
2366,4734
2367,4736
2368,4738
2369,4740
2370,4742
2371,4744
2372,4746
2373,4748
2374,4750
2375,4752
2376,4754
2377,4756
2378,4758
2379,4760
2380,4762
2381,4764
2382,4766
2383,4768
2384,4770
2385,4772
2386,4774
2387,4776
2388,4778
2389,4780
2390,4782
2391,4784
2392,4786
2393,4788
2394,4790
2395,4792
2396,4794
2397,4796
2398,4798
2399,4800
2400,4802
2401,4804
2402,4806
2403,4808
2404,4810
2405,4812
2406,4814
2407,4816
2408,4818
2409,4820
2410,4822
2411,4824
2412,4826
2413,4828
2414,4830
2415,4832
2416,4834
2417,4836
2418,4838
2419,4840
2420,4842
2421,4844
2422,4846
2423,4848
2424,4850
2425,4852
2426,4854
2427,4856
2428,4858
2429,4860
2430,4862
2431,4864
2432,4866
2433,4868
2434,4870
2435,4872
2436,4874
2437,4876
2438,4878
2439,4880
2440,4882
2441,4884
2442,4886
2443,4888
2444,4890
2445,4892
2446,4894
2447,4896
2448,4898
2449,4900
2450,4902
2451,4904
2452,4906
2453,4908
2454,4910
2455,4912
2456,4914
2457,4916
2458,4918
2459,4920
2460,4922
2461,4924
2462,4926
2463,4928
2464,4930
2465,4932
2466,4934
2467,4936
2468,4938
2469,4940
2470,4942
2471,4944
2472,4946
2473,4948
2474,4950
2475,4952
2476,4954
2477,4956
2478,4958
2479,4960
2480,4962
2481,4964
2482,4966
2483,4968
2484,4970
2485,4972
2486,4974
2487,4976
2488,4978
2489,4980
2490,4982
2491,4984
2492,4986
2493,4988
2494,4990
2495,4992
2496,4994
2497,4996
2498,4998
2499,5000
2500,5002
2501,5004
2502,5006
2503,5008
2504,5010
2505,5012
2506,5014
2507,5016
2508,5018
2509,5020
2510,5022
2511,5024
2512,5026
2513,5028
2514,5030
2515,5032
2516,5034
2517,5036
2518,5038
2519,5040
2520,5042
2521,5044
2522,5046
2523,5048
2524,5050
2525,5052
2526,5054
2527,5056
2528,5058
2529,5060
2530,5062
2531,5064
2532,5066
2533,5068
2534,5070
2535,5072
2536,5074
2537,5076
2538,5078
2539,5080
2540,5082
2541,5084
2542,5086
2543,5088
2544,5090
2545,5092
2546,5094
2547,5096
2548,5098
2549,5100
2550,5102
2551,5104
2552,5106
2553,5108
2554,5110
2555,5112
2556,5114
2557,5116
2558,5118
2559,5120
2560,5122
2561,5124
2562,5126
2563,5128
2564,5130
2565,5132
2566,5134
2567,5136
2568,5138
2569,5140
2570,5142
2571,5144
2572,5146
2573,5148
2574,5150
2575,5152
2576,5154
2577,5156
2578,5158
2579,5160
2580,5162
2581,5164
2582,5166
2583,5168
2584,5170
2585,5172
2586,5174
2587,5176
2588,5178
2589,5180
2590,5182
2591,5184
2592,5186
2593,5188
2594,5190
2595,5192
2596,5194
2597,5196
2598,5198
2599,5200
2600,5202
2601,5204
2602,5206
2603,5208
2604,5210
2605,5212
2606,5214
2607,5216
2608,5218
2609,5220
2610,5222
2611,5224
2612,5226
2613,5228
2614,5230
2615,5232
2616,5234
2617,5236
2618,5238
2619,5240
2620,5242
2621,5244
2622,5246
2623,5248
2624,5250
2625,5252
2626,5254
2627,5256
2628,5258
2629,5260
2630,5262
2631,5264
2632,5266
2633,5268
2634,5270
2635,5272
2636,5274
2637,5276
2638,5278
2639,5280
2640,5282
2641,5284
2642,5286
2643,5288
2644,5290
2645,5292
2646,5294
2647,5296
2648,5298
2649,5300
2650,5302
2651,5304
2652,5306
2653,5308
2654,5310
2655,5312
2656,5314
2657,5316
2658,5318
2659,5320
2660,5322
2661,5324
2662,5326
2663,5328
2664,5330
2665,5332
2666,5334
2667,5336
2668,5338
2669,5340
2670,5342
2671,5344
2672,5346
2673,5348
2674,5350
2675,5352
2676,5354
2677,5356
2678,5358
2679,5360
2680,5362
2681,5364
2682,5366
2683,5368
2684,5370
2685,5372
2686,5374
2687,5376
2688,5378
2689,5380
2690,5382
2691,5384
2692,5386
2693,5388
2694,5390
2695,5392
2696,5394
2697,5396
2698,5398
2699,5400
2700,5402
2701,5404
2702,5406
2703,5408
2704,5410
2705,5412
2706,5414
2707,5416
2708,5418
2709,5420
2710,5422
2711,5424
2712,5426
2713,5428
2714,5430
2715,5432
2716,5434
2717,5436
2718,5438
2719,5440
2720,5442
2721,5444
2722,5446
2723,5448
2724,5450
2725,5452
2726,5454
2727,5456
2728,5458
2729,5460
2730,5462
2731,5464
2732,5466
2733,5468
2734,5470
2735,5472
2736,5474
2737,5476
2738,5478
2739,5480
2740,5482
2741,5484
2742,5486
2743,5488
2744,5490
2745,5492
2746,5494
2747,5496
2748,5498
2749,5500
2750,5502
2751,5504
2752,5506
2753,5508
2754,5510
2755,5512
2756,5514
2757,5516
2758,5518
2759,5520
2760,5522
2761,5524
2762,5526
2763,5528
2764,5530
2765,5532
2766,5534
2767,5536
2768,5538
2769,5540
2770,5542
2771,5544
2772,5546
2773,5548
2774,5550
2775,5552
2776,5554
2777,5556
2778,5558
2779,5560
2780,5562
2781,5564
2782,5566
2783,5568
2784,5570
2785,5572
2786,5574
2787,5576
2788,5578
2789,5580
2790,5582
2791,5584
2792,5586
2793,5588
2794,5590
2795,5592
2796,5594
2797,5596
2798,5598
2799,5600
2800,5602
2801,5604
2802,5606
2803,5608
2804,5610
2805,5612
2806,5614
2807,5616
2808,5618
2809,5620
2810,5622
2811,5624
2812,5626
2813,5628
2814,5630
2815,5632
2816,5634
2817,5636
2818,5638
2819,5640
2820,5642
2821,5644
2822,5646
2823,5648
2824,5650
2825,5652
2826,5654
2827,5656
2828,5658
2829,5660
2830,5662
2831,5664
2832,5666
2833,5668
2834,5670
2835,5672
2836,5674
2837,5676
2838,5678
2839,5680
2840,5682
2841,5684
2842,5686
2843,5688
2844,5690
2845,5692
2846,5694
2847,5696
2848,5698
2849,5700
2850,5702
2851,5704
2852,5706
2853,5708
2854,5710
2855,5712
2856,5714
2857,5716
2858,5718
2859,5720
2860,5722
2861,5724
2862,5726
2863,5728
2864,5730
2865,5732
2866,5734
2867,5736
2868,5738
2869,5740
2870,5742
2871,5744
2872,5746
2873,5748
2874,5750
2875,5752
2876,5754
2877,5756
2878,5758
2879,5760
2880,5762
2881,5764
2882,5766
2883,5768
2884,5770
2885,5772
2886,5774
2887,5776
2888,5778
2889,5780
2890,5782
2891,5784
2892,5786
2893,5788
2894,5790
2895,5792
2896,5794
2897,5796
2898,5798
2899,5800
2900,5802
2901,5804
2902,5806
2903,5808
2904,5810
2905,5812
2906,5814
2907,5816
2908,5818
2909,5820
2910,5822
2911,5824
2912,5826
2913,5828
2914,5830
2915,5832
2916,5834
2917,5836
2918,5838
2919,5840
2920,5842
2921,5844
2922,5846
2923,5848
2924,5850
2925,5852
2926,5854
2927,5856
2928,5858
2929,5860
2930,5862
2931,5864
2932,5866
2933,5868
2934,5870
2935,5872
2936,5874
2937,5876
2938,5878
2939,5880
2940,5882
2941,5884
2942,5886
2943,5888
2944,5890
2945,5892
2946,5894
2947,5896
2948,5898
2949,5900
2950,5902
2951,5904
2952,5906
2953,5908
2954,5910
2955,5912
2956,5914
2957,5916
2958,5918
2959,5920
2960,5922
2961,5924
2962,5926
2963,5928
2964,5930
2965,5932
2966,5934
2967,5936
2968,5938
2969,5940
2970,5942
2971,5944
2972,5946
2973,5948
2974,5950
2975,5952
2976,5954
2977,5956
2978,5958
2979,5960
2980,5962
2981,5964
2982,5966
2983,5968
2984,5970
2985,5972
2986,5974
2987,5976
2988,5978
2989,5980
2990,5982
2991,5984
2992,5986
2993,5988
2994,5990
2995,5992
2996,5994
2997,5996
2998,5998
2999,6000
3000,6002
3001,6004
3002,6006
3003,6008
3004,6010
3005,6012
3006,6014
3007,6016
3008,6018
3009,6020
3010,6022
3011,6024
3012,6026
3013,6028
3014,6030
3015,6032
3016,6034
3017,6036
3018,6038
3019,6040
3020,6042
3021,6044
3022,6046
3023,6048
3024,6050
3025,6052
3026,6054
3027,6056
3028,6058
3029,6060
3030,6062
3031,6064
3032,6066
3033,6068
3034,6070
3035,6072
3036,6074
3037,6076
3038,6078
3039,6080
3040,6082
3041,6084
3042,6086
3043,6088
3044,6090
3045,6092
3046,6094
3047,6096
3048,6098
3049,6100
3050,6102
3051,6104
3052,6106
3053,6108
3054,6110
3055,6112
3056,6114
3057,6116
3058,6118
3059,6120
3060,6122
3061,6124
3062,6126
3063,6128
3064,6130
3065,6132
3066,6134
3067,6136
3068,6138
3069,6140
3070,6142
3071,6144
3072,6146
3073,6148
3074,6150
3075,6152
3076,6154
3077,6156
3078,6158
3079,6160
3080,6162
3081,6164
3082,6166
3083,6168
3084,6170
3085,6172
3086,6174
3087,6176
3088,6178
3089,6180
3090,6182
3091,6184
3092,6186
3093,6188
3094,6190
3095,6192
3096,6194
3097,6196
3098,6198
3099,6200
3100,6202
3101,6204
3102,6206
3103,6208
3104,6210
3105,6212
3106,6214
3107,6216
3108,6218
3109,6220
3110,6222
3111,6224
3112,6226
3113,6228
3114,6230
3115,6232
3116,6234
3117,6236
3118,6238
3119,6240
3120,6242
3121,6244
3122,6246
3123,6248
3124,6250
3125,6252
3126,6254
3127,6256
3128,6258
3129,6260
3130,6262
3131,6264
3132,6266
3133,6268
3134,6270
3135,6272
3136,6274
3137,6276
3138,6278
3139,6280
3140,6282
3141,6284
3142,6286
3143,6288
3144,6290
3145,6292
3146,6294
3147,6296
3148,6298
3149,6300
3150,6302
3151,6304
3152,6306
3153,6308
3154,6310
3155,6312
3156,6314
3157,6316
3158,6318
3159,6320
3160,6322
3161,6324
3162,6326
3163,6328
3164,6330
3165,6332
3166,6334
3167,6336
3168,6338
3169,6340
3170,6342
3171,6344
3172,6346
3173,6348
3174,6350
3175,6352
3176,6354
3177,6356
3178,6358
3179,6360
3180,6362
3181,6364
3182,6366
3183,6368
3184,6370
3185,6372
3186,6374
3187,6376
3188,6378
3189,6380
3190,6382
3191,6384
3192,6386
3193,6388
3194,6390
3195,6392
3196,6394
3197,6396
3198,6398
3199,6400
3200,6402
3201,6404
3202,6406
3203,6408
3204,6410
3205,6412
3206,6414
3207,6416
3208,6418
3209,6420
3210,6422
3211,6424
3212,6426
3213,6428
3214,6430
3215,6432
3216,6434
3217,6436
3218,6438
3219,6440
3220,6442
3221,6444
3222,6446
3223,6448
3224,6450
3225,6452
3226,6454
3227,6456
3228,6458
3229,6460
3230,6462
3231,6464
3232,6466
3233,6468
3234,6470
3235,6472
3236,6474
3237,6476
3238,6478
3239,6480
3240,6482
3241,6484
3242,6486
3243,6488
3244,6490
3245,6492
3246,6494
3247,6496
3248,6498
3249,6500
3250,6502
3251,6504
3252,6506
3253,6508
3254,6510
3255,6512
3256,6514
3257,6516
3258,6518
3259,6520
3260,6522
3261,6524
3262,6526
3263,6528
3264,6530
3265,6532
3266,6534
3267,6536
3268,6538
3269,6540
3270,6542
3271,6544
3272,6546
3273,6548
3274,6550
3275,6552
3276,6554
3277,6556
3278,6558
3279,6560
3280,6562
3281,6564
3282,6566
3283,6568
3284,6570
3285,6572
3286,6574
3287,6576
3288,6578
3289,6580
3290,6582
3291,6584
3292,6586
3293,6588
3294,6590
3295,6592
3296,6594
3297,6596
3298,6598
3299,6600
3300,6602
3301,6604
3302,6606
3303,6608
3304,6610
3305,6612
3306,6614
3307,6616
3308,6618
3309,6620
3310,6622
3311,6624
3312,6626
3313,6628
3314,6630
3315,6632
3316,6634
3317,6636
3318,6638
3319,6640
3320,6642
3321,6644
3322,6646
3323,6648
3324,6650
3325,6652
3326,6654
3327,6656
3328,6658
3329,6660
3330,6662
3331,6664
3332,6666
3333,6668
3334,6670
3335,6672
3336,6674
3337,6676
3338,6678
3339,6680
3340,6682
3341,6684
3342,6686
3343,6688
3344,6690
3345,6692
3346,6694
3347,6696
3348,6698
3349,6700


==> figures/nmc/n_sims_8_2_10.csv <==
iteration,n_sims
0,2
1,4
2,4
3,4
4,4
5,4
6,4
7,4
8,4
9,4
10,4
11,6
12,6
13,6
14,6
15,6
16,6
17,6
18,6
19,6
20,6
21,6
22,6
23,6
24,8
25,8
26,8
27,8
28,8
29,8
30,8
31,10
32,10
33,10
34,10
35,12
36,12
37,12
38,14
39,14
40,14
41,14
42,14
43,14
44,14
45,14
46,16
47,16
48,16
49,16
50,18
51,18
52,18
53,18
54,18
55,18
56,18
57,18
58,20
59,20
60,20
61,20
62,20
63,20
64,22
65,22
66,22
67,22
68,22
69,22
70,22
71,22
72,22
73,22
74,22
75,22
76,22
77,24
78,24
79,24
80,24
81,24
82,24
83,24
84,24
85,24
86,24
87,24
88,24
89,24
90,24
91,24
92,24
93,24
94,26
95,26
96,26
97,28
98,28
99,28
100,30
101,30
102,30
103,30
104,30
105,30
106,30
107,30
108,30
109,30
110,30
111,30
112,30
113,30
114,30
115,30
116,30
117,30
118,30
119,30
120,30
121,30
122,30
123,30
124,30
125,30
126,30
127,30
128,30
129,30
130,30
131,30
132,30
133,30
134,32
135,32
136,32
137,32
138,32
139,32
140,34
141,34
142,34
143,34
144,34
145,34
146,34
147,34
148,34
149,34
150,36
151,36
152,36
153,36
154,36
155,36
156,36
157,36
158,36
159,36
160,36
161,36
162,36
163,36
164,36
165,36
166,36
167,36
168,36
169,36
170,36
171,36
172,36
173,36
174,36
175,36
176,36
177,36
178,36
179,36
180,36
181,36
182,36
183,36
184,36
185,36
186,36
187,36
188,36
189,36
190,36
191,36
192,36
193,36
194,36
195,36
196,36
197,36
198,36
199,36
200,38
201,38
202,38
203,38
204,38
205,38
206,38
207,38
208,38
209,38
210,38
211,38
212,38
213,38
214,38
215,38
216,38
217,38
218,38
219,38
220,38
221,38
222,38
223,38
224,38
225,38
226,38
227,38
228,38
229,38
230,38
231,38
232,38
233,40
234,40
235,40
236,40
237,40
238,40
239,40
240,40
241,40
242,40
243,40
244,40
245,40
246,40
247,40
248,40
249,40
250,42
251,42
252,42
253,42
254,42
255,42
256,42
257,42
258,42
259,42
260,42
261,42
262,42
263,42
264,42
265,42
266,42
267,42
268,42
269,42
270,42
271,42
272,42
273,42
274,42
275,42
276,42
277,42
278,42
279,42
280,42
281,42
282,42
283,42
284,42
285,42
286,42
287,42
288,42
289,44
290,44
291,44
292,44
293,44
294,44
295,44
296,44
297,44
298,44
299,44
300,46
301,46
302,46
303,46
304,46
305,46
306,46
307,46
308,46
309,46
310,46
311,46
312,46
313,46
314,46
315,46
316,46
317,46
318,46
319,46
320,46
321,46
322,46
323,46
324,46
325,46
326,46
327,46
328,46
329,46
330,46
331,46
332,46
333,46
334,46
335,46
336,46
337,46
338,46
339,46
340,46
341,46
342,46
343,46
344,46
345,46
346,46
347,46
348,46
349,46
350,48
351,48
352,48
353,48
354,48
355,48
356,48
357,48
358,48
359,48
360,48
361,48
362,48
363,48
364,48
365,48
366,48
367,48
368,48
369,48
370,48
371,48
372,48
373,48
374,48
375,48
376,48
377,48
378,48
379,48
380,48
381,48
382,48
383,48
384,48
385,48
386,48
387,48
388,48
389,48
390,48
391,48
392,48
393,48
394,48
395,48
396,48
397,48
398,48
399,48
400,50
401,50
402,50
403,50
404,50
405,50
406,50
407,50
408,50
409,50
410,50
411,50
412,50
413,50
414,50
415,50
416,50
417,50
418,50
419,50
420,50
421,50
422,50
423,50
424,50
425,50
426,50
427,50
428,50
429,50
430,50
431,50
432,50
433,50
434,50
435,50
436,50
437,50
438,50
439,50
440,50
441,50
442,50
443,50
444,50
445,50
446,50
447,50
448,50
449,50
450,52
451,52
452,52
453,52
454,52
455,52
456,52
457,52
458,52
459,52
460,52
461,52
462,52
463,52
464,52
465,52
466,52
467,52
468,52
469,52
470,52
471,52
472,52
473,52
474,52
475,52
476,52
477,52
478,52
479,52
480,52
481,52
482,52
483,52
484,52
485,52
486,52
487,52
488,52
489,52
490,52
491,52
492,52
493,52
494,52
495,52
496,52
497,52
498,52
499,52
500,54
501,54
502,54
503,54
504,54
505,54
506,54
507,54
508,54
509,54
510,54
511,54
512,54
513,54
514,54
515,54
516,54
517,54
518,54
519,54
520,54
521,54
522,54
523,54
524,54
525,54
526,54
527,54
528,54
529,54
530,54
531,54
532,54
533,54
534,54
535,54
536,54
537,54
538,54
539,54
540,54
541,54
542,54
543,54
544,54
545,54
546,54
547,54
548,54
549,54
550,56
551,56
552,56
553,56
554,56
555,56
556,56
557,56
558,56
559,56
560,56
561,56
562,56
563,56
564,56
565,56
566,56
567,56
568,56
569,56
570,56
571,56
572,56
573,56
574,56
575,56
576,56
577,56
578,56
579,56
580,56
581,56
582,56
583,56
584,56
585,56
586,56
587,56
588,56
589,56
590,56
591,56
592,56
593,56
594,56
595,56
596,56
597,56
598,56
599,56
600,58
601,58
602,58
603,58
604,58
605,58
606,58
607,58
608,58
609,58
610,58
611,58
612,58
613,58
614,58
615,58
616,58
617,58
618,58
619,58
620,58
621,58
622,58
623,58
624,58
625,58
626,58
627,58
628,58
629,58
630,58
631,58
632,58
633,58
634,58
635,58
636,58
637,58
638,58
639,58
640,58
641,58
642,58
643,58
644,58
645,60
646,60
647,60
648,60
649,60
650,62
651,62
652,62
653,62
654,62
655,62
656,62
657,62
658,62
659,62
660,62
661,62
662,62
663,62
664,62
665,62
666,62
667,62
668,64
669,64
670,64
671,64
672,64
673,64
674,64
675,64
676,64
677,64
678,64
679,64
680,64
681,64
682,64
683,66
684,66
685,66
686,66
687,66
688,66
689,66
690,66
691,66
692,66
693,66
694,66
695,66
696,66
697,66
698,66
699,66
700,68
701,68
702,68
703,68
704,68
705,68
706,68
707,68
708,68
709,68
710,68
711,68
712,68
713,68
714,68
715,68
716,68
717,68
718,68
719,68
720,68
721,68
722,68
723,68
724,68
725,68
726,68
727,68
728,68
729,68
730,68
731,68
732,68
733,68
734,68
735,68
736,68
737,68
738,68
739,68
740,68
741,68
742,68
743,68
744,68
745,68
746,68
747,68
748,68
749,68
750,70
751,70
752,70
753,70
754,70
755,70
756,70
757,70
758,70
759,70
760,70
761,70
762,70
763,70
764,70
765,70
766,70
767,70
768,70
769,70
770,70
771,70
772,70
773,70
774,70
775,70
776,70
777,70
778,70
779,70
780,70
781,70
782,70
783,70
784,70
785,70
786,70
787,70
788,70
789,70
790,70
791,70
792,70
793,70
794,70
795,70
796,70
797,70
798,70
799,70
800,72
801,72
802,72
803,72
804,72
805,72
806,72
807,72
808,72
809,72
810,72
811,72
812,72
813,72
814,72
815,72
816,72
817,72
818,72
819,72
820,72
821,72
822,72
823,72
824,72
825,72
826,72
827,72
828,72
829,72
830,72
831,72
832,72
833,72
834,72
835,72
836,72
837,72
838,72
839,72
840,72
841,72
842,72
843,72
844,72
845,72
846,72
847,72
848,72
849,72
850,74
851,74
852,74
853,74
854,74
855,74
856,74
857,74
858,74
859,74
860,74
861,74
862,74
863,74
864,74
865,74
866,74
867,74
868,74
869,74
870,74
871,74
872,74
873,74
874,74
875,74
876,74
877,74
878,74
879,74
880,74
881,74
882,74
883,74
884,74
885,74
886,74
887,74
888,74
889,74
890,74
891,74
892,74
893,74
894,74
895,74
896,74
897,74
898,74
899,74
900,76
901,76
902,76
903,76
904,76
905,76
906,76
907,76
908,76
909,76
910,76
911,76
912,76
913,76
914,76
915,76
916,76
917,76
918,76
919,76
920,76
921,76
922,76
923,76
924,76
925,76
926,76
927,76
928,76
929,76
930,76
931,76
932,76
933,76
934,76
935,76
936,76
937,76
938,76
939,76
940,76
941,76
942,76
943,76
944,76
945,76
946,76
947,76
948,76
949,76
950,78
951,78
952,78
953,78
954,78
955,78
956,78
957,78
958,78
959,78
960,78
961,78
962,78
963,78
964,78
965,78
966,78
967,78
968,78
969,78
970,78
971,78
972,78
973,78
974,78
975,78
976,78
977,78
978,78
979,78
980,78
981,78
982,78
983,78
984,78
985,78
986,78
987,78
988,78
989,78
990,78
991,78
992,78
993,78
994,78
995,78
996,78
997,78
998,78
999,78
1000,80
1001,80
1002,80
1003,80
1004,80
1005,80
1006,80
1007,80
1008,80
1009,80
1010,80
1011,80
1012,80
1013,80
1014,80
1015,80
1016,80
1017,80
1018,80
1019,80
1020,80
1021,80
1022,80
1023,80
1024,80
1025,80
1026,80
1027,80
1028,80
1029,80
1030,80
1031,80
1032,80
1033,80
1034,80
1035,80
1036,80
1037,80
1038,80
1039,80
1040,80
1041,80
1042,80
1043,80
1044,80
1045,80
1046,80
1047,80
1048,80
1049,80
1050,82
1051,82
1052,82
1053,82
1054,82
1055,82
1056,82
1057,82
1058,82
1059,82
1060,82
1061,82
1062,82
1063,82
1064,82
1065,82
1066,82
1067,82
1068,82
1069,82
1070,82
1071,82
1072,82
1073,82
1074,82
1075,82
1076,82
1077,82
1078,82
1079,82
1080,82
1081,82
1082,82
1083,82
1084,82
1085,82
1086,82
1087,82
1088,82
1089,82
1090,82
1091,82
1092,82
1093,82
1094,82
1095,82
1096,82
1097,82
1098,82
1099,82
1100,84
1101,84
1102,84
1103,84
1104,84
1105,84
1106,84
1107,84
1108,84
1109,84
1110,84
1111,84
1112,84
1113,84
1114,84
1115,84
1116,84
1117,84
1118,84
1119,84
1120,84
1121,84
1122,84
1123,84
1124,84
1125,84
1126,84
1127,84
1128,84
1129,84
1130,84
1131,84
1132,84
1133,84
1134,84
1135,84
1136,84
1137,84
1138,84
1139,84
1140,84
1141,84
1142,84
1143,84
1144,84
1145,84
1146,84
1147,84
1148,84
1149,84
1150,86
1151,86
1152,86
1153,86
1154,86
1155,86
1156,86
1157,86
1158,86
1159,86
1160,86
1161,86
1162,86
1163,86
1164,86
1165,86
1166,86
1167,86
1168,86
1169,86
1170,86
1171,86
1172,86
1173,86
1174,86
1175,86
1176,86
1177,86
1178,86
1179,86
1180,86
1181,86
1182,86
1183,86
1184,86
1185,86
1186,86
1187,86
1188,86
1189,86
1190,86
1191,86
1192,86
1193,86
1194,86
1195,86
1196,86
1197,86
1198,86
1199,86
1200,88
1201,88
1202,88
1203,88
1204,88
1205,88
1206,88
1207,88
1208,88
1209,88
1210,88
1211,88
1212,88
1213,88
1214,88
1215,88
1216,88
1217,88
1218,88
1219,88
1220,88
1221,88
1222,88
1223,88
1224,88
1225,88
1226,88
1227,88
1228,88
1229,88
1230,88
1231,88
1232,88
1233,88
1234,88
1235,88
1236,88
1237,88
1238,88
1239,88
1240,88
1241,88
1242,88
1243,88
1244,88
1245,88
1246,88
1247,88
1248,88
1249,88
1250,90
1251,90
1252,90
1253,90
1254,90
1255,90
1256,90
1257,90
1258,90
1259,90
1260,90
1261,90
1262,90
1263,90
1264,90
1265,90
1266,90
1267,90
1268,90
1269,90
1270,90
1271,90
1272,90
1273,90
1274,90
1275,90
1276,90
1277,90
1278,90
1279,90
1280,90
1281,90
1282,90
1283,90
1284,90
1285,90
1286,90
1287,90
1288,90
1289,90
1290,90
1291,90
1292,90
1293,90
1294,90
1295,90
1296,90
1297,90
1298,90
1299,90
1300,92
1301,92
1302,92
1303,92
1304,92
1305,92
1306,92
1307,92
1308,92
1309,92
1310,92
1311,92
1312,92
1313,92
1314,92
1315,92
1316,92
1317,92
1318,92
1319,92
1320,92
1321,92
1322,92
1323,92
1324,92
1325,92
1326,92
1327,92
1328,92
1329,92
1330,92
1331,92
1332,92
1333,92
1334,92
1335,92
1336,92
1337,92
1338,92
1339,92
1340,92
1341,92
1342,92
1343,92
1344,92
1345,92
1346,92
1347,92
1348,92
1349,92
1350,94
1351,94
1352,94
1353,94
1354,94
1355,94
1356,94
1357,94
1358,94
1359,94
1360,94
1361,94
1362,94
1363,94
1364,94
1365,94
1366,94
1367,94
1368,94
1369,94
1370,94
1371,94
1372,94
1373,94
1374,94
1375,94
1376,94
1377,94
1378,94
1379,94
1380,94
1381,94
1382,94
1383,94
1384,94
1385,94
1386,94
1387,94
1388,94
1389,94
1390,94
1391,94
1392,94
1393,94
1394,94
1395,94
1396,94
1397,94
1398,94
1399,94
1400,96
1401,96
1402,96
1403,96
1404,96
1405,96
1406,96
1407,96
1408,96
1409,96
1410,96
1411,96
1412,96
1413,96
1414,96
1415,96
1416,96
1417,96
1418,96
1419,96
1420,96
1421,96
1422,96
1423,96
1424,96
1425,96
1426,96
1427,96
1428,96
1429,96
1430,96
1431,96
1432,96
1433,96
1434,96
1435,96
1436,96
1437,96
1438,96
1439,96
1440,96
1441,96
1442,96
1443,96
1444,96
1445,96
1446,96
1447,96
1448,96
1449,96
1450,98
1451,98
1452,98
1453,98
1454,98
1455,98
1456,98
1457,98
1458,98
1459,98
1460,98
1461,98
1462,98
1463,98
1464,98
1465,98
1466,98
1467,98
1468,98
1469,98
1470,98
1471,98
1472,98
1473,98
1474,98
1475,98
1476,98
1477,98
1478,98
1479,98
1480,98
1481,98
1482,98
1483,98
1484,98
1485,98
1486,98
1487,98
1488,98
1489,98
1490,98
1491,98
1492,98
1493,98
1494,98
1495,98
1496,98
1497,98
1498,98
1499,98
1500,100
1501,100
1502,100
1503,100
1504,100
1505,100
1506,100
1507,100
1508,100
1509,100
1510,100
1511,100
1512,100
1513,100
1514,100
1515,100
1516,100
1517,100
1518,100
1519,100
1520,100
1521,100
1522,100
1523,100
1524,100
1525,100
1526,100
1527,100
1528,100
1529,100
1530,100
1531,100
1532,100
1533,100
1534,100
1535,100
1536,100
1537,100
1538,100
1539,100
1540,100
1541,100
1542,100
1543,100
1544,100
1545,100
1546,100
1547,100
1548,100
1549,100
1550,102
1551,102
1552,102
1553,102
1554,102
1555,102
1556,102
1557,102
1558,102
1559,102
1560,102
1561,102
1562,102
1563,102
1564,102
1565,102
1566,102
1567,102
1568,102
1569,102
1570,102
1571,102
1572,102
1573,102
1574,102
1575,102
1576,102
1577,102
1578,102
1579,102
1580,102
1581,102
1582,102
1583,102
1584,102
1585,102
1586,102
1587,102
1588,102
1589,102
1590,102
1591,102
1592,102
1593,102
1594,102
1595,102
1596,102
1597,102
1598,102
1599,102
1600,104
1601,104
1602,104
1603,104
1604,104
1605,104
1606,104
1607,104
1608,104
1609,104
1610,104
1611,104
1612,104
1613,104
1614,104
1615,104
1616,104
1617,104
1618,104
1619,104
1620,104
1621,104
1622,104
1623,104
1624,104
1625,104
1626,104
1627,104
1628,104
1629,104
1630,104
1631,104
1632,104
1633,104
1634,104
1635,104
1636,104
1637,104
1638,104
1639,104
1640,104
1641,104
1642,104
1643,104
1644,104
1645,104
1646,104
1647,104
1648,104
1649,104
1650,106
1651,106
1652,106
1653,106
1654,106
1655,106
1656,106
1657,106
1658,106
1659,106
1660,106
1661,106
1662,106
1663,106
1664,106
1665,106
1666,106
1667,106
1668,106
1669,106
1670,106
1671,106
1672,106
1673,106
1674,106
1675,106
1676,106
1677,106
1678,106
1679,106
1680,106
1681,106
1682,106
1683,106
1684,106
1685,106
1686,106
1687,106
1688,106
1689,106
1690,106
1691,106
1692,106
1693,106
1694,106
1695,106
1696,106
1697,106
1698,106
1699,106
1700,108
1701,108
1702,108
1703,108
1704,108
1705,108
1706,108
1707,108
1708,108
1709,108
1710,108
1711,108
1712,108
1713,108
1714,108
1715,108
1716,108
1717,108
1718,108
1719,108
1720,108
1721,108
1722,108
1723,108
1724,108
1725,108
1726,108
1727,108
1728,108
1729,108
1730,108
1731,108
1732,108
1733,108
1734,108
1735,108
1736,108
1737,108
1738,108
1739,108
1740,108
1741,108
1742,108
1743,108
1744,108
1745,108
1746,108
1747,108
1748,108
1749,108
1750,110
1751,110
1752,110
1753,110
1754,110
1755,110
1756,110
1757,110
1758,110
1759,110
1760,110
1761,110
1762,110
1763,110
1764,110
1765,110
1766,110
1767,110
1768,110
1769,110
1770,110
1771,110
1772,110
1773,110
1774,110
1775,110
1776,110
1777,110
1778,110
1779,110
1780,110
1781,110
1782,110
1783,110
1784,110
1785,110
1786,110
1787,110
1788,110
1789,110
1790,110
1791,110
1792,110
1793,110
1794,110
1795,110
1796,110
1797,110
1798,110
1799,110
1800,112
1801,112
1802,112
1803,112
1804,112
1805,112
1806,112
1807,112
1808,112
1809,112
1810,112
1811,112
1812,112
1813,112
1814,112
1815,112
1816,112
1817,112
1818,112
1819,112
1820,112
1821,112
1822,112
1823,112
1824,112
1825,112
1826,112
1827,112
1828,112
1829,112
1830,112
1831,112
1832,112
1833,112
1834,112
1835,112
1836,112
1837,112
1838,112
1839,112
1840,112
1841,112
1842,112
1843,112
1844,112
1845,112
1846,112
1847,112
1848,112
1849,112
1850,114
1851,114
1852,114
1853,114
1854,114
1855,114
1856,114
1857,114
1858,114
1859,114
1860,114
1861,114
1862,114
1863,114
1864,114
1865,114
1866,114
1867,114
1868,114
1869,114
1870,114
1871,114
1872,114
1873,114
1874,114
1875,114
1876,114
1877,114
1878,114
1879,114
1880,114
1881,114
1882,114
1883,114
1884,114
1885,114
1886,114
1887,114
1888,114
1889,114
1890,114
1891,114
1892,114
1893,114
1894,114
1895,114
1896,114
1897,114
1898,114
1899,114
1900,116
1901,116
1902,116
1903,116
1904,116
1905,116
1906,116
1907,116
1908,116
1909,116
1910,116
1911,116
1912,116
1913,116
1914,116
1915,116
1916,116
1917,116
1918,116
1919,116
1920,116
1921,116
1922,116
1923,116
1924,116
1925,116
1926,116
1927,116
1928,116
1929,116
1930,116
1931,116
1932,116
1933,116
1934,116
1935,116
1936,116
1937,116
1938,116
1939,116
1940,116
1941,116
1942,116
1943,116
1944,116
1945,116
1946,116
1947,116
1948,116
1949,116
1950,118
1951,118
1952,118
1953,118
1954,118
1955,118
1956,118
1957,118
1958,118
1959,118
1960,118
1961,118
1962,118
1963,118
1964,118
1965,118
1966,118
1967,118
1968,118
1969,118
1970,118
1971,118
1972,118
1973,118
1974,118
1975,118
1976,118
1977,118
1978,118
1979,118
1980,118
1981,118
1982,118
1983,118
1984,118
1985,118
1986,118
1987,118
1988,118
1989,118
1990,118
1991,118
1992,118
1993,118
1994,118
1995,118
1996,118
1997,118
1998,118
1999,118
2000,120
2001,120
2002,120
2003,120
2004,120
2005,120
2006,120
2007,120
2008,120
2009,120
2010,120
2011,120
2012,120
2013,120
2014,120
2015,120
2016,120
2017,120
2018,120
2019,120
2020,120
2021,120
2022,120
2023,120
2024,120
2025,120
2026,120
2027,120
2028,120
2029,120
2030,120
2031,120
2032,120
2033,120
2034,120
2035,120
2036,120
2037,120
2038,120
2039,120
2040,120
2041,120
2042,120
2043,120
2044,120
2045,120
2046,120
2047,120
2048,120
2049,120
2050,122
2051,122
2052,122
2053,122
2054,122
2055,122
2056,122
2057,122
2058,122
2059,122
2060,122
2061,122
2062,122
2063,122
2064,122
2065,122
2066,122
2067,122
2068,122
2069,122
2070,122
2071,122
2072,122
2073,122
2074,122
2075,122
2076,122
2077,122
2078,122
2079,122
2080,122
2081,122
2082,122
2083,122
2084,122
2085,122
2086,122
2087,122
2088,122
2089,122
2090,122
2091,122
2092,122
2093,122
2094,122
2095,122
2096,122
2097,122
2098,122
2099,122
2100,124
2101,124
2102,124
2103,124
2104,124
2105,124
2106,124
2107,124
2108,124
2109,124
2110,124
2111,124
2112,124
2113,124
2114,124
2115,124
2116,124
2117,124
2118,124
2119,124
2120,124
2121,124
2122,124
2123,124
2124,124
2125,124
2126,124
2127,124
2128,124
2129,124
2130,124
2131,124
2132,124
2133,124
2134,124
2135,124
2136,124
2137,124
2138,124
2139,124
2140,124
2141,124
2142,124
2143,124
2144,124
2145,124
2146,124
2147,124
2148,124
2149,124
2150,126
2151,126
2152,126
2153,126
2154,126
2155,126
2156,126
2157,126
2158,126
2159,126
2160,126
2161,126
2162,126
2163,126
2164,126
2165,126
2166,126
2167,126
2168,126
2169,126
2170,126
2171,126
2172,126
2173,126
2174,126
2175,126
2176,126
2177,126
2178,126
2179,126
2180,126
2181,126
2182,126
2183,126
2184,126
2185,126
2186,126
2187,126
2188,126
2189,126
2190,126
2191,126
2192,126
2193,126
2194,126
2195,126
2196,126
2197,126
2198,126
2199,126
2200,128
2201,128
2202,128
2203,128
2204,128
2205,128
2206,128
2207,128
2208,128
2209,128
2210,128
2211,128
2212,128
2213,128
2214,128
2215,128
2216,128
2217,128
2218,128
2219,128
2220,128
2221,128
2222,128
2223,128
2224,128
2225,128
2226,128
2227,128
2228,128
2229,128
2230,128
2231,128
2232,128
2233,128
2234,128
2235,128
2236,128
2237,128
2238,128
2239,128
2240,128
2241,128
2242,128
2243,128
2244,128
2245,128
2246,128
2247,128
2248,128
2249,128
2250,130
2251,130
2252,130
2253,130
2254,130
2255,130
2256,130
2257,130
2258,130
2259,130
2260,130
2261,130
2262,130
2263,130
2264,130
2265,130
2266,130
2267,130
2268,130
2269,130
2270,130
2271,130
2272,130
2273,130
2274,130
2275,130
2276,130
2277,130
2278,130
2279,130
2280,130
2281,130
2282,130
2283,130
2284,130
2285,130
2286,130
2287,130
2288,130
2289,130
2290,130
2291,130
2292,130
2293,130
2294,130
2295,130
2296,130
2297,130
2298,130
2299,130
2300,132
2301,132
2302,132
2303,132
2304,132
2305,132
2306,132
2307,132
2308,132
2309,132
2310,132
2311,132
2312,132
2313,132
2314,132
2315,132
2316,132
2317,132
2318,132
2319,132
2320,132
2321,132
2322,132
2323,132
2324,132
2325,132
2326,132
2327,132
2328,132
2329,132
2330,132
2331,132
2332,132
2333,132
2334,132
2335,132
2336,132
2337,132
2338,132
2339,132
2340,132
2341,132
2342,132
2343,132
2344,132
2345,132
2346,132
2347,132
2348,132
2349,132
2350,134
2351,134
2352,134
2353,134
2354,134
2355,134
2356,134
2357,134
2358,134
2359,134
2360,134
2361,134
2362,134
2363,134
2364,134
2365,134
2366,134
2367,134
2368,134
2369,134
2370,134
2371,134
2372,134
2373,134
2374,134
2375,134
2376,134
2377,134
2378,134
2379,134
2380,134
2381,134
2382,134
2383,134
2384,134
2385,134
2386,134
2387,134
2388,134
2389,134
2390,134
2391,134
2392,134
2393,134
2394,134
2395,134
2396,134
2397,134
2398,134
2399,134
2400,136
2401,136
2402,136
2403,136
2404,136
2405,136
2406,136
2407,136
2408,136
2409,136
2410,136
2411,136
2412,136
2413,136
2414,136
2415,136
2416,136
2417,136
2418,136
2419,136
2420,136
2421,136
2422,136
2423,136
2424,136
2425,136
2426,136
2427,136
2428,136
2429,136
2430,136
2431,136
2432,136
2433,136
2434,136
2435,136
2436,136
2437,136
2438,136
2439,136
2440,136
2441,136
2442,136
2443,136
2444,136
2445,136
2446,136
2447,136
2448,136
2449,136
2450,138
2451,138
2452,138
2453,138
2454,138
2455,138
2456,138
2457,138
2458,138
2459,138
2460,138
2461,138
2462,138
2463,138
2464,138
2465,138
2466,138
2467,138
2468,138
2469,138
2470,138
2471,138
2472,138
2473,138
2474,138
2475,138
2476,138
2477,138
2478,138
2479,138
2480,138
2481,138
2482,138
2483,138
2484,138
2485,138
2486,138
2487,138
2488,138
2489,138
2490,138
2491,138
2492,138
2493,138
2494,138
2495,138
2496,138
2497,138
2498,138
2499,138
2500,140
2501,140
2502,140
2503,140
2504,140
2505,140
2506,140
2507,140
2508,140
2509,140
2510,140
2511,140
2512,140
2513,140
2514,140
2515,140
2516,140
2517,140
2518,140
2519,140
2520,140
2521,140
2522,140
2523,140
2524,140
2525,140
2526,140
2527,140
2528,140
2529,140
2530,140
2531,140
2532,140
2533,140
2534,140
2535,140
2536,140
2537,140
2538,140
2539,140
2540,140
2541,140
2542,140
2543,140
2544,140
2545,140
2546,140
2547,140
2548,140
2549,140
2550,142
2551,142
2552,142
2553,142
2554,142
2555,142
2556,142
2557,142
2558,142
2559,142
2560,142
2561,142
2562,142
2563,142
2564,142
2565,142
2566,142
2567,142
2568,142
2569,142
2570,142
2571,142
2572,142
2573,142
2574,142
2575,142
2576,142
2577,142
2578,142
2579,142
2580,142
2581,142
2582,142
2583,142
2584,142
2585,142
2586,142
2587,142
2588,142
2589,142
2590,142
2591,142
2592,142
2593,142
2594,142
2595,142
2596,142
2597,142
2598,142
2599,142
2600,144
2601,144
2602,144
2603,144
2604,144
2605,144
2606,144
2607,144
2608,144
2609,144
2610,144
2611,144
2612,144
2613,144
2614,144
2615,144
2616,144
2617,144
2618,144
2619,144
2620,144
2621,144
2622,144
2623,144
2624,144
2625,144
2626,144
2627,144
2628,144
2629,144
2630,144
2631,144
2632,144
2633,144
2634,144
2635,144
2636,144
2637,144
2638,144
2639,144
2640,144
2641,144
2642,144
2643,144
2644,144
2645,144
2646,144
2647,144
2648,144
2649,144
2650,146
2651,146
2652,146
2653,146
2654,146
2655,146
2656,146
2657,146
2658,146
2659,146
2660,146
2661,146
2662,146
2663,146
2664,146
2665,146
2666,146
2667,146
2668,146
2669,146
2670,146
2671,146
2672,146
2673,146
2674,146
2675,146
2676,146
2677,146
2678,146
2679,146
2680,146
2681,146
2682,146
2683,146
2684,146
2685,146
2686,146
2687,146
2688,146
2689,146
2690,146
2691,146
2692,146
2693,146
2694,146
2695,146
2696,146
2697,146
2698,146
2699,146
2700,148
2701,148
2702,148
2703,148
2704,148
2705,148
2706,148
2707,148
2708,148
2709,148
2710,148
2711,148
2712,148
2713,148
2714,148
2715,148
2716,148
2717,148
2718,148
2719,148
2720,148
2721,148
2722,148
2723,148
2724,148
2725,148
2726,148
2727,148
2728,148
2729,148
2730,148
2731,148
2732,148
2733,148
2734,148
2735,148
2736,148
2737,148
2738,148
2739,148
2740,148
2741,148
2742,148
2743,148
2744,148
2745,148
2746,148
2747,148
2748,148
2749,148
2750,150
2751,150
2752,150
2753,150
2754,150
2755,150
2756,150
2757,150
2758,150
2759,150
2760,150
2761,150
2762,150
2763,150
2764,150
2765,150
2766,150
2767,150
2768,150
2769,150
2770,150
2771,150
2772,150
2773,150
2774,150
2775,150
2776,150
2777,150
2778,150
2779,150
2780,150
2781,150
2782,150
2783,150
2784,150
2785,150
2786,150
2787,150
2788,150
2789,150
2790,150
2791,150
2792,150
2793,150
2794,150
2795,150
2796,150
2797,150
2798,150
2799,150
2800,152
2801,152
2802,152
2803,152
2804,152
2805,152
2806,152
2807,152
2808,152
2809,152
2810,152
2811,152
2812,152
2813,152
2814,152
2815,152
2816,152
2817,152
2818,152
2819,152
2820,152
2821,152
2822,152
2823,152
2824,152
2825,152
2826,152
2827,152
2828,152
2829,152
2830,152
2831,152
2832,152
2833,152
2834,152
2835,152
2836,152
2837,152
2838,152
2839,152
2840,152
2841,152
2842,152
2843,152
2844,152
2845,152
2846,152
2847,152
2848,152
2849,152
2850,154
2851,154
2852,154
2853,154
2854,154
2855,154
2856,154
2857,154
2858,154
2859,154
2860,154
2861,154
2862,154
2863,154
2864,154
2865,154
2866,154
2867,154
2868,154
2869,154
2870,154
2871,154
2872,154
2873,154
2874,154
2875,154
2876,154
2877,154
2878,154
2879,154
2880,154
2881,154
2882,154
2883,154
2884,154
2885,154
2886,154
2887,154
2888,154
2889,154
2890,154
2891,154
2892,154
2893,154
2894,154
2895,154
2896,154
2897,154
2898,154
2899,154
2900,156
2901,156
2902,156
2903,156
2904,156
2905,156
2906,156
2907,156
2908,156
2909,156
2910,156
2911,156
2912,156
2913,156
2914,156
2915,156
2916,156
2917,156
2918,156
2919,156
2920,156
2921,156
2922,156
2923,156
2924,156
2925,156
2926,156
2927,156
2928,156
2929,156
2930,156
2931,156
2932,156
2933,156
2934,156
2935,156
2936,156
2937,156
2938,156
2939,156
2940,156
2941,156
2942,156
2943,156
2944,156
2945,156
2946,156
2947,156
2948,156
2949,156
2950,158
2951,158
2952,158
2953,158
2954,158
2955,158
2956,158
2957,158
2958,158
2959,158
2960,158
2961,158
2962,158
2963,158
2964,158
2965,158
2966,158
2967,158
2968,158
2969,158
2970,158
2971,158
2972,158
2973,158
2974,158
2975,158
2976,158
2977,158
2978,158
2979,158
2980,158
2981,158
2982,158
2983,158
2984,158
2985,158
2986,158
2987,158
2988,158
2989,158
2990,158
2991,158
2992,158
2993,158
2994,158
2995,158
2996,158
2997,158
2998,158
2999,158
3000,160
3001,160
3002,160
3003,160
3004,160
3005,160
3006,160
3007,160
3008,160
3009,160
3010,160
3011,160
3012,160
3013,160
3014,160
3015,160
3016,160
3017,160
3018,160
3019,160
3020,160
3021,160
3022,160
3023,160
3024,160
3025,160
3026,160
3027,160
3028,160
3029,160
3030,160
3031,160
3032,160
3033,160
3034,160
3035,160
3036,160
3037,160
3038,160
3039,160
3040,160
3041,160
3042,160
3043,160
3044,160
3045,160
3046,160
3047,160
3048,160
3049,160
3050,162
3051,162
3052,162
3053,162
3054,162
3055,162
3056,162
3057,162
3058,162
3059,162
3060,162
3061,162
3062,162
3063,162
3064,162
3065,162
3066,162
3067,162
3068,162
3069,162
3070,162
3071,162
3072,162
3073,162
3074,162
3075,162
3076,162
3077,162
3078,162
3079,162
3080,162
3081,162
3082,162
3083,162
3084,162
3085,162
3086,162
3087,162
3088,162
3089,162
3090,162
3091,162
3092,162
3093,162
3094,162
3095,162
3096,162
3097,162
3098,162
3099,162
3100,164
3101,164
3102,164
3103,164
3104,164
3105,164
3106,164
3107,164
3108,164
3109,164
3110,164
3111,164
3112,164
3113,164
3114,164
3115,164
3116,164
3117,164
3118,164
3119,164
3120,164
3121,164
3122,164
3123,164
3124,164
3125,164
3126,164
3127,164
3128,164
3129,164
3130,164
3131,164
3132,164
3133,164
3134,164
3135,164
3136,164
3137,164
3138,164
3139,164
3140,164
3141,164
3142,164
3143,164
3144,164
3145,164
3146,164
3147,164
3148,164
3149,164
3150,166
3151,166
3152,166
3153,166
3154,166
3155,166
3156,166
3157,166
3158,166
3159,166
3160,166
3161,166
3162,166
3163,166
3164,166
3165,166
3166,166
3167,166
3168,166
3169,166
3170,166
3171,166
3172,166
3173,166
3174,166
3175,166
3176,166
3177,166
3178,166
3179,166
3180,166
3181,166
3182,166
3183,166
3184,166
3185,166
3186,166
3187,166
3188,166
3189,166
3190,166
3191,166
3192,166
3193,166
3194,166
3195,166
3196,166
3197,166
3198,166
3199,166
3200,168
3201,168
3202,168
3203,168
3204,168
3205,168
3206,168
3207,168
3208,168
3209,168
3210,168
3211,168
3212,168
3213,168
3214,168
3215,168
3216,168
3217,168
3218,168
3219,168
3220,168
3221,168
3222,168
3223,168
3224,168
3225,168
3226,168
3227,168
3228,168
3229,168
3230,168
3231,168
3232,168
3233,168
3234,168
3235,168
3236,168
3237,168
3238,168
3239,168
3240,168
3241,168
3242,168
3243,168
3244,168
3245,168
3246,168
3247,168
3248,168
3249,168
3250,170
3251,170
3252,170
3253,170
3254,170
3255,170
3256,170
3257,170
3258,170
3259,170
3260,170
3261,170
3262,170
3263,170
3264,170
3265,170
3266,170
3267,170
3268,170
3269,170
3270,170
3271,170
3272,170
3273,170
3274,170
3275,170
3276,170
3277,170
3278,170
3279,170
3280,170
3281,170
3282,170
3283,170
3284,170
3285,170
3286,170
3287,170
3288,170
3289,170
3290,170
3291,170
3292,170
3293,170
3294,170
3295,170
3296,170
3297,170
3298,170
3299,170
3300,172
3301,172
3302,172
3303,172
3304,172
3305,172
3306,172
3307,172
3308,172
3309,172
3310,172
3311,172
3312,172
3313,172
3314,172
3315,172
3316,172
3317,172
3318,172
3319,172
3320,172
3321,172
3322,172
3323,172
3324,172
3325,172
3326,172
3327,172
3328,172
3329,172
3330,172
3331,172
3332,172
3333,172
3334,172
3335,172
3336,172
3337,172
3338,172
3339,172
3340,172
3341,172
3342,172
3343,172
3344,172
3345,172
3346,172
3347,172
3348,172
3349,172
3350,174
3351,174
3352,174
3353,174
3354,174
3355,174
3356,174
3357,174
3358,174
3359,174
3360,174
3361,174
3362,174
3363,174
3364,174
3365,174
3366,174
3367,174
3368,174
3369,174
3370,174
3371,174
3372,174
3373,174
3374,174
3375,174
3376,174
3377,174
3378,174
3379,174
3380,174
3381,174
3382,174
3383,174
3384,174
3385,174
3386,174
3387,174
3388,174
3389,174
3390,174
3391,174
3392,174
3393,174
3394,174
3395,174
3396,174
3397,174
3398,174
3399,174
3400,176
3401,176
3402,176
3403,176
3404,176
3405,176
3406,176
3407,176
3408,176
3409,176
3410,176
3411,176
3412,176
3413,176
3414,176
3415,176
3416,176
3417,176
3418,176
3419,176
3420,176
3421,176
3422,176
3423,176
3424,176
3425,176
3426,176
3427,176
3428,176
3429,176
3430,176
3431,176
3432,176
3433,176
3434,176
3435,176
3436,176
3437,176
3438,176
3439,176
3440,176
3441,176
3442,176
3443,176
3444,176
3445,176
3446,176
3447,176
3448,176
3449,176
3450,178
3451,178
3452,178
3453,178
3454,178
3455,178
3456,178
3457,178
3458,178
3459,178
3460,178
3461,178
3462,178
3463,178
3464,178
3465,178
3466,178
3467,178
3468,178
3469,178
3470,178
3471,178
3472,178
3473,178
3474,178
3475,178
3476,178
3477,178
3478,178
3479,178
3480,178
3481,178
3482,178
3483,178
3484,178
3485,178
3486,178
3487,178
3488,178
3489,178
3490,178
3491,178
3492,178
3493,178
3494,178
3495,178
3496,178
3497,178
3498,178
3499,178
3500,180
3501,180
3502,180
3503,180
3504,180
3505,180
3506,180
3507,180
3508,180
3509,180
3510,180
3511,180
3512,180
3513,180
3514,180
3515,180
3516,180
3517,180
3518,180
3519,180
3520,180
3521,180
3522,180
3523,180
3524,180
3525,180
3526,180
3527,180
3528,180
3529,180
3530,180
3531,180
3532,180
3533,180
3534,180
3535,180
3536,180
3537,180
3538,180
3539,180
3540,180
3541,180
3542,180
3543,180
3544,180
3545,180
3546,180
3547,180
3548,180
3549,180
3550,182
3551,182
3552,182
3553,182
3554,182
3555,182
3556,182
3557,182
3558,182
3559,182
3560,182
3561,182
3562,182
3563,182
3564,182
3565,182
3566,182
3567,182
3568,182
3569,182
3570,182
3571,182
3572,182
3573,182
3574,182
3575,182
3576,182
3577,182
3578,182
3579,182
3580,182
3581,182
3582,182
3583,182
3584,182
3585,182
3586,182
3587,182
3588,182
3589,182
3590,182
3591,182
3592,182
3593,182
3594,182
3595,182
3596,182
3597,182
3598,182
3599,182
3600,184
3601,184
3602,184
3603,184
3604,184
3605,184
3606,184
3607,184
3608,184
3609,184
3610,184
3611,184
3612,184
3613,184
3614,184
3615,184
3616,184
3617,184
3618,184
3619,184
3620,184
3621,184
3622,184
3623,184
3624,184
3625,184
3626,184
3627,184
3628,184
3629,184
3630,184
3631,184
3632,184
3633,184
3634,184
3635,184
3636,184
3637,184
3638,184
3639,184
3640,184
3641,184
3642,184
3643,184
3644,184
3645,184
3646,184
3647,184
3648,184
3649,184
3650,186
3651,186
3652,186
3653,186
3654,186
3655,186
3656,186
3657,186
3658,186
3659,186
3660,186
3661,186
3662,186
3663,186
3664,186
3665,186
3666,186
3667,186
3668,186
3669,186
3670,186
3671,186
3672,186
3673,186
3674,186
3675,186
3676,186
3677,186
3678,186
3679,186
3680,186
3681,186
3682,186
3683,186
3684,186
3685,186
3686,186
3687,186
3688,186
3689,186
3690,186
3691,186
3692,186
3693,186
3694,186
3695,186
3696,186
3697,186
3698,186
3699,186
3700,188
3701,188
3702,188
3703,188
3704,188
3705,188
3706,188
3707,188
3708,188
3709,188
3710,188
3711,188
3712,188
3713,188
3714,188
3715,188
3716,188
3717,188
3718,188
3719,188
3720,188
3721,188
3722,188
3723,188
3724,188
3725,188
3726,188
3727,188
3728,188
3729,188
3730,188
3731,188
3732,188
3733,188
3734,188
3735,188
3736,188
3737,188
3738,188
3739,188
3740,188
3741,188
3742,188
3743,188
3744,188
3745,188
3746,188
3747,188
3748,188
3749,188
3750,190
3751,190
3752,190
3753,190
3754,190
3755,190
3756,190
3757,190
3758,190
3759,190
3760,190
3761,190
3762,190
3763,190
3764,190
3765,190
3766,190
3767,190
3768,190
3769,190
3770,190
3771,190
3772,190
3773,190
3774,190
3775,190
3776,190
3777,190
3778,190
3779,190
3780,190
3781,190
3782,190
3783,190
3784,190
3785,190
3786,190
3787,190
3788,190
3789,190
3790,190
3791,190
3792,190
3793,190
3794,190
3795,190
3796,190
3797,190
3798,190
3799,190
3800,192
3801,192
3802,192
3803,192
3804,192
3805,192
3806,192
3807,192
3808,192
3809,192
3810,192
3811,192
3812,192
3813,192
3814,192
3815,192
3816,192
3817,192
3818,192
3819,192
3820,192
3821,192
3822,192
3823,192
3824,192
3825,192
3826,192
3827,192
3828,192
3829,192
3830,192
3831,192
3832,192
3833,192
3834,192
3835,192
3836,192
3837,192
3838,192
3839,192
3840,192
3841,192
3842,192
3843,192
3844,192
3845,192
3846,192
3847,192
3848,192
3849,192
3850,194
3851,194
3852,194
3853,194
3854,194
3855,194
3856,194
3857,194
3858,194
3859,194
3860,194
3861,194
3862,194
3863,194


==> figures/nmc/n_sims_8_2_20.csv <==
iteration,n_sims
0,2
1,4
2,4
3,4
4,4
5,4
6,4
7,4
8,4
9,4
10,4
11,6
12,6
13,6
14,6
15,6
16,6
17,6
18,6
19,6
20,6
21,6
22,6
23,6
24,8
25,8
26,8
27,8
28,8
29,8
30,8
31,10
32,10
33,10
34,10
35,12
36,12
37,12
38,14
39,14
40,14
41,14
42,14
43,14
44,14
45,14
46,16
47,16
48,16
49,16
50,18
51,18
52,18
53,18
54,18
55,18
56,18
57,18
58,20
59,20
60,20
61,20
62,20
63,20
64,22
65,22
66,22
67,22
68,22
69,22
70,22
71,22
72,22
73,22
74,22
75,22
76,22
77,24
78,24
79,24
80,24
81,24
82,24
83,24
84,24
85,24
86,24
87,24
88,24
89,24
90,24
91,24
92,24
93,24
94,26
95,26
96,26
97,28
98,28
99,28
100,30
101,30
102,30
103,30
104,30
105,30
106,30
107,30
108,30
109,30
110,30
111,30
112,30
113,30
114,30
115,30
116,30
117,30
118,30
119,30
120,30
121,30
122,30
123,30
124,30
125,30
126,30
127,30
128,30
129,30
130,30
131,30
132,30
133,30
134,32
135,32
136,32
137,32
138,34
139,34
140,34
141,34
142,34
143,34
144,34
145,34
146,34
147,34
148,34
149,34
150,36
151,36
152,36
153,36
154,36
155,36
156,36
157,36
158,36
159,36
160,36
161,36
162,36
163,36
164,36
165,36
166,36
167,36
168,36
169,36
170,36
171,36
172,36
173,36
174,36
175,36
176,36
177,36
178,36
179,36
180,36
181,36
182,36
183,36
184,36
185,36
186,36
187,36
188,36
189,36
190,36
191,36
192,38
193,38
194,38
195,38
196,38
197,38
198,38
199,38
200,40
201,40
202,40
203,40
204,40
205,40
206,40
207,40
208,40
209,40
210,40
211,40
212,40
213,40
214,40
215,40
216,40
217,40
218,40
219,40
220,40
221,40
222,40
223,40
224,40
225,40
226,40
227,40
228,40
229,40
230,40
231,42
232,42
233,42
234,42
235,42
236,42
237,42
238,42
239,42
240,42
241,42
242,42
243,42
244,42
245,42
246,42
247,42
248,42
249,42
250,44
251,44
252,44
253,44
254,44
255,44
256,44
257,44
258,44
259,44
260,44
261,44
262,44
263,44
264,44
265,44
266,44
267,44
268,44
269,44
270,44
271,44
272,44
273,44
274,44
275,44
276,44
277,44
278,44
279,44
280,44
281,44
282,44
283,44
284,44
285,44
286,44
287,44
288,44
289,44
290,44
291,44
292,44
293,44
294,44
295,44
296,44
297,44
298,44
299,44
300,46
301,46
302,46
303,46
304,46
305,46
306,46
307,46
308,46
309,46
310,46
311,46
312,46
313,46
314,46
315,46
316,46
317,46
318,46
319,46
320,46
321,46
322,46
323,46
324,46
325,46
326,46
327,46
328,46
329,46
330,46
331,46
332,46
333,46
334,46
335,46
336,46
337,46
338,46
339,46
340,46
341,46
342,46
343,46
344,46
345,46
346,46
347,46
348,46
349,46
350,48
351,48
352,48
353,48
354,48
355,48
356,48
357,48
358,48
359,48
360,48
361,48
362,48
363,48
364,48
365,48
366,48
367,48
368,48
369,48
370,48
371,48
372,48
373,48
374,48
375,48
376,48
377,48
378,48
379,48
380,48
381,48
382,48
383,48
384,48
385,48
386,48
387,48
388,48
389,48
390,48
391,48
392,48
393,48
394,48
395,48
396,48
397,48
398,48
399,48
400,50
401,50
402,50
403,50
404,50
405,50
406,50
407,50
408,50
409,50
410,50
411,50
412,50
413,50
414,50
415,50
416,50
417,50
418,50
419,50
420,50
421,50
422,50
423,50
424,50
425,50
426,50
427,50
428,50
429,50
430,50
431,50
432,50
433,50
434,50
435,50
436,50
437,50
438,50
439,50
440,50
441,50
442,50
443,50
444,50
445,50
446,50
447,50
448,50
449,50
450,52
451,52
452,52
453,52
454,52
455,52
456,52
457,52
458,52
459,52
460,52
461,52
462,52
463,52
464,52
465,52
466,52
467,52
468,52
469,52
470,52
471,52
472,52
473,52
474,52
475,52
476,52
477,52
478,52
479,52
480,52
481,52
482,52
483,52
484,52
485,52
486,52
487,52
488,52
489,52
490,52
491,52
492,52
493,52
494,52
495,52
496,52
497,52
498,52
499,52
500,54
501,54
502,54
503,54
504,54
505,54
506,54
507,54
508,54
509,54
510,54
511,54
512,54
513,54
514,54
515,54
516,54
517,54
518,54
519,54
520,54
521,54
522,54
523,54
524,54
525,54
526,54
527,54
528,54
529,54
530,54
531,54
532,54
533,54
534,54
535,54
536,54
537,54
538,54
539,54
540,54
541,54
542,54
543,54
544,54
545,54
546,54
547,54
548,54
549,54
550,56
551,56
552,56
553,56
554,56
555,56
556,56
557,56
558,56
559,56
560,56
561,56
562,56
563,56
564,56
565,56
566,56
567,56
568,56
569,56
570,56
571,56
572,56
573,56
574,56
575,56
576,56
577,56
578,56
579,56
580,56
581,56
582,56
583,56
584,56
585,56
586,56
587,56
588,56
589,56
590,56
591,56
592,56
593,56
594,56
595,56
596,56
597,56
598,56
599,56
600,58
601,58
602,58
603,58
604,58
605,58
606,58
607,58
608,58
609,58
610,58
611,58
612,58
613,58
614,58
615,58
616,58
617,58
618,58
619,58
620,58
621,58
622,58
623,58
624,58
625,58
626,58
627,58
628,58
629,58
630,58
631,58
632,58
633,58
634,58
635,58
636,58
637,58
638,58
639,58
640,58
641,60
642,60
643,60
644,60
645,60
646,60
647,60
648,60
649,60
650,62
651,62
652,62
653,62
654,62
655,62
656,62
657,62
658,62
659,62
660,62
661,62
662,62
663,62
664,62
665,62
666,62
667,62
668,64
669,64
670,64
671,64
672,64
673,64
674,64
675,64
676,64
677,64
678,64
679,64
680,64
681,64
682,64
683,66
684,66
685,66
686,66
687,66
688,66
689,66
690,66
691,66
692,66
693,66
694,66
695,66
696,66
697,66
698,66
699,66
700,68
701,68
702,68
703,68
704,68
705,68
706,68
707,68
708,68
709,68
710,68
711,68
712,68
713,68
714,68
715,68
716,68
717,68
718,68
719,68
720,68
721,68
722,68
723,68
724,68
725,68
726,68
727,68
728,68
729,68
730,68
731,68
732,68
733,68
734,68
735,68
736,68
737,68
738,68
739,68
740,68
741,68
742,68
743,68
744,68
745,68
746,68
747,68
748,68
749,68
750,70
751,70
752,70
753,70
754,70
755,70
756,70
757,70
758,70
759,70
760,70
761,70
762,70
763,70
764,70
765,70
766,70
767,70
768,70
769,70
770,70
771,70
772,70
773,70
774,70
775,70
776,70
777,70
778,70
779,70
780,70
781,70
782,70
783,70
784,70
785,70
786,70
787,70
788,70
789,70
790,70
791,70
792,70
793,70
794,70
795,70
796,70
797,70
798,70
799,70
800,72
801,72
802,72
803,72
804,72
805,72
806,72
807,72
808,72
809,72
810,72
811,72
812,72
813,72
814,72
815,72
816,72
817,72
818,72
819,72
820,72
821,72
822,72
823,72
824,72
825,72
826,72
827,72
828,72
829,72
830,72
831,72
832,72
833,72
834,72
835,72
836,72
837,72
838,72
839,72
840,72
841,72
842,72
843,72
844,72
845,72
846,72
847,72
848,72
849,72
850,74
851,74
852,74
853,74
854,74
855,74
856,74
857,74
858,74
859,74
860,74
861,74
862,74
863,74
864,74
865,74
866,74
867,74
868,74
869,74
870,74
871,74
872,74
873,74
874,74
875,74
876,74
877,74
878,74
879,74
880,74
881,74
882,74
883,74
884,74
885,74
886,74
887,74
888,74
889,74
890,74
891,74
892,74
893,74
894,74
895,74
896,74
897,74
898,74
899,74
900,76
901,76
902,76
903,76
904,76
905,76
906,76
907,76
908,76
909,76
910,76
911,76
912,76
913,76
914,76
915,76
916,76
917,76
918,76
919,76
920,76
921,76
922,76
923,76
924,76
925,76
926,76
927,76
928,76
929,76
930,76
931,76
932,76
933,76
934,76
935,76
936,76
937,76
938,76
939,76
940,76
941,76
942,76
943,76
944,76
945,76
946,76
947,76
948,76
949,76
950,78
951,78
952,78
953,78
954,78
955,78
956,78
957,78
958,78
959,78
960,78
961,78
962,78
963,78
964,78
965,78
966,78
967,78
968,78
969,78
970,78
971,78
972,78
973,78
974,78
975,78
976,78
977,78
978,78
979,78
980,78
981,78
982,78
983,78
984,78
985,78
986,78
987,78
988,78
989,78
990,78
991,78
992,78
993,78
994,78
995,78
996,78
997,78
998,78
999,78
1000,80
1001,80
1002,80
1003,80
1004,80
1005,80
1006,80
1007,80
1008,80
1009,80
1010,80
1011,80
1012,80
1013,80
1014,80
1015,80
1016,80
1017,80
1018,80
1019,80
1020,80
1021,80
1022,80
1023,80
1024,80
1025,80
1026,80
1027,80
1028,80
1029,80
1030,80
1031,80
1032,80
1033,80
1034,80
1035,80
1036,80
1037,80
1038,80
1039,80
1040,80
1041,80
1042,80
1043,80
1044,80
1045,80
1046,80
1047,80
1048,80
1049,80
1050,82
1051,82
1052,82
1053,82
1054,82
1055,82
1056,82
1057,82
1058,82
1059,82
1060,82
1061,82
1062,82
1063,82
1064,82
1065,82
1066,82
1067,82
1068,82
1069,82
1070,82
1071,82
1072,82
1073,82
1074,82
1075,82
1076,82
1077,82
1078,82
1079,82
1080,82
1081,82
1082,82
1083,82
1084,82
1085,82
1086,82
1087,82
1088,82
1089,82
1090,82
1091,82
1092,82
1093,82
1094,82
1095,82
1096,82
1097,82
1098,82
1099,82
1100,84
1101,84
1102,84
1103,84
1104,84
1105,84
1106,84
1107,84
1108,84
1109,84
1110,84
1111,84
1112,84
1113,84
1114,84
1115,84
1116,84
1117,84
1118,84
1119,84
1120,84
1121,84
1122,84
1123,84
1124,84
1125,84
1126,84
1127,84
1128,84
1129,84
1130,84
1131,84
1132,84
1133,84
1134,84
1135,84
1136,84
1137,84
1138,84
1139,84
1140,84
1141,84
1142,84
1143,84
1144,84
1145,84
1146,84
1147,84
1148,84
1149,84
1150,86
1151,86
1152,86
1153,86
1154,86
1155,86
1156,86
1157,86
1158,86
1159,86
1160,86
1161,86
1162,86
1163,86
1164,86
1165,86
1166,86
1167,86
1168,86
1169,86
1170,86
1171,86
1172,86
1173,86
1174,86
1175,86
1176,86
1177,86
1178,86
1179,86
1180,86
1181,86
1182,86
1183,86
1184,86
1185,86
1186,86
1187,86
1188,86
1189,86
1190,86
1191,86
1192,86
1193,86
1194,86
1195,86
1196,86
1197,86
1198,86
1199,86
1200,88
1201,88
1202,88
1203,88
1204,88
1205,88
1206,88
1207,88
1208,88
1209,88
1210,88
1211,88
1212,88
1213,88
1214,88
1215,88
1216,88
1217,88
1218,88
1219,88
1220,88
1221,88
1222,88
1223,88
1224,88
1225,88
1226,88
1227,88
1228,88
1229,88
1230,88
1231,88
1232,88
1233,88
1234,88
1235,88
1236,88
1237,88
1238,88
1239,88
1240,88
1241,88
1242,88
1243,88
1244,88
1245,88
1246,88
1247,88
1248,88
1249,88
1250,90
1251,90
1252,90
1253,90
1254,90
1255,90
1256,90
1257,90
1258,90
1259,90
1260,90
1261,90
1262,90
1263,90
1264,90
1265,90
1266,90
1267,90
1268,90
1269,90
1270,90
1271,90
1272,90
1273,90
1274,90
1275,90
1276,90
1277,90
1278,90
1279,90
1280,90
1281,90
1282,90
1283,90
1284,90
1285,90
1286,90
1287,90
1288,90
1289,90
1290,90
1291,90
1292,90
1293,90
1294,90
1295,90
1296,90
1297,90
1298,90
1299,90
1300,92
1301,92
1302,92
1303,92
1304,92
1305,92
1306,92
1307,92
1308,92
1309,92
1310,92
1311,92
1312,92
1313,92
1314,92
1315,92
1316,92
1317,92
1318,92
1319,92
1320,92
1321,92
1322,92
1323,92
1324,92
1325,92
1326,92
1327,92
1328,92
1329,92
1330,92
1331,92
1332,92
1333,92
1334,92
1335,92
1336,92
1337,92
1338,92
1339,92
1340,92
1341,92
1342,92
1343,92
1344,92
1345,92
1346,92
1347,92
1348,92
1349,92
1350,94
1351,94
1352,94
1353,94
1354,94
1355,94
1356,94
1357,94
1358,94
1359,94
1360,94
1361,94
1362,94
1363,94
1364,94
1365,94
1366,94
1367,94
1368,94
1369,94
1370,94
1371,94
1372,94
1373,94
1374,94
1375,94
1376,94
1377,94
1378,94
1379,94
1380,94
1381,94
1382,94
1383,94
1384,94
1385,94
1386,94
1387,94
1388,94
1389,94
1390,94
1391,94
1392,94
1393,94
1394,94
1395,94
1396,94
1397,94
1398,94
1399,94
1400,96
1401,96
1402,96
1403,96
1404,96
1405,96
1406,96
1407,96
1408,96
1409,96
1410,96
1411,96
1412,96
1413,96
1414,96
1415,96
1416,96
1417,96
1418,96
1419,96
1420,96
1421,96
1422,96
1423,96
1424,96
1425,96
1426,96
1427,96
1428,96
1429,96
1430,96
1431,96
1432,96
1433,96
1434,96
1435,96
1436,96
1437,96
1438,96
1439,96
1440,96
1441,96
1442,96
1443,96
1444,96
1445,96
1446,96
1447,96
1448,96
1449,96
1450,98
1451,98
1452,98
1453,98
1454,98
1455,98
1456,98
1457,98
1458,98
1459,98
1460,98
1461,98
1462,98
1463,98
1464,98
1465,98
1466,98
1467,98
1468,98
1469,98
1470,98
1471,98
1472,98
1473,98
1474,98
1475,98
1476,98
1477,98
1478,98
1479,98
1480,98
1481,98
1482,98
1483,98
1484,98
1485,98
1486,98
1487,98
1488,98
1489,98
1490,98
1491,98
1492,98
1493,98
1494,98
1495,98
1496,98
1497,98
1498,98
1499,98
1500,100
1501,100
1502,100
1503,100
1504,100
1505,100
1506,100
1507,100
1508,100
1509,100
1510,100
1511,100
1512,100
1513,100
1514,100
1515,100
1516,100
1517,100
1518,100
1519,100
1520,100
1521,100
1522,100
1523,100
1524,100
1525,100
1526,100
1527,100
1528,100
1529,100
1530,100
1531,100
1532,100
1533,100
1534,100
1535,100
1536,100
1537,100
1538,100
1539,100
1540,100
1541,100
1542,100
1543,100
1544,100
1545,100
1546,100
1547,100
1548,100
1549,100
1550,102
1551,102
1552,102
1553,102
1554,102
1555,102
1556,102
1557,102
1558,102
1559,102
1560,102
1561,102
1562,102
1563,102
1564,102
1565,102
1566,102
1567,102
1568,102
1569,102
1570,102
1571,102
1572,102
1573,102
1574,102
1575,102
1576,102
1577,102
1578,102
1579,102
1580,102
1581,102
1582,102
1583,102
1584,102
1585,102
1586,102
1587,102
1588,102
1589,102
1590,102
1591,102
1592,102
1593,102
1594,102
1595,102
1596,102
1597,102
1598,102
1599,102
1600,104
1601,104
1602,104
1603,104
1604,104
1605,104
1606,104
1607,104
1608,104
1609,104
1610,104
1611,104
1612,104
1613,104
1614,104
1615,104
1616,104
1617,104
1618,104
1619,104
1620,104
1621,104
1622,104
1623,104
1624,104
1625,104
1626,104
1627,104
1628,104
1629,104
1630,104
1631,104
1632,104
1633,104
1634,104
1635,104
1636,104
1637,104
1638,104
1639,104
1640,104
1641,104
1642,104
1643,104
1644,104
1645,104
1646,104
1647,104
1648,104
1649,104
1650,106
1651,106
1652,106
1653,106
1654,106
1655,106
1656,106
1657,106
1658,106
1659,106
1660,106
1661,106
1662,106
1663,106
1664,106
1665,106
1666,106
1667,106
1668,106
1669,106
1670,106
1671,106
1672,106
1673,106
1674,106
1675,106
1676,106
1677,106
1678,106
1679,106
1680,106
1681,106
1682,106
1683,106
1684,106
1685,106
1686,106
1687,106
1688,106
1689,106
1690,106
1691,106
1692,106
1693,106
1694,106
1695,106
1696,106
1697,106
1698,106
1699,106
1700,108
1701,108
1702,108
1703,108
1704,108
1705,108
1706,108
1707,108
1708,108
1709,108
1710,108
1711,108
1712,108
1713,108
1714,108
1715,108
1716,108
1717,108
1718,108
1719,108
1720,108
1721,108
1722,108
1723,108
1724,108
1725,108
1726,108
1727,108
1728,108
1729,108
1730,108
1731,108
1732,108
1733,108
1734,108
1735,108
1736,108
1737,108
1738,108
1739,108
1740,108
1741,108
1742,108
1743,108
1744,108
1745,108
1746,108
1747,108
1748,108
1749,108
1750,110
1751,110
1752,110
1753,110
1754,110
1755,110
1756,110
1757,110
1758,110
1759,110
1760,110
1761,110
1762,110
1763,110
1764,110
1765,110
1766,110
1767,110
1768,110
1769,110
1770,110
1771,110
1772,110
1773,110
1774,110
1775,110
1776,110
1777,110
1778,110
1779,110
1780,110
1781,110
1782,110
1783,110
1784,110
1785,110
1786,110
1787,110
1788,110
1789,110
1790,110
1791,110
1792,110
1793,110
1794,110
1795,110
1796,110
1797,110
1798,110
1799,110
1800,112
1801,112
1802,112
1803,112
1804,112
1805,112
1806,112
1807,112
1808,112
1809,112
1810,112
1811,112
1812,112
1813,112
1814,112
1815,112
1816,112
1817,112
1818,112
1819,112
1820,112
1821,112
1822,112
1823,112
1824,112
1825,112
1826,112
1827,112
1828,112
1829,112
1830,112
1831,112
1832,112
1833,112
1834,112
1835,112
1836,112
1837,112
1838,112
1839,112
1840,112
1841,112
1842,112
1843,112
1844,112
1845,112
1846,112
1847,112
1848,112
1849,112
1850,114
1851,114
1852,114
1853,114
1854,114
1855,114
1856,114
1857,114
1858,114
1859,114
1860,114
1861,114
1862,114
1863,114
1864,114
1865,114
1866,114
1867,114
1868,114
1869,114
1870,114
1871,114
1872,114
1873,114
1874,114
1875,114
1876,114
1877,114
1878,114
1879,114
1880,114
1881,114
1882,114
1883,114
1884,114
1885,114
1886,114
1887,114
1888,114
1889,114
1890,114
1891,114
1892,114
1893,114
1894,114
1895,114
1896,114
1897,114
1898,114
1899,114
1900,116
1901,116
1902,116
1903,116
1904,116
1905,116
1906,116
1907,116
1908,116
1909,116
1910,116
1911,116
1912,116
1913,116
1914,116
1915,116
1916,116
1917,116
1918,116
1919,116
1920,116
1921,116
1922,116
1923,116
1924,116
1925,116
1926,116
1927,116
1928,116
1929,116
1930,116
1931,116
1932,116
1933,116
1934,116
1935,116
1936,116
1937,116
1938,116
1939,116
1940,116
1941,116
1942,116
1943,116
1944,116
1945,116
1946,116
1947,116
1948,116
1949,116
1950,118
1951,118
1952,118
1953,118
1954,118
1955,118
1956,118
1957,118
1958,118
1959,118
1960,118
1961,118
1962,118
1963,118
1964,118
1965,118
1966,118
1967,118
1968,118
1969,118
1970,118
1971,118
1972,118
1973,118
1974,118
1975,118
1976,118
1977,118
1978,118
1979,118
1980,118
1981,118
1982,118
1983,118
1984,118
1985,118
1986,118
1987,118
1988,118
1989,118
1990,118
1991,118
1992,118
1993,118
1994,118
1995,118
1996,118
1997,118
1998,118
1999,118
2000,120
2001,120
2002,120
2003,120
2004,120
2005,120
2006,120
2007,120
2008,120
2009,120
2010,120
2011,120
2012,120
2013,120
2014,120
2015,120
2016,120
2017,120
2018,120
2019,120
2020,120
2021,120
2022,120
2023,120
2024,120
2025,120
2026,120
2027,120
2028,120
2029,120
2030,120
2031,120
2032,120
2033,120
2034,120
2035,120
2036,120
2037,120
2038,120
2039,120
2040,120
2041,120
2042,120
2043,120
2044,120
2045,120
2046,120
2047,120
2048,120
2049,120
2050,122
2051,122
2052,122
2053,122
2054,122
2055,122
2056,122
2057,122
2058,122
2059,122
2060,122
2061,122
2062,122
2063,122
2064,122
2065,122
2066,122
2067,122
2068,122
2069,122
2070,122
2071,122
2072,122
2073,122
2074,122
2075,122
2076,122
2077,122
2078,122
2079,122
2080,122
2081,122
2082,122
2083,122
2084,122
2085,122
2086,122
2087,122
2088,122
2089,122
2090,122
2091,122
2092,122
2093,122
2094,122
2095,122
2096,122
2097,122
2098,122
2099,122
2100,124
2101,124
2102,124
2103,124
2104,124
2105,124
2106,124
2107,124
2108,124
2109,124
2110,124
2111,124
2112,124
2113,124
2114,124
2115,124
2116,124
2117,124
2118,124
2119,124
2120,124
2121,124
2122,124
2123,124
2124,124
2125,124
2126,124
2127,124
2128,124
2129,124
2130,124
2131,124
2132,124
2133,124
2134,124
2135,124
2136,124
2137,124
2138,124
2139,124
2140,124
2141,124
2142,124
2143,124
2144,124
2145,124
2146,124
2147,124
2148,124
2149,124
2150,126
2151,126
2152,126
2153,126
2154,126
2155,126
2156,126
2157,126
2158,126
2159,126
2160,126
2161,126
2162,126
2163,126
2164,126
2165,126
2166,126
2167,126
2168,126
2169,126
2170,126
2171,126
2172,126
2173,126
2174,126
2175,126
2176,126
2177,126
2178,126
2179,126
2180,126
2181,126
2182,126
2183,126
2184,126
2185,126
2186,126
2187,126
2188,126
2189,126
2190,126
2191,126
2192,126
2193,126
2194,126
2195,126
2196,126
2197,126
2198,126
2199,126
2200,128
2201,128
2202,128
2203,128
2204,128
2205,128
2206,128
2207,128
2208,128
2209,128
2210,128
2211,128
2212,128
2213,128
2214,128
2215,128
2216,128
2217,128
2218,128
2219,128
2220,128
2221,128
2222,128
2223,128
2224,128
2225,128
2226,128
2227,128
2228,128
2229,128
2230,128
2231,128
2232,128
2233,128
2234,128
2235,128
2236,128
2237,128
2238,128
2239,128
2240,128
2241,128
2242,128
2243,128
2244,128
2245,128
2246,128
2247,128
2248,128
2249,128
2250,130
2251,130
2252,130
2253,130
2254,130
2255,130
2256,130
2257,130
2258,130
2259,130
2260,130
2261,130
2262,130
2263,130
2264,130
2265,130
2266,130
2267,130
2268,130
2269,130
2270,130
2271,130
2272,130
2273,130
2274,130
2275,130
2276,130
2277,130
2278,130
2279,130
2280,130
2281,130
2282,130
2283,130
2284,130
2285,130
2286,130
2287,130
2288,130
2289,130
2290,130
2291,130
2292,130
2293,130
2294,130
2295,130
2296,130
2297,130
2298,130
2299,130
2300,132
2301,132
2302,132
2303,132
2304,132
2305,132
2306,132
2307,132
2308,132
2309,132
2310,132
2311,132
2312,132
2313,132
2314,132
2315,132
2316,132
2317,132
2318,132
2319,132
2320,132
2321,132
2322,132
2323,132
2324,132
2325,132
2326,132
2327,132
2328,132
2329,132
2330,132
2331,132
2332,132
2333,132
2334,132
2335,132
2336,132
2337,132
2338,132
2339,132
2340,132
2341,132
2342,132
2343,132
2344,132
2345,132
2346,132
2347,132
2348,132
2349,132
2350,134
2351,134
2352,134
2353,134
2354,134
2355,134
2356,134
2357,134
2358,134
2359,134
2360,134
2361,134
2362,134
2363,134
2364,134
2365,134
2366,134
2367,134
2368,134
2369,134
2370,134
2371,134
2372,134
2373,134
2374,134
2375,134
2376,134
2377,134
2378,134
2379,134
2380,134
2381,134
2382,134
2383,134
2384,134
2385,134
2386,134
2387,134
2388,134
2389,134
2390,134
2391,134
2392,134
2393,134
2394,134
2395,134
2396,134
2397,134
2398,134
2399,134
2400,136
2401,136
2402,136
2403,136
2404,136
2405,136
2406,136
2407,136
2408,136
2409,136
2410,136
2411,136
2412,136
2413,136
2414,136
2415,136
2416,136
2417,136
2418,136
2419,136
2420,136
2421,136
2422,136
2423,136
2424,136
2425,136
2426,136
2427,136
2428,136
2429,136
2430,136
2431,136
2432,136
2433,136
2434,136
2435,136
2436,136
2437,136
2438,136
2439,136
2440,136
2441,136
2442,136
2443,136
2444,136
2445,136
2446,136
2447,136
2448,136
2449,136
2450,138
2451,138
2452,138
2453,138
2454,138
2455,138
2456,138
2457,138
2458,138
2459,138
2460,138
2461,138
2462,138
2463,138
2464,138
2465,138
2466,138
2467,138
2468,138
2469,138
2470,138
2471,138
2472,138
2473,138
2474,138
2475,138
2476,138
2477,138
2478,138
2479,138
2480,138
2481,138
2482,138
2483,138
2484,138
2485,138
2486,138
2487,138
2488,138
2489,138
2490,138
2491,138
2492,138
2493,138
2494,138
2495,138
2496,138
2497,138
2498,138
2499,138
2500,140
2501,140
2502,140
2503,140
2504,140
2505,140
2506,140
2507,140
2508,140
2509,140
2510,140
2511,140
2512,140
2513,140
2514,140
2515,140
2516,140
2517,140
2518,140
2519,140
2520,140
2521,140
2522,140
2523,140
2524,140
2525,140
2526,140
2527,140
2528,140
2529,140
2530,140
2531,140
2532,140
2533,140
2534,140
2535,140
2536,140
2537,140
2538,140
2539,140
2540,140
2541,140
2542,140
2543,140
2544,140
2545,140
2546,140
2547,140
2548,140
2549,140
2550,142
2551,142
2552,142
2553,142
2554,142
2555,142
2556,142
2557,142
2558,142
2559,142
2560,142
2561,142
2562,142
2563,142
2564,142
2565,142
2566,142
2567,142
2568,142
2569,142
2570,142
2571,142
2572,142
2573,142
2574,142
2575,142
2576,142
2577,142
2578,142
2579,142
2580,142
2581,142
2582,142
2583,142
2584,142
2585,142
2586,142
2587,142
2588,142
2589,142
2590,142
2591,142
2592,142
2593,142
2594,142
2595,142
2596,142
2597,142
2598,142
2599,142
2600,144
2601,144
2602,144
2603,144
2604,144
2605,144
2606,144
2607,144
2608,144
2609,144
2610,144
2611,144
2612,144
2613,144
2614,144
2615,144
2616,144
2617,144
2618,144
2619,144
2620,144
2621,144
2622,144
2623,144
2624,144
2625,144
2626,144
2627,144
2628,144
2629,144
2630,144
2631,144
2632,144
2633,144
2634,144
2635,144
2636,144
2637,144
2638,144
2639,144
2640,144
2641,144
2642,144
2643,144
2644,144
2645,144
2646,144
2647,144
2648,144
2649,144
2650,146
2651,146
2652,146
2653,146
2654,146
2655,146
2656,146
2657,146
2658,146
2659,146
2660,146
2661,146
2662,146
2663,146
2664,146
2665,146
2666,146
2667,146
2668,146
2669,146
2670,146
2671,146
2672,146
2673,146
2674,146
2675,146
2676,146
2677,146
2678,146
2679,146
2680,146
2681,146
2682,146
2683,146
2684,146
2685,146
2686,146
2687,146
2688,146
2689,146
2690,146
2691,146
2692,146
2693,146
2694,146
2695,146
2696,146
2697,146
2698,146
2699,146
2700,148
2701,148
2702,148
2703,148
2704,148
2705,148
2706,148
2707,148
2708,148
2709,148
2710,148
2711,148
2712,148
2713,148
2714,148
2715,148
2716,148
2717,148
2718,148
2719,148
2720,148
2721,148
2722,148
2723,148
2724,148
2725,148
2726,148
2727,148
2728,148
2729,148
2730,148
2731,148
2732,148
2733,148
2734,148
2735,148
2736,148
2737,148
2738,148
2739,148
2740,148
2741,148
2742,148
2743,148
2744,148
2745,148
2746,148
2747,148
2748,148
2749,148
2750,150
2751,150
2752,150
2753,150
2754,150
2755,150
2756,150
2757,150
2758,150
2759,150
2760,150
2761,150
2762,150
2763,150
2764,150
2765,150
2766,150
2767,150
2768,150
2769,150
2770,150
2771,150
2772,150
2773,150
2774,150
2775,150
2776,150
2777,150
2778,150
2779,150
2780,150
2781,150
2782,150
2783,150
2784,150
2785,150
2786,150
2787,150
2788,150
2789,150
2790,150
2791,150
2792,150
2793,150
2794,150
2795,150
2796,150
2797,150
2798,150
2799,150
2800,152
2801,152
2802,152
2803,152
2804,152
2805,152
2806,152
2807,152
2808,152
2809,152
2810,152
2811,152
2812,152
2813,152
2814,152
2815,152
2816,152
2817,152
2818,152
2819,152
2820,152
2821,152
2822,152
2823,152
2824,152
2825,152
2826,152
2827,152
2828,152
2829,152
2830,152
2831,152
2832,152
2833,152
2834,152
2835,152
2836,152
2837,152
2838,152
2839,152
2840,152
2841,152
2842,152
2843,152
2844,152
2845,152
2846,152
2847,152
2848,152
2849,152
2850,154
2851,154
2852,154
2853,154
2854,154
2855,154
2856,154
2857,154
2858,154
2859,154
2860,154
2861,154
2862,154
2863,154
2864,154
2865,154
2866,154
2867,154
2868,154
2869,154
2870,154
2871,154
2872,154
2873,154
2874,154
2875,154
2876,154
2877,154
2878,154
2879,154
2880,154
2881,154
2882,154
2883,154
2884,154
2885,154
2886,154
2887,154
2888,154
2889,154
2890,154
2891,154
2892,154
2893,154
2894,154
2895,154
2896,154
2897,154
2898,154
2899,154
2900,156
2901,156
2902,156
2903,156
2904,156
2905,156
2906,156
2907,156
2908,156
2909,156
2910,156
2911,156
2912,156
2913,156
2914,156
2915,156
2916,156
2917,156
2918,156
2919,156
2920,156
2921,156
2922,156
2923,156
2924,156
2925,156
2926,156
2927,156
2928,156
2929,156
2930,156
2931,156
2932,156
2933,156
2934,156
2935,156
2936,156
2937,156
2938,156
2939,156
2940,156
2941,156
2942,156
2943,156
2944,156
2945,156
2946,156
2947,156
2948,156
2949,156
2950,158
2951,158
2952,158
2953,158
2954,158
2955,158
2956,158
2957,158
2958,158
2959,158
2960,158
2961,158
2962,158
2963,158
2964,158
2965,158
2966,158
2967,158
2968,158
2969,158
2970,158
2971,158
2972,158
2973,158
2974,158
2975,158
2976,158
2977,158
2978,158
2979,158
2980,158
2981,158
2982,158
2983,158
2984,158
2985,158
2986,158
2987,158
2988,158
2989,158
2990,158
2991,158
2992,158
2993,158
2994,158
2995,158
2996,158
2997,158
2998,158
2999,158
3000,160
3001,160
3002,160
3003,160
3004,160
3005,160
3006,160
3007,160
3008,160
3009,160
3010,160
3011,160
3012,160
3013,160
3014,160
3015,160
3016,160
3017,160
3018,160
3019,160
3020,160
3021,160
3022,160
3023,160
3024,160
3025,160
3026,160
3027,160
3028,160
3029,160
3030,160
3031,160
3032,160
3033,160
3034,160
3035,160
3036,160
3037,160
3038,160
3039,160
3040,160
3041,160
3042,160
3043,160
3044,160
3045,160
3046,160
3047,160
3048,160
3049,160
3050,162
3051,162
3052,162
3053,162
3054,162
3055,162
3056,162
3057,162
3058,162
3059,162
3060,162
3061,162
3062,162
3063,162
3064,162
3065,162
3066,162
3067,162
3068,162
3069,162
3070,162
3071,162
3072,162
3073,162
3074,162
3075,162
3076,162
3077,162
3078,162
3079,162
3080,162
3081,162
3082,162
3083,162
3084,162
3085,162
3086,162
3087,162
3088,162
3089,162
3090,162
3091,162
3092,162
3093,162
3094,162
3095,162
3096,162
3097,162
3098,162
3099,162
3100,164
3101,164
3102,164
3103,164
3104,164
3105,164
3106,164
3107,164
3108,164
3109,164
3110,164
3111,164
3112,164
3113,164
3114,164
3115,164
3116,164
3117,164
3118,164
3119,164
3120,164
3121,164
3122,164
3123,164
3124,164
3125,164
3126,164
3127,164
3128,164
3129,164
3130,164
3131,164
3132,164
3133,164
3134,164
3135,164
3136,164
3137,164
3138,164
3139,164
3140,164
3141,164
3142,164
3143,164
3144,164
3145,164
3146,164
3147,164
3148,164
3149,164
3150,166
3151,166
3152,166
3153,166
3154,166
3155,166
3156,166
3157,166
3158,166
3159,166
3160,166
3161,166
3162,166
3163,166
3164,166
3165,166
3166,166
3167,166
3168,166
3169,166
3170,166
3171,166
3172,166
3173,166
3174,166
3175,166
3176,166
3177,166
3178,166
3179,166
3180,166
3181,166
3182,166
3183,166
3184,166
3185,166
3186,166
3187,166
3188,166
3189,166
3190,166
3191,166
3192,166
3193,166
3194,166
3195,166
3196,166
3197,166
3198,166
3199,166
3200,168
3201,168
3202,168
3203,168
3204,168
3205,168
3206,168
3207,168
3208,168
3209,168
3210,168
3211,168
3212,168
3213,168
3214,168
3215,168
3216,168
3217,168
3218,168
3219,168
3220,168
3221,168
3222,168
3223,168
3224,168
3225,168
3226,168
3227,168
3228,168
3229,168
3230,168
3231,168
3232,168
3233,168
3234,168
3235,168
3236,168
3237,168
3238,168
3239,168
3240,168
3241,168
3242,168
3243,168
3244,168
3245,168
3246,168
3247,168
3248,168
3249,168
3250,170
3251,170
3252,170
3253,170
3254,170
3255,170
3256,170
3257,170
3258,170
3259,170
3260,170
3261,170
3262,170
3263,170
3264,170
3265,170
3266,170
3267,170
3268,170
3269,170
3270,170
3271,170
3272,170
3273,170
3274,170
3275,170
3276,170
3277,170
3278,170
3279,170
3280,170
3281,170
3282,170
3283,170
3284,170
3285,170
3286,170
3287,170
3288,170
3289,170
3290,170
3291,170
3292,170
3293,170
3294,170
3295,170
3296,170
3297,170
3298,170
3299,170
3300,172
3301,172
3302,172
3303,172
3304,172
3305,172
3306,172
3307,172
3308,172
3309,172
3310,172
3311,172
3312,172
3313,172
3314,172
3315,172
3316,172
3317,172
3318,172
3319,172
3320,172
3321,172
3322,172
3323,172
3324,172
3325,172
3326,172
3327,172
3328,172
3329,172
3330,172
3331,172
3332,172
3333,172
3334,172
3335,172
3336,172
3337,172
3338,172
3339,172
3340,172
3341,172
3342,172
3343,172
3344,172
3345,172
3346,172
3347,172
3348,172
3349,172
3350,174
3351,174
3352,174
3353,174
3354,174
3355,174
3356,174
3357,174
3358,174
3359,174
3360,174
3361,174
3362,174
3363,174
3364,174
3365,174
3366,174
3367,174
3368,174
3369,174
3370,174
3371,174
3372,174
3373,174
3374,174
3375,174
3376,174
3377,174
3378,174
3379,174
3380,174
3381,174
3382,174
3383,174
3384,174
3385,174
3386,174
3387,174
3388,174
3389,174
3390,174
3391,174
3392,174
3393,174
3394,174
3395,174
3396,174
3397,174
3398,174
3399,174
3400,176
3401,176
3402,176
3403,176
3404,176
3405,176
3406,176
3407,176
3408,176
3409,176
3410,176
3411,176
3412,176
3413,176
3414,176
3415,176
3416,176
3417,176
3418,176
3419,176
3420,176
3421,176
3422,176
3423,176
3424,176
3425,176
3426,176
3427,176
3428,176
3429,176
3430,176
3431,176
3432,176
3433,176
3434,176
3435,176
3436,176
3437,176
3438,176
3439,176
3440,176
3441,176
3442,176
3443,176
3444,176
3445,176
3446,176
3447,176
3448,176
3449,176
3450,178
3451,178
3452,178
3453,178
3454,178
3455,178
3456,178
3457,178
3458,178
3459,178
3460,178
3461,178
3462,178
3463,178
3464,178
3465,178
3466,178
3467,178
3468,178
3469,178
3470,178
3471,178
3472,178
3473,178
3474,178
3475,178
3476,178
3477,178
3478,178
3479,178
3480,178
3481,178
3482,178
3483,178
3484,178
3485,178
3486,178
3487,178
3488,178
3489,178
3490,178
3491,178
3492,178
3493,178
3494,178
3495,178
3496,178
3497,178
3498,178
3499,178
3500,180
3501,180
3502,180
3503,180
3504,180
3505,180
3506,180
3507,180
3508,180
3509,180
3510,180
3511,180
3512,180
3513,180
3514,180
3515,180
3516,180
3517,180
3518,180
3519,180
3520,180
3521,180
3522,180
3523,180
3524,180
3525,180
3526,180
3527,180
3528,180
3529,180
3530,180
3531,180
3532,180
3533,180
3534,180
3535,180
3536,180
3537,180
3538,180
3539,180
3540,180
3541,180
3542,180
3543,180
3544,180
3545,180
3546,180
3547,180
3548,180
3549,180
3550,182
3551,182
3552,182
3553,182
3554,182
3555,182
3556,182
3557,182
3558,182
3559,182
3560,182
3561,182
3562,182
3563,182
3564,182
3565,182
3566,182
3567,182
3568,182
3569,182
3570,182
3571,182
3572,182
3573,182
3574,182
3575,182
3576,182
3577,182
3578,182
3579,182
3580,182
3581,182
3582,182
3583,182
3584,182
3585,182
3586,182
3587,182
3588,182
3589,182
3590,182
3591,182
3592,182
3593,182
3594,182
3595,182
3596,182
3597,182
3598,182
3599,182
3600,184
3601,184
3602,184
3603,184
3604,184
3605,184
3606,184
3607,184
3608,184
3609,184
3610,184
3611,184
3612,184
3613,184
3614,184
3615,184
3616,184
3617,184
3618,184
3619,184
3620,184
3621,184
3622,184
3623,184
3624,184
3625,184
3626,184
3627,184
3628,184
3629,184
3630,184
3631,184
3632,184
3633,184
3634,184
3635,184
3636,184
3637,184
3638,184
3639,184
3640,184
3641,184
3642,184
3643,184
3644,184
3645,184
3646,184
3647,184
3648,184
3649,184
3650,186
3651,186
3652,186
3653,186
3654,186
3655,186
3656,186
3657,186
3658,186
3659,186
3660,186
3661,186
3662,186
3663,186
3664,186
3665,186
3666,186
3667,186
3668,186
3669,186
3670,186
3671,186
3672,186
3673,186
3674,186
3675,186
3676,186
3677,186
3678,186
3679,186
3680,186
3681,186
3682,186
3683,186
3684,186
3685,186
3686,186
3687,186
3688,186
3689,186
3690,186
3691,186
3692,186
3693,186
3694,186
3695,186
3696,186
3697,186
3698,186
3699,186
3700,188
3701,188


==> figures/nmc/n_sims_8_2_30.csv <==
iteration,n_sims
0,2
1,4
2,4
3,4
4,4
5,4
6,4
7,4
8,4
9,4
10,4
11,6
12,6
13,6
14,6
15,6
16,6
17,6
18,6
19,6
20,6
21,6
22,6
23,6
24,8
25,8
26,8
27,8
28,8
29,8
30,8
31,10
32,10
33,10
34,10
35,12
36,12
37,12
38,14
39,14
40,14
41,14
42,14
43,14
44,14
45,14
46,16
47,16
48,16
49,16
50,18
51,18
52,18
53,18
54,18
55,18
56,18
57,18
58,20
59,20
60,20
61,20
62,20
63,20
64,22
65,22
66,22
67,22
68,22
69,22
70,22
71,22
72,22
73,22
74,22
75,22
76,22
77,24
78,24
79,24
80,24
81,24
82,24
83,24
84,24
85,24
86,24
87,24
88,24
89,24
90,24
91,24
92,24
93,24
94,26
95,26
96,26
97,28
98,28
99,28
100,30
101,30
102,30
103,30
104,30
105,30
106,30
107,30
108,30
109,30
110,30
111,30
112,30
113,30
114,30
115,30
116,30
117,30
118,30
119,30
120,30
121,30
122,30
123,30
124,30
125,30
126,30
127,30
128,30
129,30
130,30
131,30
132,30
133,30
134,32
135,32
136,32
137,32
138,34
139,34
140,34
141,34
142,34
143,34
144,34
145,34
146,34
147,34
148,34
149,34
150,36
151,36
152,36
153,36
154,36
155,36
156,36
157,36
158,36
159,36
160,36
161,36
162,36
163,36
164,36
165,36
166,36
167,36
168,36
169,36
170,36
171,36
172,36
173,36
174,36
175,36
176,36
177,36
178,36
179,36
180,36
181,36
182,36
183,36
184,36
185,36
186,36
187,36
188,36
189,36
190,36
191,36
192,38
193,38
194,38
195,38
196,38
197,38
198,38
199,38
200,40
201,40
202,40
203,40
204,40
205,40
206,40
207,40
208,40
209,40
210,40
211,40
212,40
213,40
214,40
215,40
216,40
217,40
218,40
219,40
220,40
221,40
222,40
223,40
224,40
225,40
226,40
227,40
228,40
229,40
230,40
231,42
232,42
233,42
234,42
235,42
236,42
237,42
238,42
239,42
240,42
241,42
242,42
243,42
244,42
245,42
246,42
247,42
248,42
249,42
250,44
251,44
252,44
253,44
254,44
255,44
256,44
257,44
258,44
259,44
260,44
261,44
262,44
263,44
264,44
265,44
266,44
267,44
268,44
269,44
270,44
271,44
272,44
273,44
274,44
275,44
276,44
277,44
278,44
279,44
280,44
281,44
282,44
283,44
284,44
285,44
286,44
287,44
288,44
289,44
290,44
291,44
292,44
293,44
294,44
295,44
296,44
297,44
298,44
299,44
300,46
301,46
302,46
303,46
304,46
305,46
306,46
307,46
308,46
309,46
310,46
311,46
312,46
313,46
314,46
315,46
316,46
317,46
318,46
319,46
320,46
321,46
322,46
323,46
324,46
325,46
326,46
327,46
328,46
329,46
330,46
331,46
332,46
333,46
334,46
335,46
336,46
337,46
338,46
339,46
340,46
341,46
342,46
343,46
344,46
345,46
346,46
347,46
348,46
349,46
350,48
351,48
352,48
353,48
354,48
355,48
356,48
357,48
358,48
359,48
360,48
361,48
362,48
363,48
364,48
365,48
366,48
367,48
368,48
369,48
370,48
371,48
372,48
373,48
374,48
375,48
376,48
377,48
378,48
379,48
380,48
381,48
382,48
383,48
384,48
385,48
386,48
387,48
388,48
389,48
390,48
391,48
392,48
393,48
394,48
395,48
396,48
397,48
398,48
399,48
400,50
401,50
402,50
403,50
404,50
405,50
406,50
407,50
408,50
409,50
410,50
411,50
412,50
413,50
414,50
415,50
416,50
417,50
418,50
419,50
420,50
421,50
422,50
423,50
424,50
425,50
426,50
427,50
428,50
429,50
430,50
431,50
432,50
433,50
434,50
435,50
436,50
437,50
438,50
439,50
440,50
441,50
442,50
443,50
444,50
445,50
446,50
447,50
448,50
449,50
450,52
451,52
452,52
453,52
454,52
455,52
456,52
457,52
458,52
459,52
460,52
461,52
462,52
463,52
464,52
465,52
466,52
467,52
468,52
469,52
470,52
471,52
472,52
473,52
474,52
475,52
476,52
477,52
478,52
479,52
480,52
481,52
482,52
483,52
484,52
485,52
486,52
487,52
488,52
489,52
490,52
491,52
492,52
493,52
494,52
495,52
496,52
497,52
498,52
499,52
500,54
501,54
502,54
503,54
504,54
505,54
506,54
507,54
508,54
509,54
510,54
511,54
512,54
513,54
514,54
515,54
516,54
517,54
518,54
519,54
520,54
521,54
522,54
523,54
524,54
525,54
526,54
527,54
528,54
529,54
530,54
531,54
532,54
533,54
534,54
535,54
536,54
537,54
538,54
539,54
540,54
541,54
542,54
543,54
544,54
545,54
546,54
547,54
548,54
549,54
550,56
551,56
552,56
553,56
554,56
555,56
556,56
557,56
558,56
559,56
560,56
561,56
562,56
563,56
564,56
565,56
566,56
567,56
568,56
569,56
570,56
571,56
572,56
573,56
574,56
575,56
576,56
577,56
578,56
579,56
580,56
581,56
582,56
583,56
584,56
585,56
586,56
587,56
588,56
589,56
590,56
591,56
592,56
593,56
594,56
595,56
596,56
597,56
598,56
599,56
600,58
601,58
602,58
603,58
604,58
605,58
606,58
607,58
608,58
609,58
610,58
611,58
612,58
613,58
614,58
615,58
616,58
617,58
618,58
619,58
620,58
621,58
622,58
623,58
624,58
625,58
626,58
627,58
628,58
629,58
630,58
631,58
632,58
633,58
634,58
635,58
636,58
637,58
638,58
639,58
640,58
641,58
642,60
643,60
644,60
645,60
646,60
647,60
648,60
649,60
650,62
651,62
652,62
653,62
654,62
655,62
656,62
657,62
658,62
659,62
660,62
661,62
662,62
663,62
664,62
665,62
666,62
667,62
668,62
669,62
670,62
671,62
672,62
673,62
674,66
675,66
676,66
677,66
678,66
679,66
680,66
681,68
682,68
683,68
684,68
685,68
686,68
687,68
688,68
689,68
690,68
691,68
692,68
693,68
694,68
695,68
696,68
697,70
698,70
699,70
700,72
701,72
702,72
703,72
704,72
705,72
706,72
707,72
708,72
709,72
710,72
711,72
712,72
713,72
714,72
715,72
716,72
717,72
718,72
719,72
720,72
721,72
722,72
723,72
724,72
725,72
726,72
727,72
728,72
729,72
730,72
731,72
732,72
733,72
734,72
735,72
736,72
737,72
738,72
739,72
740,72
741,72
742,72
743,72
744,72
745,72
746,72
747,72
748,72
749,72
750,74
751,74
752,74
753,74
754,74
755,74
756,74
757,74
758,74
759,74
760,74
761,74
762,74
763,74
764,74
765,74
766,74
767,74
768,74
769,74
770,74
771,74
772,74
773,74
774,74
775,74
776,74
777,74
778,74
779,74
780,74
781,74
782,74
783,74
784,74
785,74
786,74
787,74
788,74
789,74
790,74
791,74
792,74
793,74
794,74
795,74
796,74
797,74
798,74
799,74
800,76
801,76
802,76
803,76
804,76
805,76
806,76
807,76
808,76
809,76
810,76
811,76
812,76
813,76
814,76
815,76
816,76
817,76
818,76
819,76
820,76
821,76
822,76
823,76
824,76
825,76
826,76
827,76
828,76
829,76
830,76
831,76
832,76
833,76
834,76
835,76
836,76
837,76
838,76
839,76
840,76
841,76
842,76
843,76
844,76
845,76
846,76
847,76
848,76
849,76
850,78
851,78
852,78
853,78
854,78
855,78
856,78
857,78
858,78
859,78
860,78
861,78
862,78
863,78
864,78
865,78
866,78
867,78
868,78
869,78
870,78
871,78
872,78
873,78
874,78
875,78
876,78
877,78
878,78
879,78
880,78
881,78
882,78
883,78
884,78
885,78
886,78
887,78
888,78
889,78
890,78
891,78
892,78
893,78
894,78
895,78
896,78
897,78
898,78
899,78
900,80
901,80
902,80
903,80
904,80
905,80
906,80
907,80
908,80
909,80
910,80
911,80
912,80
913,80
914,80
915,80
916,80
917,80
918,80
919,80
920,82
921,82
922,82
923,82
924,82
925,82
926,82
927,82
928,82
929,82
930,82
931,82
932,82
933,82
934,82
935,82
936,82
937,82
938,82
939,82
940,84
941,84
942,84
943,86
944,86
945,86
946,86
947,86
948,86
949,86
950,88
951,88
952,88
953,88
954,88
955,88
956,88
957,88
958,88
959,88
960,88
961,88
962,88
963,88
964,88
965,88
966,88
967,88
968,88
969,88
970,88
971,88
972,88
973,88
974,88
975,88
976,88
977,88
978,88
979,88
980,88
981,88
982,88
983,88
984,88
985,88
986,88
987,88
988,88
989,88
990,88
991,88
992,88
993,88
994,88
995,88
996,88
997,88
998,88
999,88
1000,90
1001,90
1002,90
1003,90
1004,90
1005,90
1006,90
1007,90
1008,90
1009,90
1010,90
1011,90
1012,90
1013,90
1014,90
1015,90
1016,90
1017,90
1018,90
1019,90
1020,90
1021,90
1022,90
1023,90
1024,90
1025,90
1026,90
1027,90
1028,90
1029,90
1030,90
1031,90
1032,90
1033,90
1034,90
1035,90
1036,90
1037,90
1038,90
1039,90
1040,90
1041,90
1042,90
1043,90
1044,90
1045,90
1046,90
1047,90
1048,90
1049,90
1050,92
1051,92
1052,92
1053,92
1054,92
1055,92
1056,92
1057,92
1058,92
1059,92
1060,92
1061,92
1062,92
1063,92
1064,92
1065,92
1066,92
1067,92
1068,92
1069,92
1070,92
1071,92
1072,92
1073,92
1074,92
1075,92
1076,92
1077,92
1078,92
1079,92
1080,92
1081,92
1082,92
1083,92
1084,92
1085,92
1086,92
1087,92
1088,92
1089,92
1090,92
1091,92
1092,92
1093,92
1094,92
1095,92
1096,92
1097,92
1098,92
1099,92
1100,94
1101,94
1102,94
1103,94
1104,94
1105,94
1106,94
1107,94
1108,94
1109,94
1110,94
1111,94
1112,94
1113,94
1114,94
1115,94
1116,94
1117,94
1118,94
1119,94
1120,94
1121,94
1122,94
1123,94
1124,94
1125,94
1126,94
1127,94
1128,94
1129,94
1130,94
1131,94
1132,94
1133,94
1134,94
1135,94
1136,94
1137,94
1138,94
1139,94
1140,94
1141,94
1142,94
1143,94
1144,94
1145,94
1146,94
1147,94
1148,94
1149,94
1150,96
1151,96
1152,96
1153,96
1154,96
1155,96
1156,96
1157,96
1158,96
1159,96
1160,96
1161,96
1162,96
1163,96
1164,96
1165,96
1166,96
1167,96
1168,96
1169,96
1170,96
1171,96
1172,96
1173,96
1174,96
1175,96
1176,96
1177,96
1178,96
1179,96
1180,96
1181,96
1182,96
1183,96
1184,96
1185,96
1186,96
1187,96
1188,96
1189,96
1190,96
1191,96
1192,96
1193,96
1194,96
1195,96
1196,96
1197,96
1198,96
1199,96
1200,98
1201,98
1202,98
1203,98
1204,98
1205,98
1206,98
1207,98
1208,98
1209,98
1210,98
1211,98
1212,98
1213,98
1214,98
1215,98
1216,98
1217,98
1218,98
1219,98
1220,98
1221,98
1222,98
1223,98
1224,98
1225,98
1226,98
1227,98
1228,98
1229,98
1230,98
1231,98
1232,98
1233,98
1234,98
1235,98
1236,98
1237,98
1238,98
1239,98
1240,98
1241,98
1242,98
1243,98
1244,98
1245,98
1246,98
1247,98
1248,98
1249,98
1250,100
1251,100
1252,100
1253,100
1254,100
1255,100
1256,100
1257,100
1258,100
1259,100
1260,100
1261,100
1262,100
1263,100
1264,100
1265,100
1266,100
1267,100
1268,100
1269,100
1270,100
1271,100
1272,100
1273,100
1274,100
1275,100
1276,100
1277,100
1278,100
1279,100
1280,100
1281,100
1282,100
1283,100
1284,100
1285,100
1286,100
1287,100
1288,100
1289,100
1290,100
1291,100
1292,100
1293,100
1294,100
1295,100
1296,100
1297,100
1298,100
1299,100
1300,102
1301,102
1302,102
1303,102
1304,102
1305,102
1306,102
1307,102
1308,102
1309,102
1310,102
1311,102
1312,102
1313,102
1314,102
1315,102
1316,102
1317,102
1318,102
1319,102
1320,102
1321,102
1322,102
1323,102
1324,102
1325,102
1326,102
1327,102
1328,102
1329,102
1330,102
1331,102
1332,102
1333,102
1334,102
1335,102
1336,102
1337,102
1338,102
1339,102
1340,102
1341,102
1342,102
1343,102
1344,102
1345,102
1346,102
1347,102
1348,102
1349,102
1350,104
1351,104
1352,104
1353,104
1354,104
1355,104
1356,104
1357,104
1358,104
1359,104
1360,104
1361,104
1362,104
1363,104
1364,104
1365,104
1366,104
1367,104
1368,104
1369,104
1370,104
1371,104
1372,104
1373,104
1374,104
1375,104
1376,104
1377,104
1378,104
1379,104
1380,104
1381,104
1382,104
1383,104
1384,104
1385,104
1386,104
1387,104
1388,104
1389,104
1390,104
1391,104
1392,104
1393,104
1394,104
1395,104
1396,104
1397,104
1398,104
1399,104
1400,106
1401,106
1402,106
1403,106
1404,106
1405,106
1406,106
1407,106
1408,106
1409,106
1410,106
1411,106
1412,106
1413,106
1414,106
1415,106
1416,106
1417,106
1418,106
1419,106
1420,106
1421,106
1422,106
1423,106
1424,106
1425,106
1426,106
1427,106
1428,106
1429,106
1430,106
1431,106
1432,106
1433,106
1434,106
1435,106
1436,106
1437,106
1438,106
1439,106
1440,106
1441,106
1442,106
1443,106
1444,106
1445,106
1446,106
1447,106
1448,106
1449,106
1450,108
1451,108
1452,108
1453,108
1454,108
1455,108
1456,108
1457,108
1458,108
1459,108
1460,108
1461,108
1462,108
1463,108
1464,108
1465,108
1466,108
1467,108
1468,108
1469,108
1470,108
1471,108
1472,108
1473,108
1474,108
1475,108
1476,108
1477,108
1478,108
1479,108
1480,108
1481,108
1482,108
1483,108
1484,108
1485,108
1486,108
1487,108
1488,108
1489,108
1490,108
1491,108
1492,108
1493,108
1494,108
1495,108
1496,108
1497,108
1498,108
1499,108
1500,110
1501,110
1502,110
1503,110
1504,110
1505,110
1506,110
1507,110
1508,110
1509,110
1510,110
1511,110
1512,110
1513,110
1514,110
1515,110
1516,110
1517,110
1518,110
1519,110
1520,110
1521,110
1522,110
1523,110
1524,110
1525,110
1526,110
1527,110
1528,110
1529,110
1530,110
1531,110
1532,110
1533,110
1534,110
1535,110
1536,110
1537,110
1538,110
1539,110
1540,110
1541,110
1542,110
1543,110
1544,110
1545,110
1546,110
1547,110
1548,110
1549,110
1550,112
1551,112
1552,112
1553,112
1554,112
1555,112
1556,112
1557,112
1558,112
1559,112
1560,112
1561,112
1562,112
1563,112
1564,112
1565,112
1566,112
1567,112
1568,112
1569,112
1570,112
1571,112
1572,112
1573,112
1574,112
1575,112
1576,112
1577,112
1578,112
1579,112
1580,112
1581,112
1582,112
1583,112
1584,112
1585,112
1586,112
1587,112
1588,112
1589,112
1590,112
1591,112
1592,112
1593,112
1594,112
1595,112
1596,112
1597,112
1598,112
1599,112
1600,114
1601,114
1602,114
1603,114
1604,114
1605,114
1606,114
1607,114
1608,114
1609,114
1610,114
1611,114
1612,114
1613,114
1614,114
1615,114
1616,114
1617,114
1618,114
1619,114
1620,114
1621,114
1622,114
1623,114
1624,114
1625,114
1626,114
1627,114
1628,114
1629,114
1630,114
1631,114
1632,114
1633,114
1634,114
1635,114
1636,114
1637,114
1638,114
1639,114
1640,114
1641,114
1642,114
1643,114
1644,114
1645,114
1646,114
1647,114
1648,114
1649,114
1650,116
1651,116
1652,116
1653,116
1654,116
1655,116
1656,116
1657,116
1658,116
1659,116
1660,116
1661,116
1662,116
1663,116
1664,116
1665,116
1666,116
1667,116
1668,116
1669,116
1670,116
1671,116
1672,116
1673,116
1674,116
1675,116
1676,116
1677,116
1678,116
1679,116
1680,116
1681,116
1682,116
1683,116
1684,116
1685,116
1686,116
1687,116
1688,116
1689,116
1690,116
1691,116
1692,116
1693,116
1694,116
1695,116
1696,116
1697,116
1698,116
1699,116
1700,118
1701,118
1702,118
1703,118
1704,118
1705,118
1706,118
1707,118
1708,118
1709,118
1710,118
1711,118
1712,118
1713,118
1714,118
1715,118
1716,118
1717,118
1718,118
1719,118
1720,118
1721,118
1722,118
1723,118
1724,118
1725,118
1726,118
1727,118
1728,118
1729,118
1730,118
1731,118
1732,118
1733,118
1734,118
1735,118
1736,118
1737,118
1738,118
1739,118
1740,118
1741,118
1742,118
1743,118
1744,118
1745,118
1746,118
1747,118
1748,118
1749,118
1750,120
1751,120
1752,120
1753,120
1754,120
1755,120
1756,120
1757,120
1758,120
1759,120
1760,120
1761,120
1762,120
1763,120
1764,120
1765,120
1766,120
1767,120
1768,120
1769,120
1770,120
1771,120
1772,120
1773,120
1774,120
1775,120
1776,120
1777,120
1778,120
1779,120
1780,120
1781,120
1782,120
1783,120
1784,120
1785,120
1786,120
1787,120
1788,120
1789,120
1790,120
1791,120
1792,120
1793,120
1794,120
1795,120
1796,120
1797,120
1798,120
1799,120
1800,122
1801,122
1802,122
1803,122
1804,122
1805,122
1806,122
1807,122
1808,122
1809,122
1810,122
1811,122
1812,122
1813,122
1814,122
1815,122
1816,122
1817,122
1818,122
1819,122
1820,122
1821,122
1822,122
1823,122
1824,122
1825,122
1826,122
1827,122
1828,122
1829,122
1830,122
1831,122
1832,122
1833,122
1834,122
1835,122
1836,122
1837,122
1838,122
1839,122
1840,122
1841,122
1842,122
1843,122
1844,122
1845,122
1846,122
1847,122
1848,122
1849,122
1850,124
1851,124
1852,124
1853,124
1854,124
1855,124
1856,124
1857,124
1858,124
1859,124
1860,124
1861,124
1862,124
1863,124
1864,124
1865,124
1866,124
1867,124
1868,124
1869,124
1870,124
1871,124
1872,124
1873,124
1874,124
1875,124
1876,124
1877,124
1878,124
1879,124
1880,124
1881,124
1882,124
1883,124
1884,124
1885,124
1886,124
1887,124
1888,124
1889,124
1890,124
1891,124
1892,124
1893,124
1894,124
1895,124
1896,124
1897,124
1898,124
1899,124
1900,126
1901,126
1902,126
1903,126
1904,126
1905,126
1906,126
1907,126
1908,126
1909,126
1910,126
1911,126
1912,126
1913,126
1914,126
1915,126
1916,126
1917,126
1918,126
1919,126
1920,126
1921,126
1922,126
1923,126
1924,126
1925,126
1926,126
1927,126
1928,126
1929,126
1930,126
1931,126
1932,126
1933,126
1934,126
1935,126
1936,126
1937,126
1938,126
1939,126
1940,126
1941,126
1942,126
1943,126
1944,126
1945,126
1946,126
1947,126
1948,126
1949,126
1950,128
1951,128
1952,128
1953,128
1954,128
1955,128
1956,128
1957,128
1958,128
1959,128
1960,128
1961,128
1962,128
1963,128
1964,128
1965,128
1966,128
1967,128
1968,128
1969,128
1970,128
1971,128
1972,128
1973,128
1974,128
1975,128
1976,128
1977,128
1978,128
1979,128
1980,128
1981,128
1982,128
1983,128
1984,128
1985,128
1986,128
1987,128
1988,128
1989,128
1990,128
1991,128
1992,128
1993,128
1994,128
1995,128
1996,128
1997,128
1998,128
1999,128
2000,130
2001,130
2002,130
2003,130
2004,130
2005,130
2006,130
2007,130
2008,130
2009,130
2010,130
2011,130
2012,130
2013,130
2014,130
2015,130
2016,130
2017,130
2018,130
2019,130
2020,130
2021,130
2022,130
2023,130
2024,130
2025,130
2026,130
2027,130
2028,130
2029,130
2030,130
2031,130
2032,130
2033,130
2034,130
2035,130
2036,130
2037,130
2038,130
2039,130
2040,130
2041,130
2042,130
2043,130
2044,130
2045,130
2046,130
2047,130
2048,130
2049,130
2050,132
2051,132
2052,132
2053,132
2054,132
2055,132
2056,132
2057,132
2058,132
2059,132
2060,132
2061,132
2062,132
2063,132
2064,132
2065,132
2066,132
2067,132
2068,132
2069,132
2070,132
2071,132
2072,132
2073,132
2074,132
2075,132
2076,132
2077,132
2078,132
2079,132
2080,132
2081,132
2082,132
2083,132
2084,132
2085,132
2086,132
2087,132
2088,132
2089,132
2090,132
2091,132
2092,132
2093,132
2094,132
2095,132
2096,132
2097,132
2098,132
2099,132
2100,134
2101,134
2102,134
2103,134
2104,134
2105,134
2106,134
2107,134
2108,134
2109,134
2110,134
2111,134
2112,134
2113,134
2114,134
2115,134
2116,134
2117,134
2118,134
2119,134
2120,134
2121,134
2122,134
2123,134
2124,134
2125,134
2126,134
2127,134
2128,134
2129,134
2130,134
2131,134
2132,134
2133,134
2134,134
2135,134
2136,134
2137,134
2138,134
2139,134
2140,134
2141,134
2142,134
2143,134
2144,134
2145,134
2146,134
2147,134
2148,134
2149,134
2150,136
2151,136
2152,136
2153,136
2154,136
2155,136
2156,136
2157,136
2158,136
2159,136
2160,136
2161,136
2162,136
2163,136
2164,136
2165,136
2166,136
2167,136
2168,136
2169,136
2170,136
2171,136
2172,136
2173,136
2174,136
2175,136
2176,136
2177,136
2178,136
2179,136
2180,136
2181,136
2182,136
2183,136
2184,136
2185,136
2186,136
2187,136
2188,136
2189,136
2190,136
2191,136
2192,136
2193,136
2194,136
2195,136
2196,136
2197,136
2198,136
2199,136
2200,138
2201,138
2202,138
2203,138
2204,138
2205,138
2206,138
2207,138
2208,138
2209,138
2210,138
2211,138
2212,138
2213,138
2214,138
2215,138
2216,138
2217,138
2218,138
2219,138
2220,138
2221,138
2222,138
2223,138
2224,138
2225,138
2226,138
2227,138
2228,138
2229,138
2230,138
2231,138
2232,138
2233,138
2234,138
2235,138
2236,138
2237,138
2238,138
2239,138
2240,138
2241,138
2242,138
2243,138
2244,138
2245,138
2246,138
2247,138
2248,138
2249,138
2250,140
2251,140
2252,140
2253,140
2254,140
2255,140
2256,140
2257,140
2258,140
2259,140
2260,140
2261,140
2262,140
2263,140
2264,140
2265,140
2266,140
2267,140
2268,140
2269,140
2270,140
2271,140
2272,140
2273,140
2274,140
2275,140
2276,140
2277,140
2278,140
2279,140
2280,140
2281,140
2282,140
2283,140
2284,140
2285,140
2286,140
2287,140
2288,140
2289,140
2290,140
2291,140
2292,140
2293,140
2294,140
2295,140
2296,140
2297,140
2298,140
2299,140
2300,142
2301,142
2302,142
2303,142
2304,142
2305,142
2306,142
2307,142
2308,142
2309,142
2310,142
2311,142
2312,142
2313,142
2314,142
2315,142
2316,142
2317,142
2318,142
2319,142
2320,142
2321,142
2322,142
2323,142
2324,142
2325,142
2326,142
2327,142
2328,142
2329,142
2330,142
2331,142
2332,142
2333,142
2334,142
2335,142
2336,142
2337,142
2338,142
2339,142
2340,142
2341,142
2342,142
2343,142
2344,142
2345,142
2346,142
2347,142
2348,142
2349,142
2350,144
2351,144
2352,144
2353,144
2354,144
2355,144
2356,144
2357,144
2358,144
2359,144
2360,144
2361,144
2362,144
2363,144
2364,144
2365,144
2366,144
2367,144
2368,144
2369,144
2370,144
2371,144
2372,144
2373,144
2374,144
2375,144
2376,144
2377,144
2378,144
2379,144
2380,144
2381,144
2382,144
2383,144
2384,144
2385,144
2386,144
2387,144
2388,144
2389,144
2390,144
2391,144
2392,144
2393,144
2394,144
2395,144
2396,144
2397,144
2398,144
2399,144
2400,146
2401,146
2402,146
2403,146
2404,146
2405,146
2406,146
2407,146
2408,146
2409,146
2410,146
2411,146
2412,146
2413,146
2414,146
2415,146
2416,146
2417,146
2418,146
2419,146
2420,146
2421,146
2422,146
2423,146
2424,146
2425,146
2426,146
2427,146
2428,146
2429,146
2430,146
2431,146
2432,146
2433,146
2434,146
2435,146
2436,146
2437,146
2438,146
2439,146
2440,146
2441,146
2442,146
2443,146
2444,146
2445,146
2446,146
2447,146
2448,146
2449,146
2450,148
2451,148
2452,148
2453,148
2454,148
2455,148
2456,148
2457,148
2458,148
2459,148
2460,148
2461,148
2462,148
2463,148
2464,148
2465,148
2466,148
2467,148
2468,148
2469,148
2470,148
2471,148
2472,148
2473,148
2474,148
2475,148
2476,148
2477,148
2478,148
2479,148
2480,148
2481,148
2482,148
2483,148
2484,148
2485,148
2486,148
2487,148
2488,148
2489,148
2490,148
2491,148
2492,148
2493,148
2494,148
2495,148
2496,148
2497,148
2498,148
2499,148
2500,150
2501,150
2502,150
2503,150
2504,150
2505,150
2506,150
2507,150
2508,150
2509,150
2510,150
2511,150
2512,150
2513,150
2514,150
2515,150
2516,150
2517,150
2518,150
2519,150
2520,150
2521,150
2522,150
2523,150
2524,150
2525,150
2526,150
2527,150
2528,150
2529,150
2530,150
2531,150
2532,150
2533,150
2534,150
2535,150
2536,150
2537,150
2538,150
2539,150
2540,150
2541,150
2542,150
2543,150
2544,150
2545,150
2546,150
2547,150
2548,150
2549,150
2550,152
2551,152
2552,152
2553,152
2554,152
2555,152
2556,152
2557,152
2558,152
2559,152
2560,152
2561,152
2562,152
2563,152
2564,152
2565,152
2566,152
2567,152
2568,152
2569,152
2570,152
2571,152
2572,152
2573,152
2574,152
2575,152
2576,152
2577,152
2578,152
2579,152
2580,152
2581,152
2582,152
2583,152
2584,152
2585,152
2586,152
2587,152
2588,152
2589,152
2590,152
2591,152
2592,152
2593,152
2594,152
2595,152
2596,152
2597,152
2598,152
2599,152
2600,154
2601,154
2602,154
2603,154
2604,154
2605,154
2606,154
2607,154
2608,154
2609,154
2610,154
2611,154
2612,154
2613,154
2614,154
2615,154
2616,154
2617,154
2618,154
2619,154
2620,154
2621,154
2622,154
2623,154
2624,154
2625,154
2626,154
2627,154
2628,154
2629,154
2630,154
2631,154
2632,154
2633,154
2634,154
2635,154
2636,154
2637,154
2638,154
2639,154
2640,154
2641,154
2642,154
2643,154
2644,154
2645,154
2646,154
2647,154
2648,154
2649,154
2650,156
2651,156
2652,156
2653,156
2654,156
2655,156
2656,156
2657,156
2658,156
2659,156
2660,156
2661,156
2662,156
2663,156
2664,156
2665,156
2666,156
2667,156
2668,156
2669,156
2670,156
2671,156
2672,156
2673,156
2674,156
2675,156
2676,156
2677,156
2678,156
2679,156
2680,156
2681,156
2682,156
2683,156
2684,156
2685,156
2686,156
2687,156
2688,156
2689,156
2690,156
2691,156
2692,156
2693,156
2694,156
2695,156
2696,156
2697,156
2698,156
2699,156
2700,158
2701,158
2702,158
2703,158
2704,158
2705,158
2706,158
2707,158
2708,158
2709,158
2710,158
2711,158
2712,158
2713,158
2714,158
2715,158
2716,158
2717,158
2718,158
2719,158
2720,158
2721,158
2722,158
2723,158
2724,158
2725,158
2726,158
2727,158
2728,158
2729,158
2730,158
2731,158
2732,158
2733,158
2734,158
2735,158
2736,158
2737,158
2738,158
2739,158
2740,158
2741,158
2742,158
2743,158
2744,158
2745,158
2746,158
2747,158
2748,158
2749,158
2750,160
2751,160
2752,160
2753,160
2754,160
2755,160
2756,160
2757,160
2758,160
2759,160
2760,160
2761,160
2762,160
2763,160
2764,160
2765,160
2766,160
2767,160
2768,160
2769,160
2770,160
2771,160
2772,160
2773,160
2774,160
2775,160
2776,160
2777,160
2778,160
2779,160
2780,160
2781,160
2782,160
2783,160
2784,160
2785,160
2786,160
2787,160
2788,160
2789,160
2790,160
2791,160
2792,160
2793,160
2794,160
2795,160
2796,160
2797,160
2798,160
2799,160
2800,162
2801,162
2802,162
2803,162
2804,162
2805,162
2806,162
2807,162
2808,162
2809,162
2810,162
2811,162
2812,162
2813,162
2814,162
2815,162
2816,162
2817,162
2818,162
2819,162
2820,162
2821,162
2822,162
2823,162
2824,162
2825,162
2826,162
2827,162
2828,162
2829,162
2830,162
2831,162
2832,162
2833,162
2834,162
2835,162
2836,162
2837,162
2838,162
2839,162
2840,162
2841,162
2842,162
2843,162
2844,162
2845,162
2846,162
2847,162
2848,162
2849,162
2850,164
2851,164
2852,164
2853,164
2854,164
2855,164
2856,164
2857,164
2858,164
2859,164
2860,164
2861,164
2862,164
2863,164
2864,164
2865,164
2866,164
2867,164
2868,164
2869,164
2870,164
2871,164
2872,164
2873,164
2874,164
2875,164
2876,164
2877,164
2878,164
2879,164
2880,164
2881,164
2882,164
2883,164
2884,164
2885,164
2886,164
2887,164
2888,164
2889,164
2890,164
2891,164
2892,164
2893,164
2894,164
2895,164
2896,164
2897,164
2898,164
2899,164
2900,166
2901,166
2902,166
2903,166
2904,166
2905,166
2906,166
2907,166
2908,166
2909,166
2910,166
2911,166
2912,166
2913,166
2914,166
2915,166
2916,166
2917,166
2918,166
2919,166
2920,166
2921,166
2922,166
2923,166
2924,166
2925,166
2926,166
2927,166
2928,166
2929,166
2930,166
2931,166
2932,166
2933,166
2934,166
2935,166
2936,166
2937,166
2938,166
2939,166
2940,166
2941,166
2942,166
2943,166
2944,166
2945,166
2946,166
2947,166
2948,166
2949,166
2950,168
2951,168
2952,168
2953,168
2954,168
2955,168
2956,168
2957,168
2958,168
2959,168
2960,168
2961,168
2962,168
2963,168
2964,168
2965,168
2966,168
2967,168
2968,168
2969,168
2970,168
2971,168
2972,168
2973,168
2974,168
2975,168
2976,168
2977,168
2978,168
2979,168
2980,168
2981,168
2982,168
2983,168
2984,168
2985,168
2986,168
2987,168
2988,168
2989,168
2990,168
2991,168
2992,168
2993,168
2994,168
2995,168
2996,168
2997,168
2998,168
2999,168
3000,170
3001,170
3002,170
3003,170
3004,170
3005,170
3006,170
3007,170
3008,170
3009,170
3010,170
3011,170
3012,170
3013,170
3014,170
3015,170
3016,170
3017,170
3018,170
3019,170
3020,170
3021,170
3022,170
3023,170
3024,170
3025,170
3026,170
3027,170
3028,170
3029,170
3030,170
3031,170
3032,170
3033,170
3034,170
3035,170
3036,170
3037,170
3038,170
3039,170
3040,170
3041,170
3042,170
3043,170
3044,170
3045,170
3046,170
3047,170
3048,170
3049,170
3050,172
3051,172
3052,172
3053,172
3054,172
3055,172
3056,172
3057,172
3058,172
3059,172


==> figures/nmc/n_sims_8_2_40.csv <==
iteration,n_sims
0,2
1,4
2,4
3,4
4,4
5,4
6,4
7,4
8,4
9,4
10,4
11,6
12,6
13,6
14,6
15,6
16,6
17,6
18,6
19,6
20,6
21,6
22,6
23,6
24,8
25,8
26,8
27,8
28,8
29,8
30,8
31,10
32,10
33,10
34,10
35,12
36,12
37,12
38,14
39,14
40,14
41,14
42,14
43,14
44,14
45,14
46,16
47,16
48,16
49,16
50,18
51,18
52,18
53,18
54,18
55,18
56,18
57,18
58,20
59,20
60,20
61,20
62,20
63,20
64,22
65,22
66,22
67,22
68,22
69,22
70,22
71,22
72,22
73,22
74,22
75,22
76,22
77,24
78,24
79,24
80,24
81,24
82,24
83,24
84,24
85,24
86,24
87,24
88,24
89,24
90,24
91,24
92,24
93,24
94,26
95,26
96,26
97,28
98,28
99,28
100,30
101,30
102,30
103,30
104,30
105,30
106,30
107,30
108,30
109,30
110,30
111,30
112,30
113,30
114,30
115,30
116,30
117,30
118,30
119,30
120,30
121,30
122,30
123,30
124,30
125,30
126,30
127,30
128,30
129,30
130,30
131,30
132,30
133,30
134,32
135,32
136,32
137,32
138,34
139,34
140,34
141,34
142,34
143,34
144,34
145,34
146,34
147,34
148,34
149,34
150,36
151,36
152,36
153,36
154,36
155,36
156,36
157,36
158,36
159,36
160,36
161,36
162,36
163,36
164,36
165,36
166,36
167,36
168,36
169,36
170,36
171,36
172,36
173,36
174,36
175,36
176,36
177,36
178,36
179,36
180,36
181,36
182,36
183,36
184,36
185,36
186,36
187,36
188,36
189,36
190,36
191,36
192,38
193,38
194,38
195,38
196,38
197,38
198,38
199,38
200,40
201,40
202,40
203,40
204,40
205,40
206,40
207,40
208,40
209,40
210,40
211,40
212,40
213,40
214,40
215,40
216,40
217,40
218,40
219,40
220,40
221,40
222,40
223,40
224,40
225,40
226,40
227,40
228,40
229,40
230,40
231,42
232,42
233,42
234,42
235,42
236,42
237,42
238,42
239,42
240,42
241,42
242,42
243,42
244,42
245,42
246,42
247,42
248,42
249,42
250,44
251,44
252,44
253,44
254,44
255,44
256,44
257,44
258,44
259,44
260,44
261,44
262,44
263,44
264,44
265,44
266,44
267,44
268,44
269,44
270,44
271,44
272,44
273,44
274,44
275,44
276,44
277,44
278,44
279,44
280,44
281,44
282,44
283,44
284,44
285,44
286,44
287,44
288,44
289,44
290,44
291,44
292,44
293,44
294,44
295,44
296,44
297,44
298,44
299,44
300,46
301,46
302,46
303,46
304,46
305,46
306,46
307,46
308,46
309,46
310,46
311,46
312,46
313,46
314,46
315,46
316,46
317,46
318,46
319,46
320,46
321,46
322,46
323,46
324,46
325,46
326,46
327,46
328,46
329,46
330,46
331,46
332,46
333,46
334,46
335,46
336,46
337,46
338,46
339,46
340,46
341,46
342,46
343,46
344,46
345,46
346,46
347,46
348,46
349,46
350,48
351,48
352,48
353,48
354,48
355,48
356,48
357,48
358,48
359,48
360,48
361,48
362,48
363,48
364,48
365,48
366,48
367,48
368,48
369,48
370,48
371,48
372,48
373,48
374,48
375,48
376,48
377,48
378,48
379,48
380,48
381,48
382,48
383,48
384,48
385,48
386,48
387,48
388,48
389,48
390,48
391,48
392,48
393,48
394,48
395,48
396,48
397,48
398,48
399,48
400,50
401,50
402,50
403,50
404,50
405,50
406,50
407,50
408,50
409,50
410,50
411,50
412,50
413,50
414,50
415,50
416,50
417,50
418,50
419,50
420,50
421,50
422,50
423,50
424,50
425,50
426,50
427,50
428,50
429,50
430,50
431,50
432,50
433,50
434,50
435,50
436,50
437,50
438,50
439,50
440,50
441,50
442,50
443,50
444,50
445,50
446,50
447,50
448,50
449,50
450,52
451,52
452,52
453,52
454,52
455,52
456,52
457,52
458,52
459,52
460,52
461,52
462,52
463,52
464,52
465,52
466,52
467,52
468,52
469,52
470,52
471,52
472,52
473,52
474,52
475,52
476,52
477,52
478,52
479,52
480,52
481,52
482,52
483,52
484,52
485,52
486,52
487,52
488,52
489,52
490,52
491,52
492,52
493,52
494,52
495,52
496,52
497,52
498,52
499,52
500,54
501,54
502,54
503,54
504,54
505,54
506,54
507,54
508,54
509,54
510,54
511,54
512,54
513,54
514,54
515,54
516,54
517,54
518,54
519,54
520,54
521,54
522,54
523,54
524,54
525,54
526,54
527,54
528,54
529,54
530,54
531,54
532,54
533,54
534,54
535,54
536,54
537,54
538,54
539,54
540,54
541,54
542,54
543,54
544,54
545,54
546,54
547,54
548,54
549,54
550,56
551,56
552,56
553,56
554,56
555,56
556,56
557,56
558,56
559,56
560,56
561,56
562,56
563,56
564,56
565,56
566,56
567,56
568,56
569,56
570,56
571,56
572,56
573,56
574,56
575,56
576,56
577,56
578,56
579,56
580,56
581,56
582,56
583,56
584,56
585,56
586,56
587,56
588,56
589,56
590,56
591,56
592,56
593,56
594,56
595,56
596,56
597,56
598,56
599,56
600,58
601,58
602,58
603,58
604,58
605,58
606,58
607,58
608,58
609,58
610,58
611,58
612,58
613,58
614,58
615,58
616,58
617,58
618,58
619,58
620,58
621,58
622,58
623,58
624,58
625,58
626,58
627,58
628,58
629,58
630,58
631,58
632,58
633,58
634,58
635,58
636,58
637,58
638,58
639,58
640,58
641,58
642,60
643,60
644,60
645,60
646,60
647,60
648,60
649,60
650,62
651,62
652,62
653,62
654,62
655,62
656,62
657,62
658,62
659,62
660,62
661,62
662,62
663,62
664,62
665,62
666,62
667,62
668,62
669,62
670,62
671,62
672,62
673,62
674,66
675,66
676,66
677,66
678,66
679,66
680,66
681,68
682,68
683,68
684,68
685,68
686,68
687,68
688,68
689,68
690,68
691,68
692,68
693,68
694,68
695,68
696,68
697,70
698,70
699,70
700,72
701,72
702,72
703,72
704,72
705,72
706,72
707,72
708,72
709,72
710,72
711,72
712,72
713,72
714,72
715,72
716,72
717,72
718,72
719,72
720,72
721,72
722,72
723,72
724,72
725,72
726,72
727,72
728,72
729,72
730,72
731,72
732,72
733,72
734,72
735,72
736,72
737,72
738,72
739,72
740,72
741,72
742,72
743,72
744,72
745,72
746,72
747,72
748,72
749,72
750,74
751,74
752,74
753,74
754,74
755,74
756,74
757,74
758,74
759,74
760,74
761,74
762,74
763,74
764,74
765,74
766,74
767,74
768,74
769,74
770,74
771,74
772,74
773,74
774,74
775,74
776,74
777,74
778,74
779,74
780,74
781,74
782,74
783,74
784,74
785,74
786,74
787,74
788,74
789,74
790,74
791,74
792,74
793,74
794,74
795,74
796,74
797,74
798,74
799,74
800,76
801,76
802,76
803,76
804,76
805,76
806,76
807,76
808,76
809,76
810,76
811,76
812,76
813,76
814,76
815,76
816,76
817,76
818,76
819,76
820,76
821,76
822,76
823,76
824,76
825,76
826,76
827,76
828,76
829,76
830,76
831,76
832,76
833,76
834,76
835,76
836,76
837,76
838,76
839,76
840,76
841,76
842,76
843,76
844,76
845,76
846,76
847,76
848,76
849,76
850,78
851,78
852,78
853,78
854,78
855,78
856,78
857,78
858,78
859,78
860,78
861,78
862,78
863,78
864,78
865,78
866,78
867,78
868,78
869,78
870,78
871,78
872,78
873,78
874,78
875,78
876,78
877,78
878,78
879,78
880,78
881,78
882,78
883,78
884,78
885,78
886,78
887,78
888,78
889,78
890,78
891,78
892,78
893,78
894,78
895,78
896,78
897,78
898,78
899,78
900,80
901,80
902,80
903,80
904,80
905,80
906,80
907,80
908,80
909,80
910,80
911,80
912,80
913,80
914,80
915,80
916,80
917,80
918,80
919,80
920,82
921,82
922,82
923,82
924,82
925,82
926,82
927,82
928,82
929,82
930,82
931,82
932,82
933,82
934,82
935,82
936,82
937,82
938,82
939,82
940,84
941,84
942,84
943,86
944,86
945,86
946,86
947,86
948,86
949,86
950,88
951,88
952,88
953,88
954,88
955,88
956,88
957,88
958,88
959,88
960,88
961,88
962,88
963,88
964,88
965,88
966,88
967,88
968,88
969,88
970,88
971,88
972,88
973,88
974,88
975,88
976,88
977,88
978,88
979,88
980,88
981,88
982,88
983,88
984,88
985,88
986,88
987,88
988,88
989,88
990,88
991,88
992,88
993,88
994,88
995,88
996,88
997,88
998,88
999,88
1000,90
1001,90
1002,90
1003,90
1004,90
1005,90
1006,90
1007,90
1008,90
1009,90
1010,90
1011,90
1012,90
1013,90
1014,90
1015,90
1016,90
1017,90
1018,90
1019,90
1020,90
1021,90
1022,90
1023,90
1024,90
1025,90
1026,90
1027,90
1028,90
1029,90
1030,90
1031,90
1032,90
1033,90
1034,90
1035,90
1036,90
1037,90
1038,90
1039,90
1040,90
1041,90
1042,90
1043,90
1044,90
1045,90
1046,90
1047,90
1048,90
1049,90
1050,92
1051,92
1052,92
1053,92
1054,92
1055,92
1056,92
1057,92
1058,92
1059,92
1060,92
1061,92
1062,92
1063,92
1064,92
1065,92
1066,92
1067,92
1068,92
1069,92
1070,92
1071,92
1072,92
1073,92
1074,92
1075,92
1076,92
1077,92
1078,92
1079,92
1080,92
1081,92
1082,92
1083,92
1084,92
1085,92
1086,92
1087,92
1088,92
1089,92
1090,92
1091,92
1092,92
1093,92
1094,92
1095,92
1096,92
1097,92
1098,92
1099,92
1100,94
1101,94
1102,94
1103,94
1104,94
1105,94
1106,94
1107,94
1108,94
1109,94
1110,94
1111,94
1112,94
1113,94
1114,94
1115,94
1116,94
1117,94
1118,94
1119,94
1120,94
1121,94
1122,94
1123,94
1124,94
1125,94
1126,94
1127,94
1128,94
1129,94
1130,94
1131,94
1132,94
1133,94
1134,94
1135,94
1136,94
1137,94
1138,94
1139,94
1140,94
1141,94
1142,94
1143,94
1144,94
1145,94
1146,94
1147,94
1148,94
1149,94
1150,96
1151,96
1152,96
1153,96
1154,96
1155,96
1156,96
1157,96
1158,96
1159,96
1160,96
1161,96
1162,96
1163,96
1164,96
1165,96
1166,96
1167,96
1168,96
1169,96
1170,96
1171,96
1172,96
1173,96
1174,96
1175,96
1176,96
1177,96
1178,96
1179,96
1180,96
1181,96
1182,96
1183,96
1184,96
1185,96
1186,96
1187,96
1188,96
1189,96
1190,96
1191,96
1192,96
1193,96
1194,96
1195,96
1196,96
1197,96
1198,96
1199,96
1200,98
1201,98
1202,98
1203,98
1204,98
1205,98
1206,98
1207,98
1208,98
1209,98
1210,98
1211,98
1212,98
1213,98
1214,98
1215,98
1216,98
1217,98
1218,98
1219,98
1220,98
1221,98
1222,98
1223,98
1224,98
1225,98
1226,98
1227,98
1228,98
1229,98
1230,98
1231,98
1232,98
1233,98
1234,98
1235,98
1236,98
1237,98
1238,98
1239,98
1240,98
1241,98
1242,98
1243,98
1244,98
1245,98
1246,98
1247,98
1248,98
1249,98
1250,100
1251,100
1252,100
1253,100
1254,100
1255,100
1256,100
1257,100
1258,100
1259,100
1260,100
1261,100
1262,100
1263,100
1264,100
1265,100
1266,100
1267,100
1268,100
1269,100
1270,100
1271,100
1272,100
1273,100
1274,100
1275,100
1276,100
1277,100
1278,100
1279,100
1280,100
1281,100
1282,100
1283,100
1284,100
1285,100
1286,100
1287,100
1288,100
1289,100
1290,100
1291,100
1292,100
1293,100
1294,100
1295,100
1296,100
1297,100
1298,100
1299,100
1300,102
1301,102
1302,102
1303,102
1304,102
1305,102
1306,102
1307,102
1308,102
1309,102
1310,102
1311,102
1312,102
1313,102
1314,102
1315,102
1316,102
1317,102
1318,102
1319,102
1320,102
1321,102
1322,102
1323,102
1324,102
1325,102
1326,102
1327,102
1328,102
1329,102
1330,102
1331,102
1332,102
1333,102
1334,102
1335,102
1336,102
1337,102
1338,102
1339,102
1340,102
1341,102
1342,102
1343,102
1344,102
1345,102
1346,102
1347,102
1348,102
1349,102
1350,104
1351,104
1352,104
1353,104
1354,104
1355,104
1356,104
1357,104
1358,104
1359,104
1360,104
1361,104
1362,104
1363,104
1364,104
1365,104
1366,104
1367,104
1368,104
1369,104
1370,104
1371,104
1372,104
1373,104
1374,104
1375,104
1376,104
1377,104
1378,104
1379,104
1380,104
1381,104
1382,104
1383,104
1384,104
1385,104
1386,104
1387,104
1388,104
1389,104
1390,104
1391,104
1392,104
1393,104
1394,104
1395,104
1396,104
1397,104
1398,104
1399,104
1400,106
1401,106
1402,106
1403,106
1404,106
1405,106
1406,106
1407,106
1408,106
1409,106
1410,106
1411,106
1412,106
1413,106
1414,106
1415,106
1416,106
1417,106
1418,106
1419,106
1420,106
1421,106
1422,106
1423,106
1424,106
1425,106
1426,106
1427,106
1428,106
1429,106
1430,106
1431,106
1432,106
1433,106
1434,106
1435,106
1436,106
1437,106
1438,106
1439,106
1440,106
1441,106
1442,106
1443,106
1444,106
1445,106
1446,106
1447,106
1448,106
1449,106
1450,108
1451,108
1452,108
1453,108
1454,108
1455,108
1456,108
1457,108
1458,108
1459,108
1460,108
1461,108
1462,108
1463,108
1464,108
1465,108
1466,108
1467,108
1468,108
1469,108
1470,108
1471,108
1472,108
1473,108
1474,108
1475,108
1476,108
1477,108
1478,108
1479,108
1480,108
1481,108
1482,108
1483,108
1484,108
1485,108
1486,108
1487,108
1488,108
1489,108
1490,108
1491,108
1492,108
1493,108
1494,108
1495,108
1496,108
1497,108
1498,108
1499,108
1500,110
1501,110
1502,110
1503,110
1504,110
1505,110
1506,110
1507,110
1508,110
1509,110
1510,110
1511,110
1512,110
1513,110
1514,110
1515,110
1516,110
1517,110
1518,110
1519,110
1520,110
1521,110
1522,110
1523,110
1524,110
1525,110
1526,110
1527,110
1528,110
1529,110
1530,110
1531,110
1532,110
1533,110
1534,110
1535,110
1536,110
1537,110
1538,110
1539,110
1540,110
1541,110
1542,110
1543,110
1544,110
1545,110
1546,110
1547,110
1548,110
1549,110
1550,112
1551,112
1552,112
1553,112
1554,112
1555,112
1556,112
1557,112
1558,112
1559,112
1560,112
1561,112
1562,112
1563,112
1564,112
1565,112
1566,112
1567,112
1568,112
1569,112
1570,112
1571,112
1572,112
1573,112
1574,112
1575,112
1576,112
1577,112
1578,112
1579,112
1580,112
1581,112
1582,112
1583,112
1584,112
1585,112
1586,112
1587,112
1588,112
1589,112
1590,112
1591,112
1592,112
1593,112
1594,112
1595,112
1596,112
1597,112
1598,112
1599,112
1600,114
1601,114
1602,114
1603,114
1604,114
1605,114
1606,114
1607,114
1608,114
1609,114
1610,114
1611,114
1612,114
1613,114
1614,114
1615,114
1616,114
1617,114
1618,114
1619,114
1620,114
1621,114
1622,114
1623,114
1624,114
1625,114
1626,114
1627,114
1628,114
1629,114
1630,114
1631,114
1632,114
1633,114
1634,114
1635,114
1636,114
1637,114
1638,114
1639,114
1640,114
1641,114
1642,114
1643,114
1644,114
1645,114
1646,114
1647,114
1648,114
1649,114
1650,116
1651,116
1652,116
1653,116
1654,116
1655,116
1656,116
1657,116
1658,116
1659,116
1660,116
1661,116
1662,116
1663,116
1664,116
1665,116
1666,116
1667,116
1668,116
1669,116
1670,116
1671,116
1672,116
1673,116
1674,116
1675,116
1676,116
1677,116
1678,116
1679,116
1680,116
1681,116
1682,116
1683,116
1684,116
1685,116
1686,116
1687,116
1688,116
1689,116
1690,116
1691,116
1692,116
1693,116
1694,116
1695,116
1696,116
1697,116
1698,116
1699,116
1700,118
1701,118
1702,118
1703,118
1704,118
1705,118
1706,118
1707,118
1708,118
1709,118
1710,118
1711,118
1712,118
1713,118
1714,118
1715,118
1716,118
1717,118
1718,118
1719,118
1720,118
1721,118
1722,118
1723,118
1724,118
1725,118
1726,118
1727,118
1728,118
1729,118
1730,118
1731,118
1732,118
1733,118
1734,118
1735,118
1736,118
1737,118
1738,118
1739,118
1740,118
1741,118
1742,118
1743,118
1744,118
1745,118
1746,118
1747,118
1748,118
1749,118
1750,120
1751,120
1752,120
1753,120
1754,120
1755,120
1756,120
1757,120
1758,120
1759,120
1760,120
1761,120
1762,120
1763,120
1764,120
1765,120
1766,120
1767,120
1768,120
1769,120
1770,120
1771,120
1772,120
1773,120
1774,120
1775,120
1776,120
1777,120
1778,120
1779,120
1780,120
1781,120
1782,120
1783,120
1784,120
1785,120
1786,120
1787,120
1788,120
1789,120
1790,120
1791,120
1792,120
1793,120
1794,120
1795,120
1796,120
1797,120
1798,120
1799,120
1800,122
1801,122
1802,122
1803,122
1804,122
1805,122
1806,122
1807,122
1808,122
1809,122
1810,122
1811,122
1812,122
1813,122
1814,122
1815,122
1816,122
1817,122
1818,122
1819,122
1820,122
1821,122
1822,122
1823,122
1824,122
1825,122
1826,122
1827,122
1828,122
1829,122
1830,122
1831,122
1832,122
1833,122
1834,122
1835,122
1836,122
1837,122
1838,122
1839,122
1840,122
1841,122
1842,122
1843,122
1844,122
1845,122
1846,122
1847,122
1848,122
1849,122
1850,124
1851,124
1852,124
1853,124
1854,124
1855,124
1856,124
1857,124
1858,124
1859,124
1860,124
1861,124
1862,124
1863,124
1864,124
1865,124
1866,124
1867,124
1868,124
1869,124
1870,124
1871,124
1872,124
1873,124
1874,124
1875,124
1876,124
1877,124
1878,124
1879,124
1880,124
1881,124
1882,124
1883,124
1884,124
1885,124
1886,124
1887,124
1888,124
1889,124
1890,124
1891,124
1892,124
1893,124
1894,124
1895,124
1896,124
1897,124
1898,124
1899,124
1900,126
1901,126
1902,126
1903,126
1904,126
1905,126
1906,126
1907,126
1908,126
1909,126
1910,126
1911,126
1912,126
1913,126
1914,126
1915,126
1916,126
1917,126
1918,126
1919,126
1920,126
1921,126
1922,126
1923,126
1924,126
1925,126
1926,126
1927,126
1928,126
1929,126
1930,126
1931,126
1932,126
1933,126
1934,126
1935,126
1936,126
1937,126
1938,126
1939,126
1940,126
1941,126
1942,126
1943,126
1944,126
1945,126
1946,126
1947,126
1948,126
1949,126
1950,128
1951,128
1952,128
1953,128
1954,128
1955,128
1956,128
1957,128
1958,128
1959,128
1960,128
1961,128
1962,128
1963,128
1964,128
1965,128
1966,128
1967,128
1968,128
1969,128
1970,128
1971,128
1972,128
1973,128
1974,128
1975,128
1976,128
1977,128
1978,128
1979,128
1980,128
1981,128
1982,128
1983,128
1984,128
1985,128
1986,128
1987,128
1988,128
1989,128
1990,128
1991,128
1992,128
1993,128
1994,128
1995,128
1996,128
1997,128
1998,128
1999,128
2000,130
2001,130
2002,130
2003,130
2004,130
2005,130
2006,130
2007,130
2008,130
2009,130
2010,130
2011,130
2012,130
2013,130
2014,130
2015,130
2016,130
2017,130
2018,130
2019,130
2020,130
2021,130
2022,130
2023,130
2024,130
2025,130
2026,130
2027,130
2028,130
2029,130
2030,130
2031,130
2032,130
2033,130
2034,130
2035,130
2036,130
2037,130
2038,130
2039,130
2040,130
2041,130
2042,130
2043,130
2044,130
2045,130
2046,130
2047,130
2048,130
2049,130
2050,132
2051,132
2052,132
2053,132
2054,132
2055,132
2056,132
2057,132
2058,132
2059,132
2060,132
2061,132
2062,132
2063,132
2064,132
2065,132
2066,132
2067,132
2068,132
2069,132
2070,132
2071,132
2072,132
2073,132
2074,132
2075,132
2076,132
2077,132
2078,132
2079,132
2080,132
2081,132
2082,132
2083,132
2084,132
2085,132
2086,132
2087,132
2088,132
2089,132
2090,132
2091,132
2092,132
2093,132
2094,132
2095,132
2096,132
2097,132
2098,132
2099,132
2100,134
2101,134
2102,134
2103,134
2104,134
2105,134
2106,134
2107,134
2108,134
2109,134
2110,134
2111,134
2112,134
2113,134
2114,134
2115,134
2116,134
2117,134
2118,134
2119,134
2120,134
2121,134
2122,134
2123,134
2124,134
2125,134
2126,134
2127,134
2128,134
2129,134
2130,134
2131,134
2132,134
2133,134
2134,134
2135,134
2136,134
2137,134
2138,134
2139,134
2140,134
2141,134
2142,134
2143,134
2144,134
2145,134
2146,134
2147,134
2148,134
2149,134
2150,136
2151,136
2152,136
2153,136
2154,136
2155,136
2156,136
2157,136
2158,136
2159,136
2160,136
2161,136
2162,136
2163,136
2164,136
2165,136
2166,136
2167,136
2168,136
2169,136
2170,136
2171,136
2172,136
2173,136
2174,136
2175,136
2176,136
2177,136
2178,136
2179,136
2180,136
2181,136
2182,136
2183,136
2184,136
2185,136
2186,136
2187,136
2188,136
2189,136
2190,136
2191,136
2192,136
2193,136
2194,136
2195,136
2196,136
2197,136
2198,136
2199,136
2200,138
2201,138
2202,138
2203,138
2204,138
2205,138
2206,138
2207,138
2208,138
2209,138
2210,138
2211,138
2212,138
2213,138
2214,138
2215,138
2216,138
2217,138
2218,138
2219,138
2220,138
2221,138
2222,138
2223,138
2224,138
2225,138
2226,138
2227,138
2228,138
2229,138
2230,138
2231,138
2232,138
2233,138
2234,138
2235,138
2236,138
2237,138
2238,138
2239,138
2240,138
2241,138
2242,138
2243,138
2244,138
2245,138
2246,138
2247,138
2248,138
2249,138
2250,140
2251,140
2252,140
2253,140
2254,140
2255,140
2256,140
2257,140
2258,140
2259,140
2260,140
2261,140
2262,140
2263,140
2264,140
2265,140
2266,140
2267,140
2268,140
2269,140
2270,140
2271,140
2272,140
2273,140
2274,140
2275,140
2276,140
2277,140
2278,140
2279,140
2280,140
2281,140
2282,140
2283,140
2284,140
2285,140
2286,140
2287,140
2288,140
2289,140
2290,140
2291,140
2292,140
2293,140
2294,140
2295,140
2296,140
2297,140
2298,140
2299,140
2300,142
2301,142
2302,142
2303,142
2304,142
2305,142
2306,142
2307,142
2308,142
2309,142
2310,142
2311,142
2312,142
2313,142
2314,142
2315,142
2316,142
2317,142
2318,142
2319,142
2320,142
2321,142
2322,142
2323,142
2324,142
2325,142
2326,142
2327,142
2328,142
2329,142
2330,142
2331,142
2332,142
2333,142
2334,142
2335,142
2336,142
2337,142
2338,142
2339,142
2340,142
2341,142
2342,142
2343,142
2344,142
2345,142
2346,142
2347,142
2348,142
2349,142
2350,144
2351,144
2352,144
2353,144
2354,144
2355,144
2356,144
2357,144
2358,144
2359,144
2360,144
2361,144
2362,144
2363,144
2364,144
2365,144
2366,144
2367,144
2368,144
2369,144
2370,144
2371,144
2372,144
2373,144
2374,144
2375,144
2376,144
2377,144
2378,144
2379,144
2380,144
2381,144
2382,144
2383,144
2384,144
2385,144
2386,144
2387,144
2388,144
2389,144
2390,144
2391,144
2392,144
2393,144
2394,144
2395,144
2396,144
2397,144
2398,144
2399,144
2400,146
2401,146
2402,146
2403,146
2404,146
2405,146
2406,146
2407,146
2408,146
2409,146
2410,146
2411,146
2412,146
2413,146
2414,146
2415,146
2416,146
2417,146
2418,146
2419,146
2420,146
2421,146
2422,146
2423,146
2424,146
2425,146
2426,146
2427,146
2428,146
2429,146
2430,146
2431,146
2432,146
2433,146
2434,146
2435,146
2436,146
2437,146
2438,146
2439,146
2440,146
2441,146
2442,146
2443,146
2444,146
2445,146
2446,146
2447,146
2448,146
2449,146
2450,148
2451,148
2452,148
2453,148
2454,148
2455,148
2456,148
2457,148
2458,148
2459,148
2460,148
2461,148
2462,148
2463,148
2464,148
2465,148
2466,148
2467,148
2468,148
2469,148
2470,148
2471,148
2472,148
2473,148
2474,148
2475,148
2476,148
2477,148
2478,148
2479,148
2480,148
2481,148
2482,148
2483,148
2484,148
2485,148
2486,148
2487,148
2488,148
2489,148
2490,148
2491,148
2492,148
2493,148
2494,148
2495,148
2496,148
2497,148
2498,148
2499,148
2500,150
2501,150
2502,150
2503,150
2504,150
2505,150
2506,150
2507,150
2508,150
2509,150
2510,150
2511,150
2512,150
2513,150
2514,150
2515,150
2516,150
2517,150
2518,150
2519,150
2520,150
2521,150
2522,150
2523,150
2524,150
2525,150
2526,150
2527,150
2528,150
2529,150
2530,150
2531,150
2532,150
2533,150
2534,150
2535,150
2536,150
2537,150
2538,150
2539,150
2540,150
2541,150
2542,150
2543,150
2544,150
2545,150
2546,150
2547,150
2548,150
2549,150
2550,152
2551,152
2552,152
2553,152
2554,152
2555,152
2556,152
2557,152
2558,152
2559,152
2560,152
2561,152
2562,152
2563,152
2564,152
2565,152
2566,152
2567,152
2568,152
2569,152
2570,152
2571,152
2572,152
2573,152
2574,152
2575,152
2576,152
2577,152
2578,152
2579,152
2580,152
2581,152
2582,152
2583,152
2584,152
2585,152
2586,152
2587,152
2588,152
2589,152
2590,152
2591,152
2592,152
2593,152
2594,152
2595,152
2596,152
2597,152
2598,152
2599,152
2600,154
2601,154
2602,154
2603,154
2604,154
2605,154
2606,154
2607,154
2608,154
2609,154
2610,154
2611,154
2612,154
2613,154
2614,154
2615,154
2616,154
2617,154
2618,154
2619,154
2620,154
2621,154
2622,154
2623,154
2624,154
2625,154
2626,154
2627,154
2628,154
2629,154
2630,154
2631,154
2632,154
2633,154
2634,154
2635,154
2636,154
2637,154
2638,154
2639,154
2640,154
2641,154
2642,154
2643,154
2644,154
2645,154
2646,154
2647,154
2648,154
2649,154
2650,156
2651,156
2652,156
2653,156
2654,156
2655,156
2656,156
2657,156
2658,156
2659,156
2660,156
2661,156
2662,156
2663,156
2664,156
2665,156
2666,156
2667,156
2668,156
2669,156
2670,156
2671,156
2672,156
2673,156
2674,156
2675,156
2676,156
2677,156
2678,156
2679,156
2680,156
2681,156
2682,156
2683,156
2684,156
2685,156
2686,156
2687,156
2688,156
2689,156
2690,156
2691,156
2692,156
2693,156
2694,156
2695,156
2696,156
2697,156
2698,156
2699,156
2700,158
2701,158
2702,158
2703,158
2704,158
2705,158
2706,158
2707,158
2708,158
2709,158
2710,158
2711,158
2712,158
2713,158
2714,158
2715,158
2716,158
2717,158
2718,158
2719,158
2720,158
2721,158
2722,158
2723,158
2724,158
2725,158
2726,158
2727,158
2728,158
2729,158
2730,158
2731,158
2732,158
2733,158
2734,158
2735,158
2736,158
2737,158
2738,158
2739,158
2740,158
2741,158
2742,158
2743,158
2744,158
2745,158
2746,158
2747,158
2748,158
2749,158
2750,160
2751,160
2752,160
2753,160
2754,160
2755,160
2756,160
2757,160
2758,160
2759,160
2760,160
2761,160
2762,160
2763,160
2764,160
2765,160
2766,160
2767,160
2768,160
2769,160
2770,160
2771,160
2772,160
2773,160
2774,160
2775,160
2776,160
2777,160
2778,160
2779,160
2780,160
2781,160
2782,160
2783,160
2784,160
2785,160
2786,160
2787,160
2788,160
2789,160
2790,160
2791,160
2792,160
2793,160
2794,160
2795,160
2796,160
2797,160
2798,160
2799,160
2800,162
2801,162
2802,162
2803,162
2804,162
2805,162
2806,162
2807,162
2808,162
2809,162
2810,162
2811,162
2812,162
2813,162
2814,162
2815,162
2816,162
2817,162
2818,162
2819,162
2820,162
2821,162
2822,162
2823,162
2824,162
2825,162
2826,162
2827,162
2828,162
2829,162
2830,162
2831,162
2832,162
2833,162
2834,162
2835,162
2836,162
2837,162
2838,162
2839,162
2840,162
2841,162
2842,162
2843,162
2844,162
2845,162
2846,162
2847,162
2848,162
2849,162
2850,164
2851,164
2852,164
2853,164
2854,164
2855,164
2856,164
2857,164
2858,164
2859,164
2860,164
2861,164
2862,164
2863,164
2864,164
2865,164
2866,164
2867,164
2868,164
2869,164
2870,164
2871,164
2872,164
2873,164
2874,164
2875,164
2876,164
2877,164
2878,164
2879,164
2880,164
2881,164
2882,164
2883,164
2884,164
2885,164
2886,164
2887,164
2888,164
2889,164
2890,164
2891,164
2892,164
2893,164
2894,164
2895,164
2896,164
2897,164
2898,164
2899,164
2900,166
2901,166
2902,166
2903,166
2904,166
2905,166
2906,166
2907,166
2908,166
2909,166
2910,166
2911,166
2912,166
2913,166
2914,166
2915,166
2916,166
2917,166
2918,166
2919,166
2920,166
2921,166
2922,166
2923,166
2924,166
2925,166
2926,166
2927,166
2928,166
2929,166
2930,166
2931,166
2932,166
2933,166
2934,166
2935,166
2936,166
2937,166
2938,166
2939,166
2940,166
2941,166
2942,166
2943,166
2944,166
2945,166
2946,166
2947,166
2948,166
2949,166
2950,168
2951,168
2952,168
2953,168
2954,168
2955,168
2956,168
2957,168
2958,168
2959,168
2960,168
2961,168
2962,168
2963,168
2964,168
2965,168
2966,168
2967,168
2968,168
2969,168
2970,168
2971,168
2972,168
2973,168
2974,168
2975,168
2976,168
2977,168
2978,168
2979,168
2980,168
2981,168
2982,168
2983,168
2984,168
2985,168
2986,168
2987,168
2988,168
2989,168
2990,168
2991,168
2992,168
2993,168
2994,168
2995,168
2996,168
2997,168
2998,168
2999,168
3000,170
3001,170
3002,170
3003,170
3004,170
3005,170
3006,170
3007,170
3008,170
3009,170
3010,170
3011,170
3012,170
3013,170
3014,170
3015,170
3016,170
3017,170
3018,170
3019,170
3020,170
3021,170
3022,170
3023,170
3024,170
3025,170
3026,170
3027,170
3028,170
3029,170
3030,170
3031,170
3032,170
3033,170
3034,170
3035,170
3036,170
3037,170
3038,170
3039,170


==> figures/nmc/n_sims_8_2_50.csv <==
iteration,n_sims
0,2
1,4
2,4
3,4
4,4
5,4
6,4
7,4
8,4
9,4
10,4
11,6
12,6
13,6
14,6
15,6
16,6
17,6
18,6
19,6
20,6
21,6
22,6
23,6
24,8
25,8
26,8
27,8
28,8
29,8
30,8
31,10
32,10
33,10
34,10
35,12
36,12
37,12
38,14
39,14
40,14
41,14
42,14
43,14
44,14
45,14
46,16
47,16
48,16
49,16
50,18
51,18
52,18
53,18
54,18
55,18
56,18
57,18
58,20
59,20
60,20
61,20
62,20
63,20
64,22
65,22
66,22
67,22
68,22
69,22
70,22
71,22
72,22
73,22
74,22
75,22
76,22
77,24
78,24
79,24
80,24
81,24
82,24
83,24
84,24
85,24
86,24
87,24
88,24
89,24
90,24
91,24
92,24
93,24
94,26
95,26
96,26
97,28
98,28
99,28
100,30
101,30
102,30
103,30
104,30
105,30
106,30
107,30
108,30
109,30
110,30
111,30
112,30
113,30
114,30
115,30
116,30
117,30
118,30
119,30
120,30
121,30
122,30
123,30
124,30
125,30
126,30
127,30
128,30
129,30
130,30
131,30
132,30
133,30
134,32
135,32
136,32
137,32
138,34
139,34
140,34
141,34
142,34
143,34
144,34
145,34
146,34
147,34
148,34
149,34
150,36
151,36
152,36
153,36
154,36
155,36
156,36
157,36
158,36
159,36
160,36
161,36
162,36
163,36
164,36
165,36
166,36
167,36
168,36
169,36
170,36
171,36
172,36
173,36
174,36
175,36
176,36
177,36
178,36
179,36
180,36
181,36
182,36
183,36
184,36
185,36
186,36
187,36
188,36
189,36
190,36
191,36
192,38
193,38
194,38
195,38
196,38
197,38
198,38
199,38
200,40
201,40
202,40
203,40
204,40
205,40
206,40
207,40
208,40
209,40
210,40
211,40
212,40
213,40
214,40
215,40
216,40
217,40
218,40
219,40
220,40
221,40
222,40
223,40
224,40
225,40
226,40
227,40
228,40
229,40
230,40
231,42
232,42
233,42
234,42
235,42
236,42
237,42
238,42
239,42
240,42
241,42
242,42
243,42
244,42
245,42
246,42
247,42
248,42
249,42
250,44
251,44
252,44
253,44
254,44
255,44
256,44
257,44
258,44
259,44
260,44
261,44
262,44
263,44
264,44
265,44
266,44
267,44
268,44
269,44
270,44
271,44
272,44
273,44
274,44
275,44
276,44
277,44
278,44
279,44
280,44
281,44
282,44
283,44
284,44
285,44
286,44
287,44
288,44
289,44
290,44
291,44
292,44
293,44
294,44
295,44
296,44
297,44
298,44
299,44
300,46
301,46
302,46
303,46
304,46
305,46
306,46
307,46
308,46
309,46
310,46
311,46
312,46
313,46
314,46
315,46
316,46
317,46
318,46
319,46
320,46
321,46
322,46
323,46
324,46
325,46
326,46
327,46
328,46
329,46
330,46
331,46
332,46
333,46
334,46
335,46
336,46
337,46
338,46
339,46
340,46
341,46
342,46
343,46
344,46
345,46
346,46
347,46
348,46
349,46
350,48
351,48
352,48
353,48
354,48
355,48
356,48
357,48
358,48
359,48
360,48
361,48
362,48
363,48
364,48
365,48
366,48
367,48
368,48
369,48
370,48
371,48
372,48
373,48
374,48
375,48
376,48
377,48
378,48
379,48
380,48
381,48
382,48
383,48
384,48
385,48
386,48
387,48
388,48
389,48
390,48
391,48
392,48
393,48
394,48
395,48
396,48
397,48
398,48
399,48
400,50
401,50
402,50
403,50
404,50
405,50
406,50
407,50
408,50
409,50
410,50
411,50
412,50
413,50
414,50
415,50
416,50
417,50
418,50
419,50
420,50
421,50
422,50
423,50
424,50
425,50
426,50
427,50
428,50
429,50
430,50
431,50
432,50
433,50
434,50
435,50
436,50
437,50
438,50
439,50
440,50
441,50
442,50
443,50
444,50
445,50
446,50
447,50
448,50
449,50
450,52
451,52
452,52
453,52
454,52
455,52
456,52
457,52
458,52
459,52
460,52
461,52
462,52
463,52
464,52
465,52
466,52
467,52
468,52
469,52
470,52
471,52
472,52
473,52
474,52
475,52
476,52
477,52
478,52
479,52
480,52
481,52
482,52
483,52
484,52
485,52
486,52
487,52
488,52
489,52
490,52
491,52
492,52
493,52
494,52
495,52
496,52
497,52
498,52
499,52
500,54
501,54
502,54
503,54
504,54
505,54
506,54
507,54
508,54
509,54
510,54
511,54
512,54
513,54
514,54
515,54
516,54
517,54
518,54
519,54
520,54
521,54
522,54
523,54
524,54
525,54
526,54
527,54
528,54
529,54
530,54
531,54
532,54
533,54
534,54
535,54
536,54
537,54
538,54
539,54
540,54
541,54
542,54
543,54
544,54
545,54
546,54
547,54
548,54
549,54
550,56
551,56
552,56
553,56
554,56
555,56
556,56
557,56
558,56
559,56
560,56
561,56
562,56
563,56
564,56
565,56
566,56
567,56
568,56
569,56
570,56
571,56
572,56
573,56
574,56
575,56
576,56
577,56
578,56
579,56
580,56
581,56
582,56
583,56
584,56
585,56
586,56
587,56
588,56
589,56
590,56
591,56
592,56
593,56
594,56
595,56
596,56
597,56
598,56
599,56
600,58
601,58
602,58
603,58
604,58
605,58
606,58
607,58
608,58
609,58
610,58
611,58
612,58
613,58
614,58
615,58
616,58
617,58
618,58
619,58
620,58
621,58
622,58
623,58
624,58
625,58
626,58
627,58
628,58
629,58
630,58
631,58
632,58
633,58
634,58
635,58
636,58
637,58
638,58
639,58
640,58
641,58
642,60
643,60
644,60
645,60
646,60
647,60
648,60
649,60
650,62
651,62
652,62
653,62
654,62
655,62
656,62
657,62
658,62
659,62
660,62
661,62
662,62
663,62
664,62
665,62
666,62
667,62
668,62
669,62
670,62
671,62
672,62
673,62
674,66
675,66
676,66
677,66
678,66
679,66
680,66
681,68
682,68
683,68
684,68
685,68
686,68
687,68
688,68
689,68
690,68
691,68
692,68
693,68
694,68
695,68
696,68
697,70
698,70
699,70
700,72
701,72
702,72
703,72
704,72
705,72
706,72
707,72
708,72
709,72
710,72
711,72
712,72
713,72
714,72
715,72
716,72
717,72
718,72
719,72
720,72
721,72
722,72
723,72
724,72
725,72
726,72
727,72
728,72
729,72
730,72
731,72
732,72
733,72
734,72
735,72
736,72
737,72
738,72
739,72
740,72
741,72
742,72
743,72
744,72
745,72
746,72
747,72
748,72
749,72
750,74
751,74
752,74
753,74
754,74
755,74
756,74
757,74
758,74
759,74
760,74
761,74
762,74
763,74
764,74
765,74
766,74
767,74
768,74
769,74
770,74
771,74
772,74
773,74
774,74
775,74
776,74
777,74
778,74
779,74
780,74
781,74
782,74
783,74
784,74
785,74
786,74
787,74
788,74
789,74
790,74
791,74
792,74
793,74
794,74
795,74
796,74
797,74
798,74
799,74
800,76
801,76
802,76
803,76
804,76
805,76
806,76
807,76
808,76
809,76
810,76
811,76
812,76
813,76
814,76
815,76
816,76
817,76
818,76
819,76
820,76
821,76
822,76
823,76
824,76
825,76
826,76
827,76
828,76
829,76
830,76
831,76
832,76
833,76
834,76
835,76
836,76
837,76
838,76
839,76
840,76
841,76
842,76
843,76
844,76
845,76
846,76
847,76
848,76
849,76
850,78
851,78
852,78
853,78
854,78
855,78
856,78
857,78
858,78
859,78
860,78
861,78
862,78
863,78
864,78
865,78
866,78
867,78
868,78
869,78
870,78
871,78
872,78
873,78
874,78
875,78
876,78
877,78
878,78
879,78
880,78
881,78
882,78
883,78
884,78
885,78
886,78
887,78
888,78
889,78
890,78
891,78
892,78
893,78
894,78
895,78
896,78
897,78
898,78
899,78
900,80
901,80
902,80
903,80
904,80
905,80
906,80
907,80
908,80
909,80
910,80
911,80
912,80
913,80
914,80
915,80
916,80
917,80
918,80
919,80
920,82
921,82
922,82
923,82
924,82
925,82
926,82
927,82
928,82
929,82
930,82
931,82
932,82
933,82
934,82
935,82
936,82
937,82
938,82
939,82
940,84
941,84
942,84
943,86
944,86
945,86
946,86
947,86
948,86
949,86
950,88
951,88
952,88
953,88
954,88
955,88
956,88
957,88
958,88
959,88
960,88
961,88
962,88
963,88
964,88
965,88
966,88
967,88
968,88
969,88
970,88
971,88
972,88
973,88
974,88
975,88
976,88
977,88
978,88
979,88
980,88
981,88
982,88
983,88
984,88
985,88
986,88
987,88
988,88
989,88
990,88
991,88
992,88
993,88
994,88
995,88
996,88
997,88
998,88
999,88
1000,90
1001,90
1002,90
1003,90
1004,90
1005,90
1006,90
1007,90
1008,90
1009,90
1010,90
1011,90
1012,90
1013,90
1014,90
1015,90
1016,90
1017,90
1018,90
1019,90
1020,90
1021,90
1022,90
1023,90
1024,90
1025,90
1026,90
1027,90
1028,90
1029,90
1030,90
1031,90
1032,90
1033,90
1034,90
1035,90
1036,90
1037,90
1038,90
1039,90
1040,90
1041,90
1042,90
1043,90
1044,90
1045,90
1046,90
1047,90
1048,90
1049,90
1050,92
1051,92
1052,92
1053,92
1054,92
1055,92
1056,92
1057,92
1058,92
1059,92
1060,92
1061,92
1062,92
1063,92
1064,92
1065,92
1066,92
1067,92
1068,92
1069,92
1070,92
1071,92
1072,92
1073,92
1074,92
1075,92
1076,92
1077,92
1078,92
1079,92
1080,92
1081,92
1082,92
1083,92
1084,92
1085,92
1086,92
1087,92
1088,92
1089,92
1090,92
1091,92
1092,92
1093,92
1094,92
1095,92
1096,92
1097,92
1098,92
1099,92
1100,94
1101,94
1102,94
1103,94
1104,94
1105,94
1106,94
1107,94
1108,94
1109,94
1110,94
1111,94
1112,94
1113,94
1114,94
1115,94
1116,94
1117,94
1118,94
1119,94
1120,94
1121,94
1122,94
1123,94
1124,94
1125,94
1126,94
1127,94
1128,94
1129,94
1130,94
1131,94
1132,94
1133,94
1134,94
1135,94
1136,94
1137,94
1138,94
1139,94
1140,94
1141,94
1142,94
1143,94
1144,94
1145,94
1146,94
1147,94
1148,94
1149,94
1150,96
1151,96
1152,96
1153,96
1154,96
1155,96
1156,96
1157,96
1158,96
1159,96
1160,96
1161,96
1162,96
1163,96
1164,96
1165,96
1166,96
1167,96
1168,96
1169,96
1170,96
1171,96
1172,96
1173,96
1174,96
1175,96
1176,96
1177,96
1178,96
1179,96
1180,96
1181,96
1182,96
1183,96
1184,96
1185,96
1186,96
1187,96
1188,96
1189,96
1190,96
1191,96
1192,96
1193,96
1194,96
1195,96
1196,96
1197,96
1198,96
1199,96
1200,98
1201,98
1202,98
1203,98
1204,98
1205,98
1206,98
1207,98
1208,98
1209,98
1210,98
1211,98
1212,98
1213,98
1214,98
1215,98
1216,98
1217,98
1218,98
1219,98
1220,98
1221,98
1222,98
1223,98
1224,98
1225,98
1226,98
1227,98
1228,98
1229,98
1230,98
1231,98
1232,98
1233,98
1234,98
1235,98
1236,98
1237,98
1238,98
1239,98
1240,98
1241,98
1242,98
1243,98
1244,98
1245,98
1246,98
1247,98
1248,98
1249,98
1250,100
1251,100
1252,100
1253,100
1254,100
1255,100
1256,100
1257,100
1258,100
1259,100
1260,100
1261,100
1262,100
1263,100
1264,100
1265,100
1266,100
1267,100
1268,100
1269,100
1270,100
1271,100
1272,100
1273,100
1274,100
1275,100
1276,100
1277,100
1278,100
1279,100
1280,100
1281,100
1282,100
1283,100
1284,100
1285,100
1286,100
1287,100
1288,100
1289,100
1290,100
1291,100
1292,100
1293,100
1294,100
1295,100
1296,100
1297,100
1298,100
1299,100
1300,102
1301,102
1302,102
1303,102
1304,102
1305,102
1306,102
1307,102
1308,102
1309,102
1310,102
1311,102
1312,102
1313,102
1314,102
1315,102
1316,102
1317,102
1318,102
1319,102
1320,102
1321,102
1322,102
1323,102
1324,102
1325,102
1326,102
1327,102
1328,102
1329,102
1330,102
1331,102
1332,102
1333,102
1334,102
1335,102
1336,102
1337,102
1338,102
1339,102
1340,102
1341,102
1342,102
1343,102
1344,102
1345,102
1346,102
1347,102
1348,102
1349,102
1350,104
1351,104
1352,104
1353,104
1354,104
1355,104
1356,104
1357,104
1358,104
1359,104
1360,104
1361,104
1362,104
1363,104
1364,104
1365,104
1366,104
1367,104
1368,104
1369,104
1370,104
1371,104
1372,104
1373,104
1374,104
1375,104
1376,104
1377,104
1378,104
1379,104
1380,104
1381,104
1382,104
1383,104
1384,104
1385,104
1386,104
1387,104
1388,104
1389,104
1390,104
1391,104
1392,104
1393,104
1394,104
1395,104
1396,104
1397,104
1398,104
1399,104
1400,106
1401,106
1402,106
1403,106
1404,106
1405,106
1406,106
1407,106
1408,106
1409,106
1410,106
1411,106
1412,106
1413,106
1414,106
1415,106
1416,106
1417,106
1418,106
1419,106
1420,106
1421,106
1422,106
1423,106
1424,106
1425,106
1426,106
1427,106
1428,106
1429,106
1430,106
1431,106
1432,106
1433,106
1434,106
1435,106
1436,106
1437,106
1438,106
1439,106
1440,106
1441,106
1442,106
1443,106
1444,106
1445,106
1446,106
1447,106
1448,106
1449,106
1450,108
1451,108
1452,108
1453,108
1454,108
1455,108
1456,108
1457,108
1458,108
1459,108
1460,108
1461,108
1462,108
1463,108
1464,108
1465,108
1466,108
1467,108
1468,108
1469,108
1470,108
1471,108
1472,108
1473,108
1474,108
1475,108
1476,108
1477,108
1478,108
1479,108
1480,108
1481,108
1482,108
1483,108
1484,108
1485,108
1486,108
1487,108
1488,108
1489,108
1490,108
1491,108
1492,108
1493,108
1494,108
1495,108
1496,108
1497,108
1498,108
1499,108
1500,110
1501,110
1502,110
1503,110
1504,110
1505,110
1506,110
1507,110
1508,110
1509,110
1510,110
1511,110
1512,110
1513,110
1514,110
1515,110
1516,110
1517,110
1518,110
1519,110
1520,110
1521,110
1522,110
1523,110
1524,110
1525,110
1526,110
1527,110
1528,110
1529,110
1530,110
1531,110
1532,110
1533,110
1534,110
1535,110
1536,110
1537,110
1538,110
1539,110
1540,110
1541,110
1542,110
1543,110
1544,110
1545,110
1546,110
1547,110
1548,110
1549,110
1550,112
1551,112
1552,112
1553,112
1554,112
1555,112
1556,112
1557,112
1558,112
1559,112
1560,112
1561,112
1562,112
1563,112
1564,112
1565,112
1566,112
1567,112
1568,112
1569,112
1570,112
1571,112
1572,112
1573,112
1574,112
1575,112
1576,112
1577,112
1578,112
1579,112
1580,112
1581,112
1582,112
1583,112
1584,112
1585,112
1586,112
1587,112
1588,112
1589,112
1590,112
1591,112
1592,112
1593,112
1594,112
1595,112
1596,112
1597,112
1598,112
1599,112
1600,114
1601,114
1602,114
1603,114
1604,114
1605,114
1606,114
1607,114
1608,114
1609,114
1610,114
1611,114
1612,114
1613,114
1614,114
1615,114
1616,114
1617,114
1618,114
1619,114
1620,114
1621,114
1622,114
1623,114
1624,114
1625,114
1626,114
1627,114
1628,114
1629,114
1630,114
1631,114
1632,114
1633,114
1634,114
1635,114
1636,114
1637,114
1638,114
1639,114
1640,114
1641,114
1642,114
1643,114
1644,114
1645,114
1646,114
1647,114
1648,114
1649,114
1650,116
1651,116
1652,116
1653,116
1654,116
1655,116
1656,116
1657,116
1658,116
1659,116
1660,116
1661,116
1662,116
1663,116
1664,116
1665,116
1666,116
1667,116
1668,116
1669,116
1670,116
1671,116
1672,116
1673,116
1674,116
1675,116
1676,116
1677,116
1678,116
1679,116
1680,116
1681,116
1682,116
1683,116
1684,116
1685,116
1686,116
1687,116
1688,116
1689,116
1690,116
1691,116
1692,116
1693,116
1694,116
1695,116
1696,116
1697,116
1698,116
1699,116
1700,118
1701,118
1702,118
1703,118
1704,118
1705,118
1706,118
1707,118
1708,118
1709,118
1710,118
1711,118
1712,118
1713,118
1714,118
1715,118
1716,118
1717,118
1718,118
1719,118
1720,118
1721,118
1722,118
1723,118
1724,118
1725,118
1726,118
1727,118
1728,118
1729,118
1730,118
1731,118
1732,118
1733,118
1734,118
1735,118
1736,118
1737,118
1738,118
1739,118
1740,118
1741,118
1742,118
1743,118
1744,118
1745,118
1746,118
1747,118
1748,118
1749,118
1750,120
1751,120
1752,120
1753,120
1754,120
1755,120
1756,120
1757,120
1758,120
1759,120
1760,120
1761,120
1762,120
1763,120
1764,120
1765,120
1766,120
1767,120
1768,120
1769,120
1770,120
1771,120
1772,120
1773,120
1774,120
1775,120
1776,120
1777,120
1778,120
1779,120
1780,120
1781,120
1782,120
1783,120
1784,120
1785,120
1786,120
1787,120
1788,120
1789,120
1790,120
1791,120
1792,120
1793,120
1794,120
1795,120
1796,120
1797,120
1798,120
1799,120
1800,122
1801,122
1802,122
1803,122
1804,122
1805,122
1806,122
1807,122
1808,122
1809,122
1810,122
1811,122
1812,122
1813,122
1814,122
1815,122
1816,122
1817,122
1818,122
1819,122
1820,122
1821,122
1822,122
1823,122
1824,122
1825,122
1826,122
1827,122
1828,122
1829,122
1830,122
1831,122
1832,122
1833,122
1834,122
1835,122
1836,122
1837,122
1838,122
1839,122
1840,122
1841,122
1842,122
1843,122
1844,122
1845,122
1846,122
1847,122
1848,122
1849,122
1850,124
1851,124
1852,124
1853,124
1854,124
1855,124
1856,124
1857,124
1858,124
1859,124
1860,124
1861,124
1862,124
1863,124
1864,124
1865,124
1866,124
1867,124
1868,124
1869,124
1870,124
1871,124
1872,124
1873,124
1874,124
1875,124
1876,124
1877,124
1878,124
1879,124
1880,124
1881,124
1882,124
1883,124
1884,124
1885,124
1886,124
1887,124
1888,124
1889,124
1890,124
1891,124
1892,124
1893,124
1894,124
1895,124
1896,124
1897,124
1898,124
1899,124
1900,126
1901,126
1902,126
1903,126
1904,126
1905,126
1906,126
1907,126
1908,126
1909,126
1910,126
1911,126
1912,126
1913,126
1914,126
1915,126
1916,126
1917,126
1918,126
1919,126
1920,126
1921,126
1922,126
1923,126
1924,126
1925,126
1926,126
1927,126
1928,126
1929,126
1930,126
1931,126
1932,126
1933,126
1934,126
1935,126
1936,126
1937,126
1938,126
1939,126
1940,126
1941,126
1942,126
1943,126
1944,126
1945,126
1946,126
1947,126
1948,126
1949,126
1950,128
1951,128
1952,128
1953,128
1954,128
1955,128
1956,128
1957,128
1958,128
1959,128
1960,128
1961,128
1962,128
1963,128
1964,128
1965,128
1966,128
1967,128
1968,128
1969,128
1970,128
1971,128
1972,128
1973,128
1974,128
1975,128
1976,128
1977,128
1978,128
1979,128
1980,128
1981,128
1982,128
1983,128
1984,128
1985,128
1986,128
1987,128
1988,128
1989,128
1990,128
1991,128
1992,128
1993,128
1994,128
1995,128
1996,128
1997,128
1998,128
1999,128
2000,130
2001,130
2002,130
2003,130
2004,130
2005,130
2006,130
2007,130
2008,130
2009,130
2010,130
2011,130
2012,130
2013,130
2014,130
2015,130
2016,130
2017,130
2018,130
2019,130
2020,130
2021,130
2022,130
2023,130
2024,130
2025,130
2026,130
2027,130
2028,130
2029,130
2030,130
2031,130
2032,130
2033,130
2034,130
2035,130
2036,130
2037,130
2038,130
2039,130
2040,130
2041,130
2042,130
2043,130
2044,130
2045,130
2046,130
2047,130
2048,130
2049,130
2050,132
2051,132
2052,132
2053,132
2054,132
2055,132
2056,132
2057,132
2058,132
2059,132
2060,132
2061,132
2062,132
2063,132
2064,132
2065,132
2066,132
2067,132
2068,132
2069,132
2070,132
2071,132
2072,132
2073,132
2074,132
2075,132
2076,132
2077,132
2078,132
2079,132
2080,132
2081,132
2082,132
2083,132
2084,132
2085,132
2086,132
2087,132
2088,132
2089,132
2090,132
2091,132
2092,132
2093,132
2094,132
2095,132
2096,132
2097,132
2098,132
2099,132
2100,134
2101,134
2102,134
2103,134
2104,134
2105,134
2106,134
2107,134
2108,134
2109,134
2110,134
2111,134
2112,134
2113,134
2114,134
2115,134
2116,134
2117,134
2118,134
2119,134
2120,134
2121,134
2122,134
2123,134
2124,134
2125,134
2126,134
2127,134
2128,134
2129,134
2130,134
2131,134
2132,134
2133,134
2134,134
2135,134
2136,134
2137,134
2138,134
2139,134
2140,134
2141,134
2142,134
2143,134
2144,134
2145,134
2146,134
2147,134
2148,134
2149,134
2150,136
2151,136
2152,136
2153,136
2154,136
2155,136
2156,136
2157,136
2158,136
2159,136
2160,136
2161,136
2162,136
2163,136
2164,136
2165,136
2166,136
2167,136
2168,136
2169,136
2170,136
2171,136
2172,136
2173,136
2174,136
2175,136
2176,136
2177,136
2178,136
2179,136
2180,136
2181,136
2182,136
2183,136
2184,136
2185,136
2186,136
2187,136
2188,136
2189,136
2190,136
2191,136
2192,136
2193,136
2194,136
2195,136
2196,136
2197,136
2198,136
2199,136
2200,138
2201,138
2202,138
2203,138
2204,138
2205,138
2206,138
2207,138
2208,138
2209,138
2210,138
2211,138
2212,138
2213,138
2214,138
2215,138
2216,138
2217,138
2218,138
2219,138
2220,138
2221,138
2222,138
2223,138
2224,138
2225,138
2226,138
2227,138
2228,138
2229,138
2230,138
2231,138
2232,138
2233,138
2234,138
2235,138
2236,138
2237,138
2238,138
2239,138
2240,138
2241,138
2242,138
2243,138
2244,138
2245,138
2246,138
2247,138
2248,138
2249,138
2250,140
2251,140
2252,140
2253,140
2254,140
2255,140
2256,140
2257,140
2258,140
2259,140
2260,140
2261,140
2262,140
2263,140
2264,140
2265,140
2266,140
2267,140
2268,140
2269,140
2270,140
2271,140
2272,140
2273,140
2274,140
2275,140
2276,140
2277,140
2278,140
2279,140
2280,140
2281,140
2282,140
2283,140
2284,140
2285,140
2286,140
2287,140
2288,140
2289,140
2290,140
2291,140
2292,140
2293,140
2294,140
2295,140
2296,140
2297,140
2298,140
2299,140
2300,142
2301,142
2302,142
2303,142
2304,142
2305,142
2306,142
2307,142
2308,142
2309,142
2310,142
2311,142
2312,142
2313,142
2314,142
2315,142
2316,142
2317,142
2318,142
2319,142
2320,142
2321,142
2322,142
2323,142
2324,142
2325,142
2326,142
2327,142
2328,142
2329,142
2330,142
2331,142
2332,142
2333,142
2334,142
2335,142
2336,142
2337,142
2338,142
2339,142
2340,142
2341,142
2342,142
2343,142
2344,142
2345,142
2346,142
2347,142
2348,142
2349,142
2350,144
2351,144
2352,144
2353,144
2354,144
2355,144
2356,144
2357,144
2358,144
2359,144
2360,144
2361,144
2362,144
2363,144
2364,144
2365,144
2366,144
2367,144
2368,144
2369,144
2370,144
2371,144
2372,144
2373,144
2374,144
2375,144
2376,144
2377,144
2378,144
2379,144
2380,144
2381,144
2382,144
2383,144
2384,144
2385,144
2386,144
2387,144
2388,144
2389,144
2390,144
2391,144
2392,144
2393,144
2394,144
2395,144
2396,144
2397,144
2398,144
2399,144
2400,146
2401,146
2402,146
2403,146
2404,146
2405,146
2406,146
2407,146
2408,146
2409,146
2410,146
2411,146
2412,146
2413,146
2414,146
2415,146
2416,146
2417,146
2418,146
2419,146
2420,146
2421,146
2422,146
2423,146
2424,146
2425,146
2426,146
2427,146
2428,146
2429,146
2430,146
2431,146
2432,146
2433,146
2434,146
2435,146
2436,146
2437,146
2438,146
2439,146
2440,146
2441,146
2442,146
2443,146
2444,146
2445,146
2446,146
2447,146
2448,146
2449,146
2450,148
2451,148
2452,148
2453,148
2454,148
2455,148
2456,148
2457,148
2458,148
2459,148
2460,148
2461,148
2462,148
2463,148
2464,148
2465,148
2466,148
2467,148
2468,148
2469,148
2470,148
2471,148
2472,148
2473,148
2474,148
2475,148
2476,148
2477,148
2478,148
2479,148
2480,148
2481,148
2482,148
2483,148
2484,148
2485,148
2486,148
2487,148
2488,148
2489,148
2490,148
2491,148
2492,148
2493,148
2494,148
2495,148
2496,148
2497,148
2498,148
2499,148
2500,150
2501,150
2502,150
2503,150
2504,150
2505,150
2506,150
2507,150
2508,150
2509,150
2510,150
2511,150
2512,150
2513,150
2514,150
2515,150
2516,150
2517,150
2518,150
2519,150
2520,150
2521,150
2522,150
2523,150
2524,150
2525,150
2526,150
2527,150
2528,150
2529,150
2530,150
2531,150
2532,150
2533,150
2534,150
2535,150
2536,150
2537,150
2538,150
2539,150
2540,150
2541,150
2542,150
2543,150
2544,150
2545,150
2546,150
2547,150
2548,150
2549,150
2550,152
2551,152
2552,152
2553,152
2554,152
2555,152
2556,152
2557,152
2558,152
2559,152
2560,152
2561,152
2562,152
2563,152
2564,152
2565,152
2566,152
2567,152
2568,152
2569,152
2570,152
2571,152
2572,152
2573,152
2574,152
2575,152
2576,152
2577,152
2578,152
2579,152
2580,152
2581,152
2582,152
2583,152
2584,152
2585,152
2586,152
2587,152
2588,152
2589,152
2590,152
2591,152
2592,152
2593,152
2594,152
2595,152
2596,152
2597,152
2598,152
2599,152
2600,154
2601,154
2602,154
2603,154
2604,154
2605,154
2606,154
2607,154
2608,154
2609,154
2610,154
2611,154
2612,154
2613,154
2614,154
2615,154
2616,154
2617,154
2618,154
2619,154
2620,154
2621,154
2622,154
2623,154
2624,154
2625,154
2626,154
2627,154
2628,154
2629,154
2630,154
2631,154
2632,154
2633,154
2634,154
2635,154
2636,154
2637,154
2638,154
2639,154
2640,154
2641,154
2642,154
2643,154
2644,154
2645,154
2646,154
2647,154
2648,154
2649,154
2650,156
2651,156
2652,156
2653,156
2654,156
2655,156
2656,156
2657,156
2658,156
2659,156
2660,156
2661,156
2662,156
2663,156
2664,156
2665,156
2666,156
2667,156
2668,156
2669,156
2670,156
2671,156
2672,156
2673,156
2674,156
2675,156
2676,156
2677,156
2678,156
2679,156
2680,156
2681,156
2682,156
2683,156
2684,156
2685,156
2686,156
2687,156
2688,156
2689,156
2690,156
2691,156
2692,156
2693,156
2694,156
2695,156
2696,156
2697,156
2698,156
2699,156
2700,158
2701,158
2702,158
2703,158
2704,158
2705,158
2706,158
2707,158
2708,158
2709,158
2710,158
2711,158
2712,158
2713,158
2714,158
2715,158
2716,158
2717,158
2718,158
2719,158
2720,158
2721,158
2722,158
2723,158
2724,158
2725,158
2726,158
2727,158
2728,158
2729,158
2730,158
2731,158
2732,158
2733,158
2734,158
2735,158
2736,158
2737,158
2738,158
2739,158
2740,158
2741,158
2742,158
2743,158
2744,158
2745,158
2746,158
2747,158
2748,158
2749,158
2750,160
2751,160
2752,160
2753,160
2754,160
2755,160
2756,160
2757,160
2758,160
2759,160
2760,160
2761,160
2762,160
2763,160
2764,160
2765,160
2766,160
2767,160
2768,160
2769,160
2770,160
2771,160
2772,160
2773,160
2774,160
2775,160
2776,160
2777,160
2778,160
2779,160
2780,160
2781,160
2782,160
2783,160
2784,160
2785,160
2786,160
2787,160
2788,160
2789,160
2790,160
2791,160
2792,160
2793,160
2794,160
2795,160
2796,160
2797,160
2798,160
2799,160
2800,162
2801,162
2802,162
2803,162
2804,162
2805,162
2806,162
2807,162
2808,162
2809,162
2810,162
2811,162
2812,162
2813,162
2814,162
2815,162
2816,162
2817,162
2818,162
2819,162
2820,162
2821,162
2822,162
2823,162
2824,162
2825,162
2826,162
2827,162
2828,162
2829,162
2830,162
2831,162
2832,162
2833,162
2834,162
2835,162
2836,162
2837,162
2838,162
2839,162
2840,162
2841,162
2842,162
2843,162
2844,162
2845,162
2846,162
2847,162
2848,162
2849,162
2850,164
2851,164
2852,164
2853,164
2854,164
2855,164
2856,164
2857,164
2858,164
2859,164
2860,164
2861,164
2862,164
2863,164
2864,164
2865,164
2866,164
2867,164
2868,164
2869,164
2870,164
2871,164
2872,164
2873,164
2874,164
2875,164
2876,164
2877,164
2878,164
2879,164
2880,164
2881,164
2882,164
2883,164
2884,164
2885,164
2886,164
2887,164
2888,164
2889,164
2890,164
2891,164
2892,164
2893,164
2894,164
2895,164
2896,164
2897,164
2898,164
2899,164
2900,166
2901,166
2902,166
2903,166
2904,166
2905,166
2906,166
2907,166
2908,166
2909,166
2910,166
2911,166
2912,166
2913,166
2914,166
2915,166
2916,166
2917,166
2918,166
2919,166
2920,166
2921,166
2922,166
2923,166
2924,166
2925,166
2926,166
2927,166
2928,166
2929,166
2930,166
2931,166
2932,166
2933,166
2934,166
2935,166
2936,166
2937,166
2938,166
2939,166
2940,166
2941,166
2942,166
2943,166
2944,166
2945,166
2946,166
2947,166
2948,166
2949,166
2950,168
2951,168
2952,168
2953,168
2954,168
2955,168
2956,168
2957,168
2958,168
2959,168
2960,168
2961,168
2962,168
2963,168
2964,168
2965,168
2966,168
2967,168
2968,168
2969,168
2970,168
2971,168
2972,168
2973,168
2974,168
2975,168
2976,168
2977,168
2978,168
2979,168
2980,168
2981,168
2982,168
2983,168


==> figures/nmc/nmc_8_32.tikz <==
\pgfplotsset{
    discard if not/.style 2 args={
        x filter/.code={
            \edef\tempa{\thisrow{#1}}
            \edef\tempb{#2}
            \ifx\tempa\tempb
            \else
                \def\pgfmathresult{inf}
            \fi
        }
    }
}
\pgfplotsset{compat=newest}
\begin{tikzpicture}
%https://waldyrious.net/viridis-palette-generator/
% Let's generate n+1, skip the yellow one, and invert the order
    \definecolor{spi32}{RGB}{144, 215, 67}
    \definecolor{spi16}{RGB}{53, 183, 121}
    \definecolor{spi8}{RGB}{33, 145, 140}
    \definecolor{spi4}{RGB}{49, 104, 142}
    \definecolor{spi2}{RGB}{68, 57, 131}
    \definecolor{spi1}{RGB}{68, 1, 84}
  \begin{groupplot}[
    group style={
      group size=3 by 1, % Set number of columns and rows
      horizontal sep=0.6cm, % Set horizontal separation between plots
    },
    %colorbar,
    colormap/viridis,
    width=\textwidth/2.65,
  ]
%dim 8
   \nextgroupplot[
    xlabel={window size $m$},
    ylabel={number of model calls},
    ymode = log,
    xmin=0, xmax=50,
    xtick={0,10,20,30,40,50},
    xticklabels={BBVI,10,20,30,40,50},
    ticklabel style = {font=\scriptsize},
    legend style={at={(0,1.01)},legend columns=-1, anchor=south west, draw=none, /tikz/every even column/.append style={column sep=0.75cm}},
    title={$\dim{\lv}=8$},
    title style={at={(0.50,0.7)},anchor=north,draw=white!15!black,fill=white},
    ymin=100, ymax=100000,
    xmajorgrids,
    ymajorgrids,
    yminorgrids,
  ]
  % Add points
 \addplot[mark=*,color=spi1, mark size = 2pt, line width=1pt, discard if not={spi}{1}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_8.csv}; \addlegendentry{$N=1$}
\addplot[mark=*,color=spi2, mark size = 2pt, discard if not={spi}{2}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_8.csv}; \addlegendentry{$N=2$}
\addplot[mark=*,color=spi4, mark size = 2pt, discard if not={spi}{4}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_8.csv}; \addlegendentry{$N=4$}
\addplot[mark=*,color=spi8, mark size = 2pt, discard if not={spi}{8}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_8.csv}; \addlegendentry{$N=8$}
\addplot[mark=*,color=spi16, mark size = 2pt, discard if not={spi}{16}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_8.csv}; \addlegendentry{$N=16$}
\addplot[mark=*,color=spi32, mark size = 2pt, discard if not={spi}{32}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_8.csv}; \addlegendentry{$N=32$}

%dim 16
   \nextgroupplot[
    xlabel={window size $m$},
    ymode = log,
    xmin=0, xmax=50,
    xtick={0,10,20,30,40,50},
    xticklabels={BBVI,10,20,30,40,50},
    xticklabel style = {font=\scriptsize},
    title={$\dim{\lv}=16$},
    title style={at={(0.50,0.7)},anchor=north,draw=white!15!black,fill=white},
    ymin=100, ymax=100000,
    yticklabels={},
    xmajorgrids,
    ymajorgrids,
    yminorgrids,
  ]
  % Add points
 \addplot[mark=*,color=spi1, mark size = 2pt, discard if not={spi}{1}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_16.csv}; \addlegendentry{$N={1}$}
\addplot[mark=*,color=spi2, mark size = 2pt, discard if not={spi}{2}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_16.csv}; \addlegendentry{$N={2}$}
\addplot[mark=*,color=spi4, mark size = 2pt, discard if not={spi}{4}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_16.csv}; \addlegendentry{$N={4}$}
\addplot[mark=*,color=spi8, mark size = 2pt, discard if not={spi}{8}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_16.csv}; \addlegendentry{$N={8}$}
\addplot[mark=*,color=spi16, mark size = 2pt, discard if not={spi}{16}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_16.csv}; \addlegendentry{$N={16}$}
\addplot[mark=*,color=spi32, mark size = 2pt, discard if not={spi}{32}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_16.csv}; \addlegendentry{$N={32}$}
\legend{};

%dim 32
 \nextgroupplot[
    xlabel={window size $m$},
    ymode = log,
    xmin=0, xmax=50,
    xtick={0,10,20,30,40,50},
    xticklabels={BBVI,10,20,30,40,50},
    ticklabel style = {font=\scriptsize},
    title={$\dim{\lv}=32$},
    title style={at={(0.50,0.7)},anchor=north,draw=white!15!black,fill=white},
    ymin=100, ymax=100000,
    yticklabel pos=right,
    xmajorgrids,
    ymajorgrids,
    yminorgrids,
  ]
  % Add points
 %\addplot[mark=*,color=spi1, mark size = 2pt, discard if not={spi}{1},] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_32.csv}; \addlegendentry{$N={1}$}
\addplot[mark=*,color=spi2, mark size = 2pt, discard if not={spi}{2}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_32.csv}; \addlegendentry{$N={2}$}
\addplot[mark=*,color=spi4, mark size = 2pt, discard if not={spi}{4}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_32.csv}; \addlegendentry{$N={4}$}
\addplot[mark=*,color=spi8, mark size = 2pt, discard if not={spi}{8}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_32.csv}; \addlegendentry{$N={8}$}
\addplot[mark=*,color=spi16, mark size = 2pt, discard if not={spi}{16}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_32.csv}; \addlegendentry{$N={16}$}
\addplot[mark=*,color=spi32, mark size = 2pt, discard if not={spi}{32}, densely dotted, line width=1] table [x=m, y=mean, col sep=comma] {figures/nmc/dim_32.csv}; \addlegendentry{$N={32}$}
\legend{};
\end{groupplot}  
\end{tikzpicture}

==> figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_10_1d_marginals.csv <==
diff_am,diff_am_pdf,c_rate,c_rate_pdf,separator_thickness,separator_thickness_pdf,cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pdf
1e-14,2.231042234351142e-67,0.1,9.484314216161315e-16,370.0,0.011698846464657674,8.0,1.2338215202787108
1.0452261306532663e-14,6.801326562445053e-63,0.10025125628140705,6.131207033377979e-15,370.30150753768845,0.011424832353953472,8.015075376884422,1.2073072174798363
1.0904522613065327e-14,1.5172219377493185e-58,0.10050251256281408,3.7287512447753623e-14,370.6030150753769,0.01064070051578,8.030150753768844,1.1311342817271706
1.135678391959799e-14,2.4767721897216498e-54,0.10075376884422112,2.133481317885506e-13,370.90452261306535,0.009451575187201503,8.045226130653266,1.0147088423480795
1.1809045226130654e-14,2.958822482182992e-50,0.10100502512562815,1.148572018291618e-12,371.20603015075375,0.00800666681288166,8.06030150753769,0.8715647094369579
1.2261306532663317e-14,2.5868145983978724e-46,0.10125628140703519,5.818541014571995e-12,371.5075376884422,0.006468638904650803,8.075376884422111,0.7167847235667142
1.271356783919598e-14,1.6551860868627794e-42,0.10150753768844221,2.7740044731810422e-11,371.80904522613065,0.004984110358661513,8.090452261306533,0.5644282688558356
1.3165829145728644e-14,7.751573971892848e-39,0.10175879396984926,1.2447965751584053e-10,372.1105527638191,0.003662486063900444,8.105527638190955,0.4255589070456635
1.3618090452261307e-14,2.65721594508186e-35,0.10201005025125628,5.25849878152895e-10,372.41206030150755,0.0025667164919341663,8.120603015075377,0.30721436913264066
1.407035175879397e-14,6.668026362031062e-32,0.10226130653266333,2.0916448486150895e-09,372.713567839196,0.0017155106191053303,8.135678391959798,0.21235098350406162
1.4522613065326632e-14,1.2250387777055761e-28,0.10251256281407035,7.835899686431468e-09,373.0150753768844,0.001093509372384914,8.150753768844222,0.14053935004951942
1.4974874371859297e-14,1.647949921572072e-25,0.1027638190954774,2.765694352134857e-08,373.31658291457285,0.000664760488120047,8.165829145728644,0.08905791363852221
1.5427135678391962e-14,1.6235025682297875e-22,0.10301507537688442,9.20045921253068e-08,373.6180904522613,0.00038540866611686865,8.180904522613066,0.054035354454356366
1.5879396984924624e-14,1.1715657645787677e-19,0.10326633165829147,2.8862064497525415e-07,373.91959798994975,0.00021310387304977334,8.195979899497488,0.031391668866882626
1.6331658291457286e-14,6.194351185226842e-17,0.1035175879396985,8.54361654692996e-07,374.2211055276382,0.00011237631824336526,8.21105527638191,0.017461506764871817
1.678391959798995e-14,2.4003641229636967e-14,0.10376884422110554,2.388451860921671e-06,374.52261306532665,5.651605578515739e-05,8.226130653266331,0.009299935585328566
1.7236180904522616e-14,6.819929798604384e-12,0.10402010050251256,6.312762011895685e-06,374.8241206030151,2.7107063948495455e-05,8.241206030150753,0.0047425189666149056
1.7688442211055278e-14,1.4213955899363283e-09,0.1042713567839196,1.5796170634214755e-05,375.1256281407035,1.2399572289549213e-05,8.256281407035177,0.0023156297704827462
1.814070351758794e-14,2.174436253981888e-07,0.10452261306532663,3.7487268747301826e-05,375.42713567839195,5.409342979980449e-06,8.271356783919598,0.0010825802113502395
1.8592964824120604e-14,2.4434869082558008e-05,0.10477386934673368,8.45655669321885e-05,375.7286432160804,2.250587601936422e-06,8.28643216080402,0.00048459837804872783
1.904522613065327e-14,0.0020189953205545863,0.1050251256281407,0.0001818469629903958,376.03015075376885,8.930194434380415e-07,8.301507537688442,0.00020769916001276665
1.949748743718593e-14,0.1228246490892337,0.10527638190954774,0.0003740433722989233,376.3316582914573,3.3793991988098837e-07,8.316582914572864,8.523509235521528e-05
1.9949748743718593e-14,5.510786611953153,0.10552763819095477,0.0007389629606250555,376.63316582914575,1.2196400249231278e-07,8.331658291457286,3.3491380086848193e-05
2.0402010050251258e-14,182.7897491468338,0.10577889447236181,0.0014087445590726902,376.93467336683415,4.197951617595083e-08,8.346733668341708,1.2600232647405653e-05
2.0854271356783923e-14,4497.296082411782,0.10603015075376884,0.0026044701577678754,377.2361809045226,1.378023992502305e-08,8.361809045226131,4.538945789369915e-06
2.1306532663316585e-14,82469.91254010765,0.10628140703517588,0.004692829652260461,377.53768844221105,4.314095140535584e-09,8.376884422110553,1.5655334080126002e-06
2.1758793969849247e-14,1135030.4782344047,0.10653266331658293,0.008277629829443581,377.8391959798995,1.288060456265e-09,8.391959798994975,5.17011968321175e-07
2.2211055276381912e-14,11842808.236656984,0.10678391959798995,0.01434303095018291,378.14070351758795,3.6677216415196683e-10,8.407035175879397,1.63481940140616e-07
2.2663316582914577e-14,95009919.59913833,0.107035175879397,0.024468309168181157,378.4422110552764,9.960247375094339e-11,8.422110552763819,4.949601030497929e-08
2.311557788944724e-14,597120940.7789391,0.10728643216080402,0.04113451450554202,378.7437185929648,2.5796368187022565e-11,8.43718592964824,1.43485192129831e-08
2.35678391959799e-14,3006603591.343108,0.10753768844221107,0.06814047321980694,379.04522613065325,6.372150502830236e-12,8.452261306532662,3.98358658228737e-09
2.4020100502512565e-14,12418209146.403433,0.1077889447236181,0.11113750950033875,379.3467336683417,1.5031994691590602e-12,8.467336683417086,1.0632661191908222e-09
2.447236180904523e-14,42987677262.20225,0.10804020100502514,0.17827620458064494,379.64824120603015,3.488196703810184e-13,8.482412060301508,2.9136650076322034e-10
2.4924623115577895e-14,126969663524.50757,0.10829145728643216,0.2809308612810995,379.9497487437186,1.2996946734675753e-13,8.49748743718593,1.6147434020325475e-10
2.5376884422110554e-14,325027428217.6955,0.1085427135678392,0.4344260455424439,380.25125628140705,2.884399892386118e-13,8.512562814070352,4.1446932372163104e-10
2.582914572864322e-14,732472003099.3546,0.10879396984924623,0.6586376971188285,380.5527638190955,1.2404509877463433e-12,8.527638190954773,1.5949476547174311e-09
2.6281407035175884e-14,1477099282722.009,0.10904522613065327,0.9782893752808105,380.8542713567839,5.337799811635674e-12,8.542713567839195,6.076640314922508e-09
2.673366834170855e-14,2708482389351.696,0.1092964824120603,1.4227292156176499,381.15577889447235,2.1952394435705944e-11,8.557788944723619,2.220966375806602e-08
2.7185929648241207e-14,4578037313803.221,0.10954773869346734,2.02497441497163,381.4572864321608,8.611026840586074e-11,8.57286432160804,7.773165662735313e-08
2.7638190954773872e-14,7201925696829.787,0.10979899497487437,2.819864140799246,381.75879396984925,3.2213899161266474e-10,8.587939698492463,2.6048779817780125e-07
2.8090452261306537e-14,10607365100749.18,0.11005025125628141,3.841277732830725,382.0603015075377,1.149331501385986e-09,8.603015075376884,8.35810656842767e-07
2.85427135678392e-14,14693144976096.229,0.11030150753768844,5.118547765272091,382.36180904522615,3.9107577810833695e-09,8.618090452261306,2.567789057762316e-06
2.899497487437186e-14,19220764343852.06,0.11055276381909548,6.672398368617791,382.66331658291455,1.2690832597704285e-08,8.633165829145728,7.553386294637701e-06
2.9447236180904526e-14,23804107107400.934,0.11080402010050251,8.5109113701292,382.964824120603,3.927651104546722e-08,8.64824120603015,2.1274284365986813e-05
2.989949748743719e-14,27913469283556.86,0.11105527638190955,10.626094620022101,383.26633165829145,1.1592824955208098e-07,8.663316582914574,5.737188723014606e-05
3.0351758793969856e-14,30979628386246.188,0.11130653266331658,12.991549293848557,383.5678391959799,3.26331685289919e-07,8.678391959798995,0.00014814064259776385
3.0804020100502515e-14,32581994472579.43,0.11155778894472362,15.561523771852562,383.86934673366835,8.760780487380126e-07,8.693467336683417,0.0003662521849706813
3.125628140703518e-14,32556308099024.438,0.11180904522613065,18.271398184232797,384.1708542713568,2.243055104398822e-06,8.708542713567839,0.0008669960849156533
3.1708542713567845e-14,30944153730499.418,0.1120603015075377,21.039495873757517,384.4723618090452,5.477100078091826e-06,8.72361809045226,0.001965101379010611
3.216080402010051e-14,27938375647727.566,0.11231155778894472,23.770139106149067,384.77386934673365,1.275483954029724e-05,8.738693467336683,0.004264652966388483
3.261306532663317e-14,23935204658946.57,0.11256281407035176,26.358003878093513,385.0753768844221,2.8327804187115898e-05,8.753768844221106,0.008861624523229259
3.306532663316583e-14,19521532073551.902,0.1128140703517588,28.693919361864108,385.37688442211055,6.00018185703341e-05,8.768844221105528,0.017630876552574365
3.35175879396985e-14,15268216292718.416,0.11306532663316583,30.672131283378448,385.678391959799,0.00012120750302347504,8.78391959798995,0.03358654854090126
3.396984924623116e-14,11540069052582.982,0.11331658291457286,32.19865393035275,385.97989949748745,0.00023351145230888565,8.798994974874372,0.06126151894962923
3.442211055276382e-14,8515728380218.438,0.1135678391959799,33.199796706787836,386.2814070351759,0.000429042638442674,8.814070351758794,0.10698947508493982
3.4874371859296487e-14,6291236132363.006,0.11381909547738694,33.6295152976285,386.5829145728643,0.000751806911350429,8.829145728643216,0.17890614789030418
3.532663316582915e-14,4953873418219.64,0.11407035175879397,33.474148159874744,386.88442211055275,0.0012563937357459188,8.844221105527637,0.2864444321012037
3.5778894472361817e-14,4762795080410.2705,0.11432160804020101,32.753472329563515,387.1859296482412,0.002002436718416793,8.859296482412061,0.439123234686411
3.6231155778894475e-14,6559539557839.297,0.11457286432160804,31.517775483162644,387.48743718592965,0.003043725112749052,8.874371859296483,0.6445600152877403
3.668341708542714e-14,12284902229458.7,0.11482412060301508,29.841551356325528,387.7889447236181,0.0044123062069887885,8.889447236180905,0.9058811379409514
3.7135678391959805e-14,25146155024340.855,0.11507537688442211,27.815161564289657,388.09045226130655,0.0061001350534900176,8.904522613065327,1.2190176254012748
3.758793969849247e-14,48609707820104.28,0.11532663316582915,25.536102308140798,388.391959798995,0.00804316254535089,8.919597989949748,1.5706508910096655
3.804020100502513e-14,83668348478267.7,0.11557788944723618,23.101285280000376,388.6934673366834,0.01011411366956516,8.93467336683417,1.9376719706684122
3.8492462311557794e-14,125547029556080.53,0.11582914572864322,20.601136309549304,388.99497487437185,0.012129486188921752,8.949748743718594,2.2888206393638826
3.894472361809046e-14,163055952973576.38,0.11608040201005025,18.11563878722825,389.2964824120603,0.013873005798098253,8.964824120603016,2.5886550170777354
3.9396984924623124e-14,183088582001151.1,0.1163316582914573,15.71199540635317,389.59798994974875,0.015132557075345702,8.979899497487438,2.803286625909756
3.984924623115579e-14,178256886338893.75,0.11658291457286432,13.443472504600116,389.8994974874372,0.01574228109109555,8.99497487437186,2.906643341242846
4.030150753768845e-14,151657960258818.75,0.11683417085427136,11.349132965784674,390.2010050251256,0.015618401909467387,9.010050251256281,2.885671545548208
4.075376884422111e-14,114611159857685.72,0.11708542713567839,9.454348264184507,390.50251256281405,0.01477811750027793,9.025125628140703,2.7430451815790606
4.120603015075378e-14,79520465037242.64,0.11733668341708543,7.772043538874957,390.8040201005025,0.013335681838707317,9.040201005025125,2.4966055812513366
4.1658291457286436e-14,53796866037288.86,0.11758793969849246,6.304548828279517,391.10552763819095,0.011476908659217588,9.055276381909547,2.1756940549866646
4.21105527638191e-14,38552759876922.87,0.1178391959798995,5.0458019750843235,391.4070351758794,0.009419941685461333,9.07035175879397,1.815417949163368
4.2562814070351766e-14,31084672462710.195,0.11809045226130654,3.9835902272625137,391.70854271356785,0.0073736936904418805,9.085427135678392,1.4503951438678666
4.301507537688443e-14,27943627037998.46,0.11834170854271357,3.101573338781277,392.0100502512563,0.0055047241466948,9.100502512562814,1.1094991171352389
4.3467336683417096e-14,26598558254658.555,0.1185929648241206,2.3809593900545765,392.3115577889447,0.003919219773403984,9.115577889447236,0.8126405641092104
4.3919597989949755e-14,25714537900551.75,0.11884422110552764,1.8018274530256229,392.61306532663315,0.0026611984637839948,9.130653266331658,0.5699030023566863
4.437185929648242e-14,24800166424864.29,0.11909547738693468,1.3441556765571085,392.9145728643216,0.0017233302047163703,9.14572864321608,0.3826787131655244
4.4824120603015085e-14,23741297327874.48,0.11934673366834171,0.9886173323608268,393.21608040201005,0.001064322700572971,9.160804020100503,0.24603595417255025
4.5276381909547743e-14,22484168809992.254,0.11959798994974874,0.7171826746850111,393.5175879396985,0.0006268905739723392,9.175879396984925,0.15145853815977078
4.572864321608041e-14,20968463774221.168,0.11984924623115578,0.5135435506404183,393.81909547738695,0.0003521467979497793,9.190954773869347,0.0892729439579166
4.6180904522613073e-14,19193950240205.184,0.12010050251256282,0.3633731024576474,394.1206030150754,0.0001886554418195491,9.206030150753769,0.050382169505139844
4.663316582914574e-14,17239210618449.53,0.12035175879396985,0.2544388628076139,394.4221105527638,9.638923195688206e-05,9.22110552763819,0.027224805431599868
4.70854271356784e-14,15207794419218.832,0.12060301507537688,0.17659338142469255,394.72361809045225,4.696791612734883e-05,9.236180904522612,0.014085868075622112
4.753768844221106e-14,13190036231840.05,0.12085427135678392,0.12166726006847328,395.0251256281407,2.1826678590095046e-05,9.251256281407034,0.0069780384883323335
4.7989949748743727e-14,11265798723413.428,0.12110552763819096,0.08328713791349765,395.32663316582915,9.673588385500253e-06,9.266331658291458,0.003309893472832493
4.844221105527639e-14,9494665876508.385,0.12135678391959799,0.05663987544319658,395.6281407035176,4.088849675545853e-06,9.28140703517588,0.0015032305191483876
4.889447236180905e-14,7892654469486.148,0.12160804020100503,0.03820546485987007,395.92964824120605,1.6482696949404437e-06,9.296482412060302,0.0006536843150281225
4.9346733668341715e-14,6449676870814.288,0.12185929648241206,0.025483145715483855,396.23115577889445,6.336785297962721e-07,9.311557788944723,0.0002721707538768932
4.979899497487438e-14,5171029747723.304,0.1221105527638191,0.016734701297835147,396.5326633165829,2.3233963402949273e-07,9.326633165829145,0.000108504002850278
5.0251256281407045e-14,4081896955789.0083,0.12236180904522613,0.01076418997156917,396.83417085427135,8.12439814964278e-08,9.341708542713567,4.1417222973270124e-05
5.070351758793971e-14,3196879470095.0996,0.12261306532663317,0.0067450755041070475,397.1356783919598,2.7093972494694517e-08,9.35678391959799,1.5137254195786793e-05
5.115577889447237e-14,2499642878294.2,0.1228643216080402,0.004096298876760554,397.43718592964825,8.617231532478644e-09,9.371859296482413,5.297172842986732e-06
5.1608040201005034e-14,1957327234548.3464,0.12311557788944724,0.002401110161847484,397.7386934673367,2.6138245215347962e-09,9.386934673366834,1.7748926700488698e-06
5.20603015075377e-14,1551177384070.0059,0.12336683417085427,0.0013584743440809273,398.0402010050251,7.561338651218686e-10,9.402010050251256,5.694176977316307e-07
5.251256281407036e-14,1283009575672.7146,0.12361809045226131,0.0007573436705191633,398.34170854271355,2.086097867052438e-10,9.417085427135678,1.7491246503124693e-07
5.296482412060302e-14,1155540640425.8914,0.12386934673366834,0.00046898234995183347,398.643216080402,5.488927350897862e-11,9.4321608040201,5.1444845240009176e-08
5.341708542713569e-14,1164350333451.9788,0.12412060301507538,0.00046205882416966215,398.94472361809045,1.377617630372948e-11,9.447236180904522,1.4487748771914609e-08
5.386934673366835e-14,1311273356280.371,0.12437185929648242,0.0008613557543178573,399.2462311557789,3.310667813202916e-12,9.462311557788945,3.907655143520376e-09
5.432160804020102e-14,1614249086704.0225,0.12462311557788945,0.002098733113803304,399.54773869346735,8.285585944892017e-13,9.477386934673367,1.0143634435377146e-09
5.4773869346733676e-14,2104489401342.2825,0.12487437185929648,0.005253177925505777,399.8492462311558,5.487395064973554e-13,9.492462311557789,2.7504552282043747e-10
5.522613065326634e-14,2822234673259.1333,0.12512562814070352,0.01275698441182631,400.1507537688442,1.8884506186630825e-12,9.507537688442211,1.6775530468303302e-10
5.5678391959799006e-14,3811052116194.885,0.12537688442211056,0.02976794054873362,400.45226130653265,8.52619509180539e-12,9.522613065326633,4.532943225145011e-10
5.6130653266331665e-14,5097642568779.352,0.12562814070351758,0.06667367812272962,400.7537688442211,3.732818485229868e-11,9.537688442211055,1.706871985231988e-09
5.658291457286433e-14,6661305967236.704,0.12587939698492462,0.14337960331659838,401.05527638190955,1.5597180937872675e-10,9.552763819095478,6.320056129505958e-09
5.703517587939699e-14,8424650085578.494,0.12613065326633166,0.29616487043050665,401.356783919598,6.215591688884188e-10,9.5678391959799,2.2440381065689596e-08
5.748743718592966e-14,10286390345071.02,0.1263819095477387,0.587833433485871,401.65829145728645,2.362288942993106e-09,9.582914572864322,7.629698011829737e-08
5.793969849246232e-14,12164622820128.266,0.12663316582914574,1.1214313853191082,401.95979899497485,8.56243271156245e-09,9.597989949748744,2.4838047312929066e-07
5.839195979899498e-14,13994531576411.889,0.12688442211055276,2.0567111496024544,402.2613065326633,2.9598855358595954e-08,9.613065326633166,7.742096482858626e-07
5.884422110552765e-14,15682405387917.83,0.1271356783919598,3.626643617303227,402.56281407035175,9.75812216072159e-08,9.628140703517587,2.3106311665670684e-06
5.929648241206031e-14,17081860943609.209,0.12738693467336684,6.148723762984947,402.8643216080402,3.0681117529861835e-07,9.64321608040201,6.602882774710017e-06
5.974874371859297e-14,18028201557253.293,0.12763819095477388,10.02317171466351,403.16582914572865,9.200039401279064e-07,9.658291457286431,1.80662268472607e-05
6.020100502512564e-14,18397391636528.926,0.1278894472361809,15.708573804810253,403.4673366834171,2.6310057042750183e-06,9.673366834170855,4.732953560400383e-05
6.06532663316583e-14,18143443659150.45,0.12814070351758794,23.666637337377516,403.7688442211055,7.175753002868339e-06,9.688442211055277,0.00011872110749462779
6.110552763819097e-14,17303927786440.908,0.12839195979899498,34.27301268598764,404.07035175879395,1.8664947062013203e-05,9.703517587939698,0.000285137637774965
6.155778894472363e-14,15986923805253.928,0.12864321608040202,47.700976326470055,404.3718592964824,4.6301987455639754e-05,9.71859296482412,0.0006557103932399139
6.201005025125628e-14,14338671250603.064,0.12889447236180904,63.79759129982716,404.67336683417085,0.0001095433688247803,9.733668341708542,0.001443778264878748
6.246231155778896e-14,12495268936831.639,0.12914572864321608,81.9838497950272,404.9748743718593,0.00024716452754977125,9.748743718592966,0.003043826148378339
6.291457286432161e-14,10558463661628.812,0.12939698492462312,101.21579277902953,405.27638190954775,0.0005318630020445144,9.763819095477388,0.0061442672812603545
6.336683417085427e-14,8616201985414.647,0.12964824120603016,120.03774962545062,405.5778894472362,0.001091508214552972,9.77889447236181,0.011875482600974338
6.381909547738694e-14,6768817178029.818,0.12989949748743718,136.73990832003292,405.8793969849246,0.002136327474404839,9.793969849246231,0.021976743924302693
6.42713567839196e-14,5122350198662.105,0.13015075376884422,149.603870613236,406.18090452261305,0.003987697742651454,9.809045226130653,0.03894093184156223
6.472361809045227e-14,3754255261068.7007,0.13040201005025126,157.19023273049189,406.4824120603015,0.007098886433941222,9.824120603015075,0.06606633936127677
6.517587939698493e-14,2680154233522.678,0.1306532663316583,158.6025228957348,406.78391959798995,0.012052352187318186,9.839195979899497,0.10732108629138737
6.562814070351759e-14,1855540099587.4482,0.13090452261306534,153.66087735815853,407.0854271356784,0.01951492958962022,9.854271356783919,0.1669247705509174
6.608040201005026e-14,1222690943600.9314,0.13115577889447236,142.93913997930093,407.38693467336685,0.030135316204936348,9.869346733668342,0.24859216003404638
6.653266331658292e-14,754337681883.6843,0.1314070351758794,127.65497516007865,407.6884422110553,0.044381104512012715,9.884422110552764,0.3544744848286107
6.698492462311558e-14,443046274049.95337,0.13165829145728644,109.44213537656594,407.9899497487437,0.06233529931687569,9.899497487437186,0.48396443068980044
6.743718592964825e-14,263675826745.39752,0.13190954773869346,90.0637547973366,408.29145728643215,0.08349944357170122,9.914572864321608,0.6326635589316503
6.788944723618091e-14,167464709122.64825,0.1321608040201005,71.13597473814333,408.5929648241206,0.10667108266715025,9.92964824120603,0.7918868078947824
6.834170854271357e-14,108987916233.36464,0.13241206030150754,53.920480394735925,408.89447236180905,0.1299641030942447,9.944723618090451,0.9490395426337637
6.879396984924624e-14,65871164330.80773,0.13266331658291458,39.2185193070674,409.1959798994975,0.15101278408472657,9.959798994974875,1.0890214152744073
6.92462311557789e-14,34165986957.51584,0.13291457286432162,27.36815825195748,409.4974874371859,0.16734687391646702,9.974874371859297,1.1965185723504024
6.969849246231157e-14,14512981119.264946,0.13316582914572864,18.321345133892784,409.79899497487435,0.17686222450653266,9.989949748743719,1.2587323100421057
7.015075376884423e-14,4901307009.217082,0.13341708542713568,11.76426519911874,410.1005025125628,0.17826502792753607,10.00502512562814,1.2678802246348213
7.060301507537689e-14,1287544668.7247477,0.13366834170854272,7.244499193277565,410.40201005025125,0.1713605349850676,10.020100502512562,1.2227959400923691
7.105527638190956e-14,258681185.88837916,0.13391959798994973,4.278037463379356,410.7035175879397,0.1570974213792797,10.035175879396984,1.1291734551604435
7.150753768844222e-14,39247783.446717285,0.13417085427135678,2.4226496313341337,411.00502512562815,0.1373538676959141,10.050251256281406,0.9983854521139571
7.195979899497488e-14,4456271.351336323,0.13442211055276382,1.3163469262159482,411.3065326633166,0.1145318613826097,10.065326633165828,0.8452141129868842
7.241206030150755e-14,376277.8441025378,0.13467336683417086,0.6877080465168599,411.608040201005,0.09108048493592814,10.080402010050252,0.6851192150952381
7.28643216080402e-14,23527.561507732433,0.1349246231155779,0.34805912063429245,411.90954773869345,0.06907771112592796,10.095477386934673,0.5317364943938774
7.331658291457286e-14,1086.2445892636551,0.13517587939698492,0.17498276131842846,412.2110552763819,0.04996479764679491,10.110552763819095,0.3951461000965142
7.376884422110554e-14,36.95824201002019,0.13542713567839196,0.09411659581543126,412.51256281407035,0.03446703429377849,10.125628140703517,0.2811576106971808
7.42211055276382e-14,0.9254228113769376,0.135678391959799,0.06324361278172738,412.8140703517588,0.022675521766292558,10.140703517587939,0.19154591742854987
7.467336683417087e-14,0.017037168007523536,0.13592964824120604,0.06024023728326883,413.11557788944725,0.014227357718662183,10.155778894472363,0.12494729771763807
7.512562814070352e-14,0.00023045069589845523,0.13618090452261306,0.07488715970364591,413.4170854271357,0.008513434569776197,10.170854271356784,0.07803900938142444
7.557788944723618e-14,2.2890296357763418e-06,0.1364321608040201,0.103799541809126,413.7185929648241,0.004858463489605334,10.185929648241206,0.046668897342586155
7.603015075376885e-14,1.6689258342435486e-08,0.13668341708542714,0.14755061092532865,414.02010050251255,0.0026442753325495636,10.201005025125628,0.026722325131922443
7.648241206030151e-14,8.928714339274167e-11,0.13693467336683418,0.2091845153495164,414.321608040201,0.0013725494282861824,10.21608040201005,0.014650480196322296
7.693467336683418e-14,3.504174120358859e-13,0.13718592964824122,0.2935443830468063,414.62311557788945,0.0006794584470490969,10.231155778894472,0.007690602905005619
7.738693467336684e-14,1.008611371516645e-15,0.13743718592964824,0.4070626597582238,414.9246231155779,0.0003207830412456909,10.246231155778894,0.003865447931540569
7.78391959798995e-14,2.1286961434013684e-18,0.13768844221105528,0.5578196629947395,415.2261306532663,0.00014443534667624017,10.261306532663315,0.0018602451440413482
7.829145728643217e-14,3.2936388460750765e-21,0.13793969849246232,0.7557632406028375,415.52763819095475,6.202248535228482e-05,10.27638190954774,0.0008571788435447863
7.874371859296483e-14,3.7354268008256745e-24,0.13819095477386933,1.013013955692565,415.8291457286432,2.5400275761531734e-05,10.291457286432161,0.00037818440787044255
7.919597989949749e-14,3.10486718269374e-27,0.13844221105527638,1.3441822728157526,416.13065326633165,9.920676484014336e-06,10.306532663316583,0.0001597595053936918
7.964824120603016e-14,1.8911544569272285e-30,0.13869346733668342,1.7666176818807988,416.4321608040201,3.695368330371492e-06,10.321608040201005,6.461907057852006e-05
8.010050251256282e-14,8.439952512562134e-34,0.13894472361809046,2.3005057269948455,416.73366834170855,1.3127673508312499e-06,10.336683417085426,2.5025664565336394e-05
8.055276381909548e-14,2.7595257867812406e-37,0.1391959798994975,2.96873961796265,417.035175879397,4.447658060417444e-07,10.35175879396985,9.27986040053243e-06
8.100502512562815e-14,6.609472997474609e-41,0.13944723618090452,3.7965491290214133,417.3366834170854,1.4371053434785098e-07,10.366834170854272,3.2947933363806737e-06
8.145728643216081e-14,1.1595706659766634e-44,0.13969849246231156,4.811021528266153,417.63819095477385,4.4285281213363334e-08,10.381909547738694,1.1200717064228672e-06
8.190954773869348e-14,1.4900092531961496e-48,0.1399497487437186,6.040933363047808,417.9396984924623,1.3014988804995285e-08,10.396984924623116,3.6458129805086554e-07
8.236180904522614e-14,1.40219482234451e-52,0.1402010050251256,7.517684232679142,418.24120603015075,3.6478904059832356e-09,10.412060301507537,1.1362499060687358e-07
8.28140703517588e-14,9.663275648261079e-57,0.14045226130653266,9.278404120154905,418.5427135678392,9.751095296806362e-10,10.42713567839196,3.390660229640363e-08
8.326633165829147e-14,4.876501899373858e-61,0.1407035175879397,11.372183286231879,418.84422110552765,2.485877191796847e-10,10.442211055276381,9.687820186157944e-09
8.371859296482413e-14,1.8019140910044447e-65,0.14095477386934674,13.869505520732172,419.1457286432161,6.04427404395869e-11,10.457286432160803,2.650374370553983e-09
8.41708542713568e-14,4.875027765147932e-70,0.14120603015075378,16.873162584534484,419.4472361809045,1.4034374008294226e-11,10.472361809045227,6.944964049857449e-10
8.462311557788946e-14,9.656394045490185e-75,0.1414572864321608,20.526376517845364,419.74874371859295,3.2024060534814304e-12,10.487437185929648,1.7532513749379517e-10
8.507537688442212e-14,1.4003190749427777e-79,0.14170854271356784,25.011299891475833,420.0502512562814,1.1591641691486977e-12,10.50251256281407,4.700150268310531e-11
8.552763819095479e-14,1.4865996124941209e-84,0.14195979899497488,30.529826540987518,420.35175879396985,2.4910229111157053e-12,10.517587939698492,3.091383118264929e-11
8.597989949748745e-14,1.155309415448932e-89,0.14221105527638192,37.26035778096335,420.6532663316583,1.0527959994092887e-11,10.532663316582914,8.582245197096205e-11
8.64321608040201e-14,6.572393228390188e-95,0.14246231155778893,45.29008157725876,420.95477386934675,4.458955607388816e-11,10.547738693467338,3.154119628279006e-10
8.688442211055278e-14,2.736872550287952e-100,0.14271356783919598,54.53228814155877,421.2562814070352,1.8050501043825782e-10,10.56281407035176,1.1348435029550567e-09
8.733668341708543e-14,8.342139223512004e-106,0.14296482412060302,64.6498165400036,421.5577889447236,6.969475749661465e-10,10.577889447236181,3.914465347644563e-09
8.778894472361809e-14,1.8611406227091365e-111,0.14321608040201006,75.014105137319,421.85929648241205,2.5664116841955056e-09,10.592964824120603,1.2929167161702136e-08
8.824120603015076e-14,3.0391202108457247e-117,0.1434673366834171,84.72881415627768,422.1608040201005,9.012934235466497e-09,10.608040201005025,4.0888509585394074e-08
8.869346733668342e-14,3.632222469491476e-123,0.14371859296482412,92.73389168194423,422.46231155778895,3.018698042700774e-08,10.623115577889447,1.238120797810651e-07
8.91457286432161e-14,3.177185986986453e-129,0.14396984924623116,97.98158867440493,422.7638190954774,9.642435304341608e-08,10.638190954773869,3.5896794982452857e-07
8.959798994974875e-14,2.0339908750170662e-135,0.1442211055276382,99.64787873007698,423.0653266331658,2.9374290363363033e-07,10.65326633165829,9.965044507021577e-07
9.005025125628141e-14,9.529777495969409e-142,0.1444723618090452,97.32269441297389,423.36683417085425,8.534176544743646e-07,10.668341708542712,2.648705801754267e-06
9.050251256281408e-14,3.267652062483617e-148,0.14472361809045226,91.12088072730663,423.6683417085427,2.364664063859234e-06,10.683417085427136,6.7409190976586836e-06
9.095477386934674e-14,8.199750327681763e-155,0.1449748743718593,81.67628771664688,423.96984924623115,6.248717189053843e-06,10.698492462311558,1.6426136179484442e-05
9.140703517587941e-14,1.505810335791963e-161,0.14522613065326634,70.01753013840012,424.2713567839196,1.5748017063926097e-05,10.71356783919598,3.832504161158959e-05
9.185929648241207e-14,2.0236635256939784e-168,0.14547738693467338,57.36150635213856,424.57286432160805,3.7850748613409156e-05,10.728643216080402,8.561714922560381e-05
9.231155778894473e-14,1.9902093316126113e-175,0.1457286432160804,44.884634619476174,424.8743718592965,8.676341939914142e-05,10.743718592964823,0.00018313434656581088
9.27638190954774e-14,1.4323399819380422e-182,0.14597989949748744,33.53313072007998,425.1758793969849,0.00018967602294019982,10.758793969849247,0.00037506777771545717
9.321608040201006e-14,7.543541079847308e-190,0.14623115577889448,23.91398702921504,425.47738693467335,0.0003954593058830479,10.773869346733669,0.0007354965151304966
9.366834170854272e-14,2.9072438118070736e-197,0.1464824120603015,16.277782776463518,425.7788944723618,0.0007863298348196366,10.78894472361809,0.0013809641213817867
9.412060301507539e-14,8.19898911956935e-205,0.14673366834170853,10.576163430056624,426.08040201005025,0.0014911498784990962,10.804020100502512,0.0024826476316853496
9.457286432160805e-14,1.6920288260304083e-212,0.14698492462311558,6.560491272434776,426.3819095477387,0.0026968167092787237,10.819095477386934,0.00427345055569564
9.502512562814071e-14,2.5551713360182314e-220,0.14723618090452262,3.8865922409632736,426.68341708542715,0.004651522785130634,10.834170854271356,0.0070432514854482375
9.547738693467338e-14,2.823537910199428e-228,0.14748743718592966,2.2000884021521236,426.9849246231156,0.007651603626123476,10.849246231155778,0.011114722381870843
9.592964824120604e-14,2.2831019569344008e-236,0.14773869346733667,1.1907707051730445,427.286432160804,0.01200392754309324,10.8643216080402,0.016794031197185137
9.638190954773871e-14,1.350865380943449e-244,0.14798994974874372,0.6166944227080912,427.58793969849245,0.017960062997981325,10.879396984924623,0.0242964153699742
9.683417085427137e-14,5.848589419707292e-253,0.14824120603015076,0.30587844721363067,427.8894472361809,0.02562748189898692,10.894472361809045,0.033655834520901776
9.728643216080403e-14,1.8528484943849364e-261,0.1484924623115578,0.14543610389430314,428.19095477386935,0.03487527208860821,10.909547738693467,0.04463848388795304
9.77386934673367e-14,4.295126892420539e-270,0.1487437185929648,0.06634992420496535,428.4924623115578,0.04526295077926756,10.924623115577889,0.05668777610828474
9.819095477386936e-14,7.285463387249518e-279,0.14899497487437185,0.029067418734095456,428.7939698492462,0.056024980092275474,10.93969849246231,0.06892873618535522
9.864321608040203e-14,9.04235156983815e-288,0.1492462311557789,0.012235770243836076,429.09547738693465,0.06613542490010345,10.954773869346734,0.0802494609313735
9.909547738693469e-14,8.211957803442274e-297,0.14949748743718594,0.004950413984777716,429.3969849246231,0.07445608122538644,10.969849246231156,0.08945710588227308
9.954773869346734e-14,5.456967453467476e-306,0.14974874371859298,0.001924850908878278,429.69849246231155,0.07994288012061422,10.984924623115578,0.09548133349976007
1e-13,0.0,0.15,0.0007189136441040096,430.0,0.08186023667559034,11.0,0.09757824880958064

==> figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_10_1d_marginals_cathode_thickness_number_of_particles_pmf.csv <==
cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pmf
8.0,0.22368000000000002
9.0,0.52822
10.0,0.23041
11.0,0.017690000000000004

==> figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_10_1d_marginals_separator_thickness_pmf.csv <==
separator_thickness,separator_thickness_pmf
370.0,0.04061000000000001
390.0,0.054790000000000005
410.0,0.6204400000000001
430.0,0.28416

==> figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_20_1d_marginals.csv <==
diff_am,diff_am_pdf,c_rate,c_rate_pdf,separator_thickness,separator_thickness_pdf,cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pdf
1e-14,4.757409486427086e-49,0.1,4.4249886585622664e-114,370.0,0.00011281465924324641,8.0,0.2552416496639693
1.0452261306532663e-14,3.7389496074207466e-45,0.10025125628140705,2.80408713209909e-110,370.30150753768845,0.00010862737727933163,8.015075376884422,0.2284486109193
1.0904522613065327e-14,2.1516347556493263e-41,0.10050251256281408,1.5260268014537566e-106,370.6030150753769,9.697517411761383e-05,8.030150753768844,0.1637945541026106
1.135678391959799e-14,9.066242920069356e-38,0.10075376884422112,7.132251082206098e-103,370.90452261306535,8.026558183004517e-05,8.045226130653266,0.09407719328808403
1.1809045226130654e-14,2.797216062414585e-34,0.10100502512562815,2.86277731546041e-99,371.20603015075375,6.159502904152562e-05,8.06030150753769,0.04328557627218162
1.2261306532663317e-14,6.319235456745529e-31,0.10125628140703519,9.868425450313318e-96,371.5075376884422,4.3823744866318294e-05,8.075376884422111,0.015954236038297168
1.271356783919598e-14,1.0453047523961762e-27,0.10150753768844221,2.9215316763497648e-92,371.80904522613065,2.8908184962748878e-05,8.090452261306533,0.004710671068796857
1.3165829145728644e-14,1.2660800842624419e-24,0.10175879396984926,7.428122910410204e-89,372.1105527638191,1.767989490503404e-05,8.105527638190955,0.001114200898580534
1.3618090452261307e-14,1.1228436809223027e-21,0.10201005025125628,1.6220224524282965e-85,372.41206030150755,1.0025038506879624e-05,8.120603015075377,0.00021111456000526437
1.407035175879397e-14,7.291507052626848e-19,0.10226130653266333,3.041919738186113e-82,372.713567839196,5.270355806907722e-06,8.135678391959798,3.204400760774304e-05
1.4522613065326632e-14,3.46701084739387e-16,0.10251256281407035,4.8995459754765884e-79,373.0150753768844,2.568865335051148e-06,8.150753768844222,3.896273399453867e-06
1.4974874371859297e-14,1.2070716322723287e-13,0.1027638190954774,6.777749373798935e-76,373.31658291457285,1.1608878258127075e-06,8.165829145728644,3.795124070223055e-07
1.5427135678391962e-14,3.077165985227662e-11,0.10301507537688442,8.052698863614953e-73,373.6180904522613,4.863923002886057e-07,8.180904522613066,2.9612596634710747e-08
1.5879396984924624e-14,5.743928703153186e-09,0.10326633165829147,8.217292386360477e-70,373.91959798994975,1.889429283017983e-07,8.195979899497488,1.8509767392551833e-09
1.6331658291457286e-14,7.850690020528111e-07,0.1035175879396985,7.201994066482363e-67,374.2211055276382,6.804905657217694e-08,8.21105527638191,9.268285192060319e-11
1.678391959798995e-14,7.856845763744257e-05,0.10376884422110554,5.4214981787795124e-64,374.52261306532665,2.2722760512301025e-08,8.226130653266331,3.717678024324025e-12
1.7236180904522616e-14,0.005757477627645873,0.10402010050251256,3.505376189109197e-61,374.8241206030151,7.034732535416532e-09,8.241206030150753,1.1945879159693647e-13
1.7688442211055278e-14,0.3089330064851702,0.1042713567839196,1.946728471129999e-58,375.1256281407035,2.019210540957293e-09,8.256281407035177,3.0749525454766723e-15
1.814070351758794e-14,12.13818935753627,0.10452261306532663,9.28621469485208e-56,375.42713567839195,5.373572782358721e-10,8.271356783919598,6.340633867554669e-17
1.8592964824120604e-14,349.23823582774486,0.10477386934673368,3.804892008404171e-53,375.7286432160804,1.3258432515242215e-10,8.28643216080402,1.0473718370721897e-18
1.904522613065327e-14,7358.905270954376,0.1050251256281407,1.339135351015619e-50,376.03015075376885,3.032974404894454e-11,8.301507537688442,1.3859356475270107e-20
1.949748743718593e-14,113586.66518192895,0.10527638190954774,4.0484986906037324e-48,376.3316582914573,6.432692986549061e-12,8.316582914572864,1.4691265129707704e-22
1.9949748743718593e-14,1284938.0249980588,0.10552763819095477,1.0513817867069954e-45,376.63316582914575,1.264923960921723e-12,8.331658291457286,1.2475250792230188e-24
2.0402010050251258e-14,10664944.044938305,0.10577889447236181,2.3454926111158888e-43,376.93467336683415,2.3061286453416254e-13,8.346733668341708,8.486201338544744e-27
2.0854271356783923e-14,65105835.70253285,0.10603015075376884,4.494960839621507e-41,377.2361809045226,3.898074700814337e-14,8.361809045226131,4.624356798224109e-29
2.1306532663316585e-14,293910352.9966293,0.10628140703517588,7.400275745986523e-39,377.53768844221105,6.10891807010374e-15,8.376884422110553,2.0186605543102555e-31
2.1758793969849247e-14,992830211.7271094,0.10653266331658293,1.0466775926280243e-36,377.8391959798995,8.876177120536298e-16,8.391959798994975,7.059098076752349e-34
2.2211055276381912e-14,2572955920.556709,0.10678391959798995,1.2718472173631445e-34,378.14070351758795,1.1957355328434886e-16,8.407035175879397,1.9774663074158744e-36
2.2663316582914577e-14,5368532663.302721,0.107035175879397,1.3277891330760248e-32,378.4422110552764,1.493453918481439e-17,8.422110552763819,4.437546602149439e-39
2.311557788944724e-14,9744405567.388245,0.10728643216080402,1.1910004507611701e-30,378.7437185929648,1.7294025148935163e-18,8.43718592964824,7.977204377630496e-42
2.35678391959799e-14,16778597840.736145,0.10753768844221107,9.179127818974543e-29,379.04522613065325,1.85675964571251e-19,8.452261306532662,1.1487683679013366e-44
2.4020100502512565e-14,28831021232.28847,0.1077889447236181,6.078792912678197e-27,379.3467336683417,1.853291317346472e-20,8.467336683417086,1.3252205922725867e-47
2.447236180904523e-14,49354491373.578964,0.10804020100502514,3.459246255665358e-25,379.64824120603015,2.4167246733423008e-21,8.482412060301508,1.2246683820034755e-50
2.4924623115577895e-14,82188532666.9231,0.10829145728643216,1.6916787061950237e-23,379.9497487437186,9.338051269663942e-21,8.49748743718593,4.3118771313694745e-53
2.5376884422110554e-14,131867626563.42,0.1085427135678392,7.109733563351953e-22,380.25125628140705,1.1018367394503229e-19,8.512562814070352,4.952859827106851e-50
2.582914572864322e-14,207464801651.97534,0.10879396984924623,2.5681343802904047e-20,380.5527638190955,1.2242665584038283e-18,8.527638190954773,5.770786483044318e-47
2.6281407035175884e-14,325847685354.4402,0.10904522613065327,7.973423401564557e-19,380.8542713567839,1.2613257881777784e-17,8.542713567839195,5.3862682610467305e-44
2.673366834170855e-14,503542426071.1613,0.1092964824120603,2.1280054272767208e-17,381.15577889447235,1.2048316780919448e-16,8.557788944723619,4.0273086112379806e-41
2.7185929648241207e-14,742604967087.0137,0.10954773869346734,4.882530853891524e-16,381.4572864321608,1.0670210774060653e-15,8.57286432160804,2.4122138104024116e-38
2.7638190954773872e-14,1035662109841.8792,0.10979899497487437,9.631893397468448e-15,381.75879396984925,8.761271425295975e-15,8.587939698492463,1.1574191029147148e-35
2.8090452261306537e-14,1391527298739.2297,0.11005025125628141,1.6339197715529308e-13,382.0603015075377,6.669738206450104e-14,8.603015075376884,4.448764843679731e-33
2.85427135678392e-14,1840581099026.9558,0.11030150753768844,2.383800581987815e-12,382.36180904522615,4.707582682507427e-13,8.618090452261306,1.3698159278193027e-30
2.899497487437186e-14,2404924213362.729,0.11055276381909548,2.9916383220144353e-11,382.66331658291455,3.0805952497313106e-12,8.633165829145728,3.378772346441608e-28
2.9447236180904526e-14,3083888850850.8994,0.11080402010050251,3.230302575208125e-10,382.964824120603,1.869041060032868e-11,8.64824120603015,6.676204143100949e-26
2.989949748743719e-14,3873315991339.59,0.11105527638190955,3.001832039646429e-09,383.26633165829145,1.0513578439110513e-10,8.663316582914574,1.0567548323629253e-23
3.0351758793969856e-14,4765124746225.279,0.11130653266331658,2.4014706660705832e-08,383.5678391959799,5.483145774861376e-10,8.678391959798995,1.339963086710395e-21
3.0804020100502515e-14,5726600507392.914,0.11155778894472362,1.6545750085827144e-07,383.86934673366835,2.651285772017669e-09,8.693467336683417,1.3610854278305044e-19
3.125628140703518e-14,6711248855624.601,0.11180904522613065,9.822609343029376e-07,384.1708542713568,1.1885865357313837e-08,8.708542713567839,1.1075208009248527e-17
3.1708542713567845e-14,7677962888758.575,0.1120603015075377,5.027698808693728e-06,384.4723618090452,4.9402916403021144e-08,8.72361809045226,7.219254573213362e-16
3.216080402010051e-14,8583519443620.529,0.11231155778894472,2.2205758878041402e-05,384.77386934673365,1.9038024639309392e-07,8.738693467336683,3.769699910046654e-14
3.261306532663317e-14,9395572360291.193,0.11256281407035176,8.472017998476017e-05,385.0753768844221,6.802032423430896e-07,8.753768844221106,1.5768673444829162e-12
3.306532663316583e-14,10132378509674.48,0.1128140703517588,0.00027963115069262035,385.37688442211055,2.2532170404399386e-06,8.768844221105528,5.283935373391132e-11
3.35175879396985e-14,10848518214625.227,0.11306532663316583,0.0008002112746934256,385.678391959799,6.920139866991811e-06,8.78391959798995,1.4183838989106683e-09
3.396984924623116e-14,11564625309147.238,0.11331658291457286,0.001991916970891332,385.97989949748745,1.9704899930158998e-05,8.798994974874372,3.050029540605532e-08
3.442211055276382e-14,12236238135164.617,0.1135678391959799,0.0043355358487000015,386.2814070351759,5.2021289238782904e-05,8.814070351758794,5.25397807705435e-07
3.4874371859296487e-14,12787404252317.45,0.11381909547738694,0.008321693202386737,386.5829145728643,0.00012733139717816474,8.829145728643216,7.250140528982351e-06
3.532663316582915e-14,13164978530409.783,0.11407035175879397,0.014284649489639992,386.88442211055275,0.00028895979066302397,8.844221105527637,8.014539070682942e-05
3.5778894472361817e-14,13430806248088.775,0.11432160804020101,0.022424229896188155,387.1859296482412,0.0006079765653089915,8.859296482412061,0.0007097160616439829
3.6231155778894475e-14,13965214360994.709,0.11457286432160804,0.033237353356467284,387.48743718592965,0.0011859975206609,8.874371859296483,0.005034596562918567
3.668341708542714e-14,15849814053315.95,0.11482412060301508,0.04824354132073927,387.7889447236181,0.002145004653790678,8.889447236180905,0.0286100537478948
3.7135678391959805e-14,21391164300639.453,0.11507537688442211,0.07043951462740071,388.09045226130655,0.0035968324892869273,8.904522613065327,0.13024067248924848
3.758793969849247e-14,34364009808500.36,0.11532663316582915,0.1038853188667833,388.391959798995,0.005591903938139978,8.919597989949748,0.47495071294957625
3.804020100502513e-14,59069915763718.195,0.11557788944723618,0.15246674687087403,388.6934673366834,0.008060216512847895,8.93467336683417,1.3874726003117457
3.8492462311557794e-14,97477523696640.55,0.11582914572864322,0.2187583142393925,388.99497487437185,0.010771625103015046,8.949748743718594,3.246939859618921
3.894472361809046e-14,145325858777068.3,0.11608040201005025,0.30422786470547797,389.2964824120603,0.013346373289726165,8.964824120603016,6.0869261318681005
3.9396984924623124e-14,190493260924893.44,0.1163316582914573,0.4113321505837136,389.59798994974875,0.015331788569033868,8.979899497487438,9.141043502428086
3.984924623115579e-14,217074111779128.84,0.11658291457286432,0.5465987905410838,389.8994974874372,0.01632938736618806,8.99497487437186,10.996829149357922
4.030150753768845e-14,214160263733206.1,0.11683417085427136,0.7224372610033207,390.2010050251256,0.01612480522910338,9.010050251256281,10.59773699426211
4.075376884422111e-14,182849384941816.2,0.11708542713567839,0.9554366739685581,390.50251256281405,0.014762726691966885,9.025125628140703,8.181496606171615
4.120603015075378e-14,135412897659374.75,0.11733668341708543,1.2611480008186116,390.8040201005025,0.012531013494432506,9.040201005025125,5.059718198010123
4.1658291457286436e-14,87503149087938.3,0.11758793969849246,1.6486907021024118,391.10552763819095,0.009861735082366076,9.055276381909547,2.5066509440939995
4.21105527638191e-14,50050112414426.04,0.1178391959798995,2.119626356487491,391.4070351758794,0.007195616053117858,9.07035175879397,0.9947990271559243
4.2562814070351766e-14,26247393475436.46,0.11809045226130654,2.6721055251098065,391.70854271356785,0.004867771103330287,9.085427135678392,0.3162647574343928
4.301507537688443e-14,13658849763868.516,0.11834170854271357,3.3059841157648453,392.0100502512563,0.003053091573183677,9.100502512562814,0.08054530025919843
4.3467336683417096e-14,8042643803937.309,0.1185929648241206,4.023415381625246,392.3115577889447,0.0017754033249362687,9.115577889447236,0.016432497229081577
4.3919597989949755e-14,5944879826804.4375,0.11884422110552764,4.824503424311114,392.61306532663315,0.000957197913496099,9.130653266331658,0.0026855972790077102
4.437185929648242e-14,5372699345996.706,0.11909547738693468,5.70351197120687,392.9145728643216,0.00047846918575498445,9.14572864321608,0.0003516026715990163
4.4824120603015085e-14,5409324727161.038,0.11934673366834171,6.650714467533409,393.21608040201005,0.00022174494088153597,9.160804020100503,3.68754562189568e-05
4.5276381909547743e-14,5698999141408.112,0.11959798994974874,7.658370168343078,393.5175879396985,9.527983199604376e-05,9.175879396984925,3.098108301139346e-06
4.572864321608041e-14,6120418406689.908,0.11984924623115578,8.724221101963046,393.81909547738695,3.7957339233319654e-05,9.190954773869347,2.085113721983504e-07
4.6180904522613073e-14,6618678418579.802,0.12010050251256282,9.848301462703766,394.1206030150754,1.4019678545381557e-05,9.206030150753769,1.1241825893363973e-08
4.663316582914574e-14,7154130941553.801,0.12035175879396985,11.025798610572219,394.4221105527638,4.800957556541148e-06,9.22110552763819,4.855320702327233e-10
4.70854271356784e-14,7720794725730.026,0.12060301507537688,12.242263385482582,394.72361809045225,1.5242815511588153e-06,9.236180904522612,1.679859442508667e-11
4.753768844221106e-14,8346301539664.439,0.12085427135678392,13.474239662906758,395.0251256281407,4.4869376640220643e-07,9.251256281407034,4.655881586027778e-13
4.7989949748743727e-14,9035557437516.85,0.12110552763819096,14.69288312094944,395.32663316582915,1.2245665575094348e-07,9.266331658291458,1.0337246328589798e-14
4.844221105527639e-14,9719130268296.408,0.12135678391959799,15.866684512904179,395.6281407035176,3.098576834428606e-08,9.28140703517588,1.838576741727119e-16
4.889447236180905e-14,10290852600777.824,0.12160804020100503,16.962587739531873,395.92964824120605,7.2692509281877404e-09,9.296482412060302,2.619585731124482e-18
4.9346733668341715e-14,10710985735065.95,0.12185929648241206,17.94772403509517,396.23115577889445,1.5811190363874685e-09,9.311557788944723,2.9899052654851266e-20
4.979899497487438e-14,11040750514472.082,0.1221105527638191,18.793258582284032,396.5326633165829,3.188504178945761e-10,9.326633165829145,2.73373364286979e-22
5.0251256281407045e-14,11370503064950.693,0.12236180904522613,19.478943265397422,396.83417085427135,5.96151896056842e-11,9.341708542713567,2.0022989727578897e-24
5.070351758793971e-14,11756479864574.467,0.12261306532663317,19.994764121449506,397.1356783919598,1.0334141043918533e-11,9.35678391959799,1.1748315724373054e-26
5.115577889447237e-14,12215982886223.21,0.1228643216080402,20.33643999400726,397.43718592964825,1.6608842080857071e-12,9.371859296482413,5.521998083111529e-29
5.1608040201005034e-14,12725740393707.953,0.12311557788944724,20.496225384006962,397.7386934673367,2.4748668755954024e-13,9.386934673366834,2.0791740754949525e-31
5.20603015075377e-14,13225445035672.291,0.12336683417085427,20.45751929479548,398.0402010050251,3.4191003401151945e-14,9.402010050251256,6.271326459989871e-34
5.251256281407036e-14,13659438292746.814,0.12361809045226131,20.201943035950006,398.34170854271355,4.379447913492273e-15,9.417085427135678,1.5153115172073372e-36
5.296482412060302e-14,14007385143496.586,0.12386934673366834,19.725252201741103,398.643216080402,5.200850872105721e-16,9.4321608040201,2.9330427761496336e-39
5.341708542713569e-14,14256392284550.947,0.12412060301507538,19.045835550564494,398.94472361809045,5.726338262494556e-17,9.447236180904522,4.5478782232393516e-42
5.386934673366835e-14,14373478280538.18,0.12437185929648242,18.195023583105247,399.2462311557789,5.8456669171958534e-18,9.462311557788945,5.649021338211086e-45
5.432160804020102e-14,14334653803845.254,0.12462311557788945,17.199145125945517,399.54773869346735,5.5461023763941775e-19,9.477386934673367,5.620973797557095e-48
5.4773869346733676e-14,14166067075899.084,0.12487437185929648,16.074692167583905,399.8492462311558,6.65273798698378e-20,9.492462311557789,4.480749032910431e-51
5.522613065326634e-14,13949831777898.004,0.12512562814070352,14.845817979011336,400.1507537688442,2.249467573661008e-19,9.507537688442211,4.3515913263404275e-52
5.5678391959799006e-14,13786897507425.564,0.12537688442211056,13.573059498629481,400.45226130653265,2.51879483855105e-18,9.522613065326633,5.423393405420876e-49
5.6130653266331665e-14,13721171053204.596,0.12562814070351758,12.37936893543802,400.7537688442211,2.6609957447932087e-17,9.537688442211055,5.450455044674271e-46
5.658291457286433e-14,13697165869739.732,0.12587939698492462,11.480341612038613,401.05527638190955,2.606716343430479e-16,9.552763819095478,4.388017732686448e-43
5.703517587939699e-14,13613883351746.232,0.12613065326633166,11.25020003855904,401.356783919598,2.3675067247315584e-15,9.5678391959799,2.8299446644562893e-40
5.748743718592966e-14,13409601320778.56,0.1263819095477387,12.354406149649968,401.65829145728645,1.9935915579485857e-14,9.582914572864322,1.4620474607397013e-37
5.793969849246232e-14,13102411250039.86,0.12663316582914574,15.934639346671496,401.95979899497485,1.5564266794591737e-13,9.597989949748744,6.050885789606337e-35
5.839195979899498e-14,12771806235595.412,0.12688442211055276,23.7482027647182,402.2613065326633,1.1265971893517147e-12,9.613065326633166,2.0060899313397557e-32
5.884422110552765e-14,12478610819245.482,0.1271356783919598,38.08108575548015,402.56281407035175,7.560598507820176e-12,9.628140703517587,5.3278967288014354e-30
5.929648241206031e-14,12196512672358.293,0.12738693467336684,61.24083716321328,402.8643216080402,4.704258790342759e-11,9.64321608040201,1.1335355785121492e-27
5.974874371859297e-14,11862375754749.342,0.12763819095477388,94.56439776764769,403.16582914572865,2.7137744544863866e-10,9.658291457286431,1.9319170319260181e-25
6.020100502512564e-14,11491248171814.707,0.1278894472361809,137.1648858219783,403.4673366834171,1.4514557860295775e-09,9.673366834170855,2.6376413598871166e-23
6.06532663316583e-14,11184975464385.04,0.12814070351758794,184.98107935552156,403.7688442211055,7.197495267275159e-09,9.688442211055277,2.8848084051558838e-21
6.110552763819097e-14,11003882369266.854,0.12839195979899498,230.83980220569188,404.07035175879395,3.3090740132922364e-08,9.703517587939698,2.5275058117743814e-19
6.155778894472363e-14,10866733765590.053,0.12864321608040202,265.9550081384772,404.3718592964824,1.410519485747031e-07,9.71859296482412,1.7739497298692244e-17
6.201005025125628e-14,10614998900191.62,0.12889447236180904,282.5738609191018,404.67336683417085,5.574413943104621e-07,9.733668341708542,9.973886276270643e-16
6.246231155778896e-14,10163635293995.355,0.12914572864321608,276.71512948699205,404.9748743718593,2.042522533608729e-06,9.748743718592966,4.492224716221143e-14
6.291457286432161e-14,9561527689911.008,0.12939698492462312,249.68155553579555,405.27638190954775,6.938762356269583e-06,9.763819095477388,1.6208114334463486e-12
6.336683417085427e-14,8922882333514.732,0.12964824120603016,207.55853127544347,405.5778894472362,2.185469183305016e-05,9.77889447236181,4.684653434838647e-11
6.381909547738694e-14,8328406639148.303,0.12989949748743718,158.96014180548616,405.8793969849246,6.381971733751234e-05,9.793969849246231,1.08466693579717e-09
6.42713567839196e-14,7777358674488.162,0.13015075376884422,112.16359526268042,406.18090452261305,0.00017278760371811368,9.809045226130653,2.0118207959033042e-08
6.472361809045227e-14,7213639809140.001,0.13040201005025126,72.92593721749338,406.4824120603015,0.00043372834307640537,9.824120603015075,2.989208042938416e-07
6.517587939698493e-14,6598253803140.969,0.1306532663316583,43.70076714606202,406.78391959798995,0.0010094168280870165,9.839195979899497,3.5579263086467143e-06
6.562814070351759e-14,5948094481516.886,0.13090452261306534,24.153275741569967,407.0854271356784,0.002178064788771504,9.854271356783919,3.392436389251278e-05
6.608040201005026e-14,5304438398797.984,0.13115577889447236,12.339322003998788,407.38693467336685,0.004357311052292079,9.869346733668342,0.0002591197016424709
6.653266331658292e-14,4691307458262.139,0.1314070351758794,5.868996507927288,407.6884422110553,0.00808190701311454,9.884422110552764,0.0015854885661845109
6.698492462311558e-14,4112099933376.2783,0.13165829145728644,2.662392463469357,407.9899497487437,0.0138981390033664,9.899497487437186,0.007771408742138132
6.743718592964825e-14,3568545465439.741,0.13190954773869346,1.2429619489009032,408.29145728643215,0.02215883729948454,9.914572864321608,0.030514787242036198
6.788944723618091e-14,3074605652898.3623,0.1321608040201005,0.7142876896388108,408.5929648241206,0.03275554293863528,9.92964824120603,0.09598312789726966
6.834170854271357e-14,2648901000883.101,0.13241206030150754,0.6023682711357565,408.89447236180905,0.04489212383700629,9.944723618090451,0.24185407463486697
6.879396984924624e-14,2292547837139.306,0.13266331658291458,0.6884313080119846,409.1959798994975,0.05704308672829356,9.959798994974875,0.4881866242988283
6.92462311557789e-14,1983723304014.5608,0.13291457286432162,0.885672790834928,409.4974874371859,0.06720218595333284,9.974874371859297,0.7893912375309932
6.969849246231157e-14,1698410167384.0952,0.13316582914572864,1.1666844574977036,409.79899497487435,0.0734025754237209,9.989949748743719,1.0225220547793423
7.015075376884423e-14,1427905708831.3713,0.13341708542713568,1.5291743963206477,410.1005025125628,0.07433386454841526,10.00502512562814,1.0610284388042583
7.060301507537689e-14,1175586887879.263,0.13366834170854272,1.9842040296034786,410.40201005025125,0.06979264250512178,10.020100502512562,0.8819730655702731
7.105527638190956e-14,948530950250.9778,0.13391959798994973,2.553973019050913,410.7035175879397,0.060754729009987476,10.035175879396984,0.5872967237269923
7.150753768844222e-14,753490393409.3988,0.13417085427135678,3.270933780567511,411.00502512562815,0.04903408213784454,10.050251256281406,0.3132808087988519
7.195979899497488e-14,591161107207.6008,0.13442211055276382,4.174745603771574,411.3065326633166,0.03669133624313648,10.065326633165828,0.13387021540460972
7.241206030150755e-14,453880568434.9778,0.13467336683417086,5.306486605213022,411.608040201005,0.025455200527989507,10.080402010050252,0.0458255926889682
7.28643216080402e-14,334845357383.9587,0.1349246231155779,6.700245354685029,411.90954773869345,0.016373330674712465,10.095477386934673,0.012566263922386056
7.331658291457286e-14,236119874695.31854,0.13517587939698492,8.373103661617469,412.2110552763819,0.00976438869474967,10.110552763819095,0.0027604394184867712
7.376884422110554e-14,162495784623.60315,0.13542713567839196,10.317281878328059,412.51256281407035,0.005398841798445983,10.125628140703517,0.0004857627647580029
7.42211055276382e-14,112420322465.68993,0.135678391959799,12.49933075877685,412.8140703517588,0.002767602154377256,10.140703517587939,6.847691408620561e-05
7.467336683417087e-14,78809301009.25252,0.13592964824120604,14.86644067423979,413.11557788944725,0.0013153890870135402,10.155778894472363,7.732823491565547e-06
7.512562814070352e-14,54948724071.402626,0.13618090452261306,17.35336888690707,413.4170854271357,0.0005796319615889021,10.170854271356784,6.99529399074719e-07
7.557788944723618e-14,37817634130.49695,0.1364321608040201,19.884408775731888,413.7185929648241,0.00023680885150152497,10.185929648241206,5.0692977774745745e-08
7.603015075376885e-14,27426371454.763718,0.13668341708542714,22.37281239946857,414.02010050251255,8.969971313085844e-05,10.201005025125628,2.9428192780069212e-09
7.648241206030151e-14,23451564483.821068,0.13693467336683418,24.72350561168068,414.321608040201,3.150153327823841e-05,10.21608040201005,1.3685269030218085e-10
7.693467336683418e-14,22867498326.603535,0.13718592964824122,26.838839191224196,414.62311557788945,1.0256988001226005e-05,10.231155778894472,5.0982020579043786e-12
7.738693467336684e-14,21390234517.91695,0.13743718592964824,28.62190001835438,414.9246231155779,3.0963890161897405e-06,10.246231155778894,1.5214395658922186e-13
7.78391959798995e-14,16814675250.05565,0.13768844221105528,29.976744890574064,415.2261306532663,8.666399498479574e-07,10.261306532663315,3.6371928271269715e-15
7.829145728643217e-14,10408080669.290545,0.13793969849246232,30.81248466662793,415.52763819095475,2.2488961856623693e-07,10.27638190954774,6.965493693767515e-17
7.874371859296483e-14,4913238487.4716,0.13819095477386933,31.055966454500176,415.8291457286432,5.410627390350371e-08,10.291457286432161,1.0685908186682136e-18
7.919597989949749e-14,1738247525.5409207,0.13844221105527638,30.667800180295302,416.13065326633165,1.2069057646608614e-08,10.306532663316583,1.3132425055927053e-20
7.964824120603016e-14,456329814.12831783,0.13869346733668342,29.652057387587423,416.4321608040201,2.4960116762973075e-09,10.321608040201005,1.292862626703924e-22
8.010050251256282e-14,88388001.88978805,0.13894472361809046,28.05642412618819,416.73366834170855,4.785941432377852e-10,10.336683417085426,1.0196093026001916e-24
8.055276381909548e-14,12590695.426565507,0.1391959798994975,25.967350801487438,417.035175879397,8.508160280382336e-11,10.35175879396985,6.441531793282953e-27
8.100502512562815e-14,1316608.1506805625,0.13944723618090452,23.503816443090308,417.3366834170854,1.4023339938416994e-11,10.366834170854272,3.2600065883794526e-29
8.145728643216081e-14,100964.67457432844,0.13969849246231156,20.807064334345423,417.63819095477385,2.1429635149499325e-12,10.381909547738694,1.3216661235711365e-31
8.190954773869348e-14,5674.647519613442,0.1399497487437186,18.022844011500375,417.9396984924623,3.0361666686796803e-13,10.396984924623116,4.2923882444449085e-34
8.236180904522614e-14,233.68143364829908,0.1402010050251256,15.279855690965212,418.24120603015075,3.988264524537406e-14,10.412060301507537,1.1167351671341148e-36
8.28140703517588e-14,7.049294377840871,0.14045226130653266,12.674631804704017,418.5427135678392,4.857242863321153e-15,10.42713567839196,2.32742313129517e-39
8.326633165829147e-14,0.15576058486031574,0.1407035175879397,10.270910097890095,418.84422110552765,5.484577847368132e-16,10.442211055276381,3.885746436829991e-42
8.371859296482413e-14,0.0025207716801594147,0.14095477386934674,8.11213121826757,419.1457286432161,5.741761587410416e-17,10.457286432160803,5.196937886717642e-45
8.41708542713568e-14,2.9878433187324682e-05,0.14120603015075378,6.2374342942791365,419.4472361809045,5.57510332300464e-18,10.472361809045227,5.567940075817238e-48
8.462311557788946e-14,2.593707261144925e-07,0.1414572864321608,4.691286872262899,419.74874371859295,5.295129517800948e-19,10.487437185929648,4.778763493352463e-51
8.507537688442212e-14,1.6489855910138324e-09,0.14170854271356784,3.5242348751975943,420.0502512562814,3.947049548992025e-19,10.50251256281407,3.298848586690438e-54
8.552763819095479e-14,7.677882099343566e-12,0.14195979899497488,2.7904724684528657,420.35175879396985,4.1271498056647435e-18,10.517587939698492,1.7941260365325332e-53
8.597989949748745e-14,2.6181331552481268e-14,0.14221105527638192,2.5501322034648526,420.6532663316583,4.468533215674169e-17,10.532663316582914,1.941241102042239e-50
8.64321608040201e-14,6.538308666129326e-17,0.14246231155778893,2.878825055341425,420.95477386934675,4.489143722157209e-16,10.547738693467338,1.6827661639173287e-47
8.688442211055278e-14,1.1958055345835345e-19,0.14271356783919598,3.878335873280982,421.2562814070352,4.181304266270286e-15,10.56281407035176,1.1685357975048806e-44
8.733668341708543e-14,1.6016787642524127e-22,0.14296482412060302,5.676898395256066,421.5577889447236,3.610834340475522e-14,10.577889447236181,6.500312405494987e-42
8.778894472361809e-14,1.5711164869247119e-25,0.14321608040201006,8.408896552925036,421.85929648241205,2.891018513599548e-13,10.592964824120603,2.8966791612526623e-39
8.824120603015076e-14,1.1286464745665094e-28,0.1434673366834171,12.171031866961949,422.1608040201005,2.1460591979432705e-12,10.608040201005025,1.0340475698371117e-36
8.869346733668342e-14,5.937758866517738e-32,0.14371859296482412,16.960831415060586,422.46231155778895,1.4769984460372335e-11,10.623115577889447,2.957022296353787e-34
8.91457286432161e-14,2.2877091344545342e-35,0.14396984924623116,22.61120099709338,422.7638190954774,9.42466441614438e-11,10.638190954773869,6.773960153646161e-32
8.959798994974875e-14,6.454925513712457e-39,0.1442211055276382,28.74192530869939,423.0653266331658,5.575698325710026e-10,10.65326633165829,1.2430958992004826e-29
9.005025125628141e-14,1.3338052302896904e-42,0.1444723618090452,34.75426141760719,423.36683417085425,3.0583005095138106e-09,10.668341708542712,1.827429315267608e-27
9.050251256281408e-14,2.018380003435442e-46,0.14472361809045226,39.89123070087994,423.6683417085427,1.5552799097913808e-08,10.683417085427136,2.1520407904839734e-25
9.095477386934674e-14,2.236770309029715e-50,0.1449748743718593,43.36787060126625,423.96984924623115,7.333047245854508e-08,10.698492462311558,2.0301791711827192e-23
9.140703517587941e-14,1.815291563057853e-54,0.14522613065326634,44.547388436698554,424.2713567839196,3.205589598226094e-07,10.71356783919598,1.5342360894616414e-21
9.185929648241207e-14,1.0788884827742497e-58,0.14547738693467338,43.11488226715613,424.57286432160805,1.2992085600326249e-06,10.728643216080402,9.288037891923424e-20
9.231155778894473e-14,4.695810126525893e-63,0.1457286432160804,39.19127008358803,424.8743718592965,4.881995137264764e-06,10.743718592964823,4.504325017789313e-18
9.27638190954774e-14,1.4967420200587676e-67,0.14597989949748744,33.339381672295225,425.1758793969849,1.7008394782673647e-05,10.758793969849247,1.7498846425335927e-16
9.321608040201006e-14,3.4936909936911074e-72,0.14623115577889448,26.44246196209431,425.47738693467335,5.493850397282365e-05,10.773869346733669,5.445817418442425e-15
9.366834170854272e-14,5.972027836084621e-77,0.1464824120603015,19.48159604389207,425.7788944723618,0.00016452725287564084,10.78894472361809,1.3576589636809898e-13
9.412060301507539e-14,7.475799489475958e-82,0.14673366834170853,13.287971693118356,426.08040201005025,0.00045682133610125186,10.804020100502512,2.7113917078938476e-12
9.457286432160805e-14,6.853156733218887e-87,0.14698492462311558,8.365877760820766,426.3819095477387,0.001175986751578177,10.819095477386934,4.337782710162798e-11
9.502512562814071e-14,4.600654397193538e-92,0.14723618090452262,4.848750024788743,426.68341708542715,0.002806764626857314,10.834170854271356,5.559263774741463e-10
9.547738693467338e-14,2.2617428532557342e-97,0.14748743718592966,2.5805008791471455,426.9849246231156,0.006210936313790455,10.849246231155778,5.707431737481922e-09
9.592964824120604e-14,8.142547049990072e-103,0.14773869346733667,1.2576437439832682,427.286432160804,0.012742530260773452,10.8643216080402,4.6939464269144464e-08
9.638190954773871e-14,2.1466910285686464e-108,0.14798994974874372,0.5595989081817604,427.58793969849245,0.024238279391242987,10.879396984924623,3.092498437577389e-07
9.683417085427137e-14,4.14447782425898e-114,0.14824120603015076,0.2265756844921565,427.8894472361809,0.04274599364603325,10.894472361809045,1.632130222530223e-06
9.728643216080403e-14,5.859491550827764e-120,0.1484924623115578,0.08318626810851748,428.19095477386935,0.06989346358517994,10.909547738693467,6.900397073432782e-06
9.77386934673367e-14,6.066507180805084e-126,0.1487437185929648,0.027599482612717226,428.4924623115578,0.10595591940251921,10.924623115577889,2.337046294672613e-05
9.819095477386936e-14,4.599440754130982e-132,0.14899497487437185,0.00824824097843825,428.7939698492462,0.14892287166769766,10.93969849246231,6.340660586745421e-05
9.864321608040203e-14,2.5536286912933874e-138,0.1492462311557789,0.0022137904879011975,429.09547738693465,0.1940640523788794,10.954773869346734,0.0001378083886055851
9.909547738693469e-14,1.0382352605123393e-144,0.14949748743718594,0.0005320983927991714,429.3969849246231,0.23446407339648,10.969849246231156,0.00023993342886125153
9.954773869346734e-14,3.0911353533001125e-151,0.14974874371859298,0.00011420463808955964,429.69849246231155,0.2626364694992952,10.984924623115578,0.0003346415199013068
1e-13,6.739434100511763e-158,0.15,2.182191150827198e-05,430.0,0.27276037177283885,11.0,0.0003738891352499673

==> figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_20_1d_marginals_cathode_thickness_number_of_particles_pmf.csv <==
cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pmf
8.0,0.02048
9.0,0.8933
10.0,0.08619
11.0,3.0000000000000004e-05

==> figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_20_1d_marginals_separator_thickness_pmf.csv <==
separator_thickness,separator_thickness_pmf
370.0,0.0003100000000000002
390.0,0.04506
410.0,0.20512000000000002
430.0,0.74951

==> figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_20_n_sims.csv <==
iteration,n_sims
0,4
1,8
2,8
3,12
4,12
5,12
6,12
7,12
8,12
9,12
10,12
11,12
12,12
13,16
14,16
15,16
16,16
17,16
18,16
19,16
20,16
21,20
22,20
23,20
24,20
25,20
26,20
27,20
28,20
29,20
30,20
31,20
32,20
33,20
34,20
35,20
36,20
37,20
38,20
39,20
40,20
41,20
42,20
43,20
44,24
45,24
46,24
47,24
48,28
49,28
50,28
51,28
52,28
53,28
54,28
55,28
56,28
57,28
58,32
59,32
60,32
61,32
62,32
63,32
64,32
65,32
66,32
67,32
68,32
69,32
70,32
71,32
72,36
73,40
74,40
75,40
76,40
77,40
78,40
79,40
80,40
81,40
82,40
83,40
84,40
85,44
86,48
87,48
88,48
89,48
90,48
91,48
92,48
93,48
94,48
95,48
96,48
97,48
98,48
99,48
100,52
101,52
102,52
103,52
104,52
105,52
106,52
107,52
108,52
109,52
110,52
111,52
112,52
113,52
114,52
115,52
116,52
117,52
118,52
119,64
120,64
121,64
122,64
123,64
124,64
125,68
126,68
127,68
128,80
129,84
130,84
131,92
132,112
133,112
134,112
135,112
136,112
137,112
138,112
139,112
140,116
141,128
142,136
143,136
144,144
145,156
146,156
147,160
148,164
149,172
150,172
151,176
152,176
153,192
154,192
155,192
156,192
157,224
158,224
159,224
160,224
161,256
162,260
163,260
164,260
165,260
166,260
167,260
168,264
169,268
170,280
171,280
172,280
173,288
174,300
175,300
176,300
177,300
178,308
179,308
180,308
181,320
182,320
183,324
184,328
185,332
186,332
187,332
188,332
189,336
190,336
191,336
192,336
193,336
194,336
195,336
196,336
197,336
198,336
199,336
200,340
201,340
202,340
203,340
204,340
205,340
206,340
207,340
208,340
209,344
210,344
211,344
212,344
213,344
214,344
215,344
216,344
217,344
218,344
219,344
220,344
221,344
222,344
223,348
224,348
225,348
226,356
227,356
228,356
229,360
230,360
231,360
232,376
233,380
234,380
235,384
236,384
237,388
238,392
239,392
240,396
241,400
242,400
243,400
244,400
245,400
246,400
247,400
248,400
249,400
250,400
251,400
252,400
253,400
254,404
255,412
256,412
257,420
258,420
259,424
260,424
261,424
262,424
263,424
264,424
265,424
266,424
267,424
268,424
269,424
270,424
271,424
272,424
273,424
274,428
275,428
276,428
277,428
278,428
279,428
280,428
281,428
282,448
283,452
284,452
285,452
286,452
287,456
288,456
289,456
290,456
291,456
292,472
293,472
294,480
295,480
296,480
297,480
298,480
299,488
300,496
301,496
302,496
303,496
304,496
305,520
306,520
307,528
308,528
309,528
310,528
311,548
312,552
313,556
314,556
315,560
316,560
317,560
318,568
319,572
320,592
321,592
322,592
323,592
324,592
325,592
326,592
327,592
328,592
329,612
330,616
331,616
332,620
333,620
334,624
335,624
336,624
337,624
338,624
339,624
340,624
341,628
342,628
343,632
344,632
345,636
346,636
347,636
348,636
349,640
350,640
351,648
352,648
353,648
354,652
355,652
356,656
357,656
358,660
359,664
360,664
361,668
362,668
363,668
364,668
365,668
366,668
367,668
368,668
369,668
370,668
371,668
372,668
373,668
374,668
375,668
376,668
377,668
378,668
379,668
380,668
381,668
382,668
383,668
384,668
385,668
386,668
387,668
388,668
389,672
390,676
391,676
392,676
393,676
394,676
395,676
396,676
397,676
398,676
399,676
400,684
401,684
402,684
403,684
404,684
405,684
406,684
407,684
408,684
409,684
410,684
411,684
412,684
413,688
414,688
415,688
416,688
417,688
418,688
419,688
420,688
421,688
422,688
423,688
424,688
425,692
426,692
427,692
428,692
429,692
430,692
431,696
432,696
433,696
434,696
435,696
436,696
437,696
438,696
439,696
440,704
441,704
442,712
443,712
444,712
445,712
446,712
447,712
448,716
449,716
450,728
451,728
452,728
453,728
454,744
455,744
456,744
457,744
458,744
459,744
460,744
461,744
462,744
463,744
464,760
465,760
466,760
467,760
468,764
469,776
470,788
471,788
472,792
473,804
474,808
475,812
476,820
477,828
478,828
479,828
480,828
481,828
482,828
483,856
484,864
485,864
486,868
487,868
488,868
489,868
490,868
491,868
492,868
493,868
494,872
495,872
496,872
497,872
498,872
499,872
500,888
501,888
502,904
503,904
504,904
505,904
506,924
507,924
508,924
509,940
510,940


==> figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_50_1d_marginals.csv <==
diff_am,diff_am_pdf,c_rate,c_rate_pdf,separator_thickness,separator_thickness_pdf,cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pdf
1e-14,0.0,0.1,0.0,370.0,0.0004528611309104197,8.0,0.0334916976352017
1.0452261306532663e-14,0.0,0.10025125628140705,0.0,370.30150753768845,0.00044274318699241,8.015075376884422,0.00017306257319358993
1.0904522613065327e-14,0.0,0.10050251256281408,0.0,370.6030150753769,0.00041372561228315965,8.030150753768844,2.3878175612670022e-11
1.135678391959799e-14,0.0,0.10075376884422112,0.0,370.90452261306535,0.00036952736746865276,8.045226130653266,8.7969296145155e-23
1.1809045226130654e-14,1.3960634784047844e-306,0.10100502512562815,0.0,371.20603015075375,0.0003154674019316801,8.06030150753769,8.653525593009275e-39
1.2261306532663317e-14,9.376970560762636e-290,0.10125628140703519,0.0,371.5075376884422,0.000257416304030405,8.075376884422111,2.2729351132993196e-59
1.271356783919598e-14,2.1805792487751125e-273,0.10150753768844221,0.0,371.80904522613065,0.00020076652040263844,8.090452261306533,1.5940905358273502e-84
1.3165829145728644e-14,1.755630548562923e-257,0.10175879396984926,0.0,372.1105527638191,0.00014966498757621371,8.105527638190955,2.9851827197214922e-114
1.3618090452261307e-14,4.893801112816491e-242,0.10201005025125628,0.0,372.41206030150755,0.00010664065801110374,8.120603015075377,1.492659827499547e-148
1.407035175879397e-14,4.722929184220588e-227,0.10226130653266333,0.0,372.713567839196,7.262716614511613e-05,8.135678391959798,1.992887395765951e-187
1.4522613065326632e-14,1.5780780701248157e-212,0.10251256281407035,0.0,373.0150753768844,4.727690760144624e-05,8.150753768844222,7.104551492532012e-231
1.4974874371859297e-14,1.8255657049308826e-198,0.1027638190954774,0.0,373.31658291457285,2.9415260886535986e-05,8.165829145728644,6.762737997071676e-279
1.5427135678391962e-14,7.311700375062756e-185,0.10301507537688442,0.0,373.6180904522613,1.7493230872303416e-05,8.180904522613066,0.0
1.5879396984924624e-14,1.0138909335369198e-171,0.10326633165829147,0.0,373.91959798994975,9.943540148049264e-06,8.195979899497488,0.0
1.6331658291457286e-14,4.86761287842621e-159,0.1035175879396985,0.0,374.2211055276382,5.402387297273835e-06,8.21105527638191,0.0
1.678391959798995e-14,8.09082425439169e-147,0.10376884422110554,0.0,374.52261306532665,2.80545999261066e-06,8.226130653266331,0.0
1.7236180904522616e-14,4.6560909867538396e-135,0.10402010050251256,0.0,374.8241206030151,1.3925029514918752e-06,8.241206030150753,0.0
1.7688442211055278e-14,9.27688392000626e-124,0.1042713567839196,0.0,375.1256281407035,6.606354116423183e-07,8.256281407035177,0.0
1.814070351758794e-14,6.399334228811652e-113,0.10452261306532663,0.0,375.42713567839195,2.995720244758074e-07,8.271356783919598,0.0
1.8592964824120604e-14,1.5283384290911667e-102,0.10477386934673368,0.0,375.7286432160804,1.2984174387776958e-07,8.28643216080402,0.0
1.904522613065327e-14,1.2637362831198313e-92,0.1050251256281407,0.0,376.03015075376885,5.378994565471971e-08,8.301507537688442,0.0
1.949748743718593e-14,3.617810064153505e-83,0.10527638190954774,0.0,376.3316582914573,2.1299114661121988e-08,8.316582914572864,0.0
1.9949748743718593e-14,3.585814592629023e-74,0.10552763819095477,0.0,376.63316582914575,8.061125412747089e-09,8.331658291457286,0.0
2.0402010050251258e-14,1.2305048724920537e-65,0.10577889447236181,0.0,376.93467336683415,2.9161071950489527e-09,8.346733668341708,0.0
2.0854271356783923e-14,1.4619533784306124e-57,0.10603015075376884,0.0,377.2361809045226,1.0082888656615053e-09,8.361809045226131,0.0
2.1306532663316585e-14,6.013684528042188e-50,0.10628140703517588,0.0,377.53768844221105,3.3322696629784216e-10,8.376884422110553,0.0
2.1758793969849247e-14,8.56463382052566e-43,0.10653266331658293,0.0,377.8391959798995,1.0526136596641435e-10,8.391959798994975,0.0
2.2211055276381912e-14,4.223237194482613e-36,0.10678391959798995,0.0,378.14070351758795,3.178131216526148e-11,8.407035175879397,0.0
2.2663316582914577e-14,7.21048168923496e-30,0.107035175879397,0.0,378.4422110552764,9.171786562810732e-12,8.422110552763819,0.0
2.311557788944724e-14,4.262751270008391e-24,0.10728643216080402,0.0,378.7437185929648,2.5305923600431813e-12,8.43718592964824,0.0
2.35678391959799e-14,8.727054773425767e-19,0.10753768844221107,0.0,379.04522613065325,6.708275799214709e-13,8.452261306532662,0.0
2.4020100502512565e-14,6.188414182560087e-14,0.1077889447236181,0.0,379.3467336683417,1.8744564116045867e-13,8.467336683417086,0.0
2.447236180904523e-14,1.5204558437860948e-09,0.10804020100502514,0.0,379.64824120603015,1.3395219566654262e-13,8.482412060301508,0.0
2.4924623115577895e-14,1.2951512066599152e-05,0.10829145728643216,0.0,379.9497487437186,4.405266926125966e-13,8.49748743718593,0.0
2.5376884422110554e-14,0.03829173093735937,0.1085427135678392,0.0,380.25125628140705,1.9034908218807654e-12,8.512562814070352,0.0
2.582914572864322e-14,39.37270448487983,0.10879396984924623,5.6e-322,380.5527638190955,8.014513273255735e-12,8.527638190954773,0.0
2.6281407035175884e-14,14129.231278028603,0.10904522613065327,3.6995705126e-313,380.8542713567839,3.228492642516113e-11,8.542713567839195,0.0
2.673366834170855e-14,1780286.1052999739,0.1092964824120603,1.84186496809157e-304,381.15577889447235,1.2431319560592696e-10,8.557788944723619,0.0
2.7185929648241207e-14,79537690.91681682,0.10954773869346734,6.898754386526947e-296,381.4572864321608,4.5751927306132404e-10,8.57286432160804,0.0
2.7638190954773872e-14,1278653422.7709267,0.10979899497487437,1.9439732908375745e-287,381.75879396984925,1.6094418471187254e-09,8.587939698492463,0.0
2.8090452261306537e-14,7538517619.853412,0.11005025125628141,4.121136155391617e-279,382.0603015075377,5.411465174432364e-09,8.603015075376884,0.0
2.85427135678392e-14,16613544405.720097,0.11030150753768844,6.572810157651839e-271,382.36180904522615,1.7391143033302307e-08,8.618090452261306,0.0
2.899497487437186e-14,13893295603.030643,0.11055276381909548,7.88666019208458e-263,382.66331658291455,5.342137552876792e-08,8.633165829145728,0.0
2.9447236180904526e-14,5508199702.067164,0.11080402010050251,7.119403593595212e-255,382.964824120603,1.5684680844419667e-07,8.64824120603015,0.0
2.989949748743719e-14,9556471551.754147,0.11105527638190955,4.8350743142673406e-247,383.26633165829145,4.401594049839177e-07,8.663316582914574,0.0
3.0351758793969856e-14,29259672448.601917,0.11130653266331658,2.4704294477104425e-239,383.5678391959799,1.1806412864395388e-06,8.678391959798995,0.0
3.0804020100502515e-14,57482715848.38169,0.11155778894472362,9.496254288561023e-232,383.86934673366835,3.026910826734349e-06,8.693467336683417,0.0
3.125628140703518e-14,102396952562.44258,0.11180904522613065,2.7462731859808797e-224,384.1708542713568,7.417455809081127e-06,8.708542713567839,0.0
3.1708542713567845e-14,152231223322.98367,0.1120603015075377,5.9751353626272965e-217,384.4723618090452,1.7373366793106116e-05,8.72361809045226,0.0
3.216080402010051e-14,220330905664.38028,0.11231155778894472,9.780602992482426e-210,384.77386934673365,3.889436542057342e-05,8.738693467336683,0.0
3.261306532663317e-14,376004917615.8032,0.11256281407035176,1.20447791088076e-202,385.0753768844221,8.32267760824505e-05,8.753768844221106,0.0
3.306532663316583e-14,619248491302.4471,0.1128140703517588,1.1159611087341801e-195,385.37688442211055,0.0001702209985754233,8.768844221105528,0.0
3.35175879396985e-14,864199258701.5292,0.11306532663316583,7.778900881194026e-189,385.678391959799,0.0003327644138436854,8.78391959798995,0.0
3.396984924623116e-14,1213556110681.6855,0.11331658291457286,4.0795158648142006e-182,385.97989949748745,0.0006217764927505246,8.798994974874372,0.0
3.442211055276382e-14,1806218763956.5967,0.1135678391959799,1.6096180417906214e-175,386.2814070351759,0.0011104663471433853,8.814070351758794,0.0
3.4874371859296487e-14,2461746691606.631,0.11381909547738694,4.778194973332422e-169,386.5829145728643,0.001895615210821233,8.829145728643216,1.639285530320444e-292
3.532663316582915e-14,3100874412078.3853,0.11407035175879397,1.067173966049136e-162,386.88442211055275,0.003092919725846688,8.844221105527637,5.761798233968752e-243
3.5778894472361817e-14,3837128590745.652,0.11432160804020101,1.7932503850285866e-156,387.1859296482412,0.004823483443729011,8.859296482412061,5.407462008870405e-198
3.6231155778894475e-14,4772022496806.889,0.11457286432160804,2.2671782745446759e-150,387.48743718592965,0.007189962350488504,8.874371859296483,1.3550674017048273e-157
3.668341708542714e-14,5979241754685.198,0.11482412060301508,2.156626040520732e-144,387.7889447236181,0.010243918642153215,8.889447236180905,9.066930957881963e-122
3.7135678391959805e-14,7740015323634.956,0.11507537688442211,1.5435287124134275e-138,388.09045226130655,0.013950163743417315,8.904522613065327,1.6199130710847814e-90
3.758793969849247e-14,10464087060460.383,0.11532663316582915,8.312133680575127e-133,388.391959798995,0.018157923005045113,8.919597989949748,7.727786247602693e-64
3.804020100502513e-14,16537536803195.875,0.11557788944723618,3.36803542443297e-127,388.6934673366834,0.022590545364940234,8.93467336683417,9.843521225839244e-42
3.8492462311557794e-14,35232949529650.77,0.11582914572864322,1.0268731853996457e-121,388.99497487437185,0.02686339766055969,8.949748743718594,3.347941443356278e-24
3.894472361809046e-14,82956897920738.25,0.11608040201005025,2.3558315869582174e-116,389.2964824120603,0.030532955647242874,8.964824120603016,3.040445442218492e-11
3.9396984924623124e-14,165385422867490.6,0.1163316582914573,4.066979010482515e-111,389.59798994974875,0.03317037894242029,8.979899497487438,0.007372734017089174
3.984924623115579e-14,251319733031988.62,0.11658291457286432,5.283417416851412e-106,389.8994974874372,0.03444337494924339,8.99497487437186,47.736646650967316
4.030150753768845e-14,284115454674861.3,0.11683417085427136,5.1652412587133764e-101,390.2010050251256,0.034184926157169115,9.010050251256281,8.252912481019935
4.075376884422111e-14,239138603917688.7,0.11708542713567839,3.800310699796427e-96,390.50251256281405,0.03242927750762922,9.025125628140703,3.809733189311073e-05
4.120603015075378e-14,154158988427133.56,0.11733668341708543,2.1043774627819438e-91,390.8040201005025,0.029404485203434725,9.040201005025125,4.695846296630584e-15
4.1658291457286436e-14,84517421573156.6,0.11758793969849246,8.770635549439001e-87,391.10552763819095,0.02548376361928873,9.055276381909547,1.5454863555137824e-29
4.21105527638191e-14,49351175136181.54,0.1178391959798995,2.751517960555332e-82,391.4070351758794,0.021109951519321796,9.07035175879397,1.3581522806496786e-48
4.2562814070351766e-14,37661613081044.445,0.11809045226130654,6.498052681326657e-78,391.70854271356785,0.01671416111107695,9.085427135678392,3.1868656078663184e-72
4.301507537688443e-14,35535965283958.15,0.11834170854271357,1.1553268043598766e-73,392.0100502512563,0.01264898310738114,9.100502512562814,1.9966917413253106e-100
4.3467336683417096e-14,36485198276231.19,0.1185929648241206,1.5466233945466998e-69,392.3115577889447,0.009149562357301215,9.115577889447236,3.340336998534705e-133
4.3919597989949755e-14,37975380422237.555,0.11884422110552764,1.559110247915614e-65,392.61306532663315,0.006325847389854188,9.130653266331658,1.4921123890961852e-170
4.437185929648242e-14,39028337644540.59,0.11909547738693468,1.183706519438266e-61,392.9145728643216,0.004180332049722889,9.14572864321608,1.7796917157774072e-212
4.4824120603015085e-14,39549254606911.81,0.11934673366834171,6.769517564610376e-58,393.21608040201005,0.002640441375100839,9.160804020100503,5.667871708016235e-259
4.5276381909547743e-14,39416564256800.25,0.11959798994974874,2.9167525412582187e-54,393.5175879396985,0.0015941014593774529,9.175879396984925,4.819780212438e-310
4.572864321608041e-14,39108057380381.15,0.11984924623115578,9.470279891708168e-51,393.81909547738695,0.0009198755373125242,9.190954773869347,0.0
4.6180904522613073e-14,38443385357423.51,0.12010050251256282,2.3176795215175607e-47,394.1206030150754,0.0005073595741327127,9.206030150753769,0.0
4.663316582914574e-14,37132374537539.47,0.12035175879396985,4.276529650039485e-44,394.4221105527638,0.0002674707718553247,9.22110552763819,0.0
4.70854271356784e-14,35618041658691.01,0.12060301507537688,5.951316592828293e-41,394.72361809045225,0.00013477535427181312,9.236180904522612,0.0
4.753768844221106e-14,34173969761850.27,0.12085427135678392,6.248436208761251e-38,395.0251256281407,6.491100204914387e-05,9.251256281407034,0.0
4.7989949748743727e-14,32778210443810.89,0.12110552763819096,4.951521104094101e-35,395.32663316582915,2.9881323219745762e-05,9.266331658291458,0.0
4.844221105527639e-14,30989609460189.383,0.12135678391959799,2.9628393320124194e-32,395.6281407035176,1.3147858371343766e-05,9.28140703517588,0.0
4.889447236180905e-14,29057640157481.297,0.12160804020100503,1.3393554750078491e-29,395.92964824120605,5.5294748810047264e-06,9.296482412060302,0.0
4.9346733668341715e-14,27324103825906.246,0.12185929648241206,4.5766049200682634e-27,396.23115577889445,2.2227286228615915e-06,9.311557788944723,0.0
4.979899497487438e-14,25703162769198.477,0.1221105527638191,1.1828258680271437e-24,396.5326633165829,8.540094472554531e-07,9.326633165829145,0.0
5.0251256281407045e-14,23910023789186.35,0.12236180904522613,2.313825894770211e-22,396.83417085427135,3.136263820779376e-07,9.341708542713567,0.0
5.070351758793971e-14,21936206934408.027,0.12261306532663317,3.428578659808149e-20,397.1356783919598,1.1008703669981508e-07,9.35678391959799,0.0
5.115577889447237e-14,20046658385735.688,0.1228643216080402,3.851759581906694e-18,397.43718592964825,3.693460471237898e-08,9.371859296482413,0.0
5.1608040201005034e-14,18415761110385.895,0.12311557788944724,3.2840772745705625e-16,397.7386934673367,1.1844163929737941e-08,9.386934673366834,0.0
5.20603015075377e-14,17048673870528.484,0.12336683417085427,2.127661414297963e-14,398.0402010050251,3.630354600002112e-09,9.402010050251256,0.0
5.251256281407036e-14,15406265119340.734,0.12361809045226131,1.0489600932400323e-12,398.34170854271355,1.0635733121189916e-09,9.417085427135678,0.0
5.296482412060302e-14,13416360811711.945,0.12386934673366834,3.942432357941108e-11,398.643216080402,2.978247673088874e-10,9.4321608040201,0.0
5.341708542713569e-14,11644608492501.94,0.12412060301507538,1.1321759803918251e-09,398.94472361809045,7.971760451446093e-11,9.447236180904522,0.0
5.386934673366835e-14,10461773800966.713,0.12437185929648242,2.4918215116794952e-08,399.2462311557789,2.041970094609297e-11,9.462311557788945,0.0
5.432160804020102e-14,9345345743259.066,0.12462311557788945,4.220350680122834e-07,399.54773869346735,5.12097260533976e-12,9.477386934673367,0.0
5.4773869346733676e-14,8054946078667.931,0.12487437185929648,5.532044942179325e-06,399.8492462311558,1.7961562010947345e-12,9.492462311557789,0.0
5.522613065326634e-14,6894401646726.022,0.12512562814070352,5.657955004758431e-05,400.1507537688442,3.0840475855487215e-12,9.507537688442211,0.0
5.5678391959799006e-14,5879065580062.917,0.12537688442211056,0.00045682104826187187,400.45226130653265,1.2137465004440559e-11,9.522613065326633,0.0
5.6130653266331665e-14,4965055974761.332,0.12562814070351758,0.002960296879472152,400.7537688442211,4.942209759917603e-11,9.537688442211055,0.0
5.658291457286433e-14,4217840984284.316,0.12587939698492462,0.015743033117007213,401.05527638190955,1.9314661341837348e-10,9.552763819095478,0.0
5.703517587939699e-14,3519199483389.0425,0.12613065326633166,0.07057439271391593,401.356783919598,7.216335152292197e-10,9.5678391959799,0.0
5.748743718592966e-14,2822723760557.8506,0.1263819095477387,0.27392482445508665,401.65829145728645,2.5770596100071724e-09,9.582914572864322,0.0
5.793969849246232e-14,2254598139121.132,0.12663316582914574,0.9388704732306477,401.95979899497485,8.796423658205526e-09,9.597989949748744,0.0
5.839195979899498e-14,1900524874309.8733,0.12688442211055276,2.8655816275584045,402.2613065326633,2.8698652327144598e-08,9.613065326633166,0.0
5.884422110552765e-14,1560725789433.889,0.1271356783919598,7.783144475750837,402.56281407035175,8.949330540490813e-08,9.628140703517587,0.0
5.929648241206031e-14,1134198102225.8325,0.12738693467336684,18.74187106801329,402.8643216080402,2.6674314977474515e-07,9.64321608040201,0.0
5.974874371859297e-14,854439985433.8717,0.12763819095477388,39.91604400232631,403.16582914572865,7.599231618530675e-07,9.658291457286431,0.0
6.020100502512564e-14,711956119356.1611,0.1278894472361809,75.17851373296722,403.4673366834171,2.0692824216873498e-06,9.673366834170855,0.0
6.06532663316583e-14,582928585230.1893,0.12814070351758794,125.33572800840948,403.7688442211055,5.385717081052999e-06,9.688442211055277,0.0
6.110552763819097e-14,435019399209.0274,0.12839195979899498,185.1136774622665,404.07035175879395,1.3398031144961267e-05,9.703517587939698,0.0
6.155778894472363e-14,304873112091.27454,0.12864321608040202,242.227919552899,404.3718592964824,3.185753073116744e-05,9.71859296482412,0.0
6.201005025125628e-14,237675761845.00104,0.12889447236180904,280.7114816934997,404.67336683417085,7.240305956107157e-05,9.733668341708542,0.0
6.246231155778896e-14,183825308141.53574,0.12914572864321608,287.971202925778,404.9748743718593,0.000157280690448983,9.748743718592966,0.0
6.291457286432161e-14,123941026349.27866,0.12939698492462312,261.4167546702833,405.27638190954775,0.00032656345005026776,9.763819095477388,0.0
6.336683417085427e-14,80429019870.95554,0.12964824120603016,209.90592844278115,405.5778894472362,0.0006480871708077976,9.77889447236181,0.0
6.381909547738694e-14,59465040984.18019,0.12989949748743718,148.97468491536256,405.8793969849246,0.0012293426631286592,9.793969849246231,0.0
6.42713567839196e-14,56498875492.32773,0.13015075376884422,93.36070736022747,406.18090452261305,0.0022288773099835694,9.809045226130653,0.0
6.472361809045227e-14,52678686085.99125,0.13040201005025126,51.61518916457005,406.4824120603015,0.00386254055956235,9.824120603015075,8.54947784817e-313
6.517587939698493e-14,33216004459.64554,0.1306532663316583,25.172298504645127,406.78391959798995,0.006397843654479021,9.839195979899497,1.0053849237639462e-261
6.562814070351759e-14,11526609175.003345,0.13090452261306534,10.853055692570114,407.0854271356784,0.010129030369740727,9.854271356783919,3.1568731829531865e-215
6.608040201005026e-14,1964189838.232451,0.13115577889447236,4.173377526189201,407.38693467336685,0.015327658081720747,9.869346733668342,2.6467559215044403e-173
6.653266331658292e-14,142692359.95247665,0.1314070351758794,1.4884592462539807,407.6884422110553,0.02216957741267495,9.884422110552764,5.925194908398018e-136
6.698492462311558e-14,3944218.242160801,0.13165829145728644,0.5871026230740121,407.9899497487437,0.030648745725745885,9.899497487437186,3.5417946586387025e-103
6.743718592964825e-14,39157.602820578584,0.13190954773869346,0.3839056784345744,408.29145728643215,0.04049875547808688,9.914572864321608,5.652962524990671e-75
6.788944723618091e-14,136.4124289381725,0.1321608040201005,0.42652960999152156,408.5929648241206,0.051149845873449395,9.92964824120603,2.40913326459796e-51
6.834170854271357e-14,0.16532366375061508,0.13241206030150754,0.5508073146326279,408.89447236180905,0.06174768237666655,9.944723618090451,2.7414323431089204e-32
6.879396984924624e-14,6.948883571541497e-05,0.13266331658291458,0.7121941959927522,409.1959798994975,0.07124767125905976,9.959798994974875,8.329639967376945e-18
6.92462311557789e-14,1.0118451137556377e-08,0.13291457286432162,0.9178130999623637,409.4974874371859,0.07857680510459893,9.974874371859297,6.757824646323013e-08
6.969849246231157e-14,5.102237449270118e-13,0.13316582914572864,1.194079205320503,409.79899497487435,0.0828307778222228,9.989949748743719,0.014639275927373345
7.015075376884423e-14,8.90827467525279e-18,0.13341708542713568,1.5674982718090273,410.1005025125628,0.08345700455072853,10.00502512562814,0.08467676638770566
7.060301507537689e-14,5.38506366732079e-23,0.13366834170854272,2.05990993700991,410.40201005025125,0.08037250909431164,10.020100502512562,1.3077987663605142e-05
7.105527638190956e-14,1.1270533744779227e-28,0.13391959798994973,2.692609502854661,410.7035175879397,0.0739819783095125,10.035175879396984,5.393237826439039e-14
7.150753768844222e-14,8.166795332526172e-35,0.13417085427135678,3.487930186758578,411.00502512562815,0.06509056397961309,10.050251256281406,5.938683911970534e-27
7.195979899497488e-14,2.0488557220568008e-41,0.13442211055276382,4.473217462078641,411.3065326633166,0.05473735515481305,10.065326633165828,1.746074778504955e-44
7.241206030150755e-14,1.779603397186033e-48,0.13467336683417086,5.7009054430491375,411.608040201005,0.0439970201845117,10.080402010050252,1.3707790485642434e-66
7.28643216080402e-14,5.351642378874996e-56,0.1349246231155779,7.276750718577289,411.90954773869345,0.033801533117296924,10.095477386934673,2.873452793856896e-93
7.331658291457286e-14,5.571894722824104e-64,0.13517587939698492,9.37213285634895,412.2110552763819,0.024821225155647296,10.110552763819095,1.6083207523542912e-124
7.376884422110554e-14,2.0084945707131782e-72,0.13542713567839196,12.22040329082664,412.51256281407035,0.017421426369774458,10.125628140703517,2.4036612092112833e-160
7.42211055276382e-14,2.506630718604744e-81,0.135678391959799,16.130828638447394,412.8140703517588,0.01168739939993747,10.140703517587939,9.591926316556413e-201
7.467336683417087e-14,1.0830836162059175e-90,0.13592964824120604,21.534451473404708,413.11557788944725,0.007494207986746727,10.155778894472363,1.0220459065621695e-245
7.512562814070352e-14,1.620263121923382e-100,0.13618090452261306,29.005415546992744,413.4170854271357,0.004593114568743806,10.170854271356784,2.907816271816073e-295
7.557788944723618e-14,8.391914304883321e-111,0.1364321608040201,39.188021757407746,413.7185929648241,0.0026906827546235392,10.185929648241206,0.0
7.603015075376885e-14,1.5048335503268603e-121,0.13668341708542714,52.63167554141758,414.02010050251255,0.001506577205674001,10.201005025125628,0.0
7.648241206030151e-14,9.342601439919007e-133,0.13693467336683418,69.55018723481285,414.321608040201,0.0008062950056848373,10.21608040201005,0.0
7.693467336683418e-14,2.008163691671452e-144,0.13718592964824122,89.50951487386178,414.62311557788945,0.00041244897382072815,10.231155778894472,0.0
7.738693467336684e-14,1.4944532403214058e-156,0.13743718592964824,111.16373338101752,414.9246231155779,0.00020166018691529438,10.246231155778894,0.0
7.78391959798995e-14,3.850503152245181e-169,0.13768844221105528,132.2593504453953,415.2261306532663,9.424184583207075e-05,10.261306532663315,0.0
7.829145728643217e-14,3.4348246213597633e-182,0.13793969849246232,150.01408288129093,415.52763819095475,4.209602437770136e-05,10.27638190954774,0.0
7.874371859296483e-14,1.0608246023500403e-195,0.13819095477386933,161.72751287303683,415.8291457286432,1.797264768988499e-05,10.291457286432161,0.0
7.919597989949749e-14,1.1343172351325637e-209,0.13844221105527638,165.36095127650825,416.13065326633165,7.334267069169404e-06,10.306532663316583,0.0
7.964824120603016e-14,4.1993049168561883e-224,0.13869346733668342,159.99761001157106,416.4321608040201,2.860718073078985e-06,10.321608040201005,0.0
8.010050251256282e-14,5.382353549973433e-239,0.13894472361809046,146.21289171335604,416.73366834170855,1.0665152738069364e-06,10.336683417085426,0.0
8.055276381909548e-14,2.3884654585145e-254,0.1391959798994975,126.13992846356376,417.035175879397,3.800430365894839e-07,10.35175879396985,0.0
8.100502512562815e-14,3.6695908142006192e-270,0.13944723618090452,102.93628738069192,417.3366834170854,1.294410895335587e-07,10.366834170854272,0.0
8.145728643216081e-14,1.9519480132949087e-286,0.13969849246231156,79.81475444892281,417.63819095477385,4.213909657784754e-08,10.381909547738694,0.0
8.190954773869348e-14,3.594767324897114e-303,0.1399497487437186,59.1921786495006,417.9396984924623,1.3112091235589442e-08,10.396984924623116,0.0
8.236180904522614e-14,0.0,0.1402010050251256,42.348713401642485,418.24120603015075,3.899710825593469e-09,10.412060301507537,0.0
8.28140703517588e-14,0.0,0.14045226130653266,29.563906980636006,418.5427135678392,1.1085796821070014e-09,10.42713567839196,0.0
8.326633165829147e-14,0.0,0.1407035175879397,20.442942972438058,418.84422110552765,3.012193683910309e-10,10.442211055276381,0.0
8.371859296482413e-14,0.0,0.14095477386934674,14.224615702077399,419.1457286432161,7.825797138936934e-11,10.457286432160803,0.0
8.41708542713568e-14,0.0,0.14120603015075378,10.055925766079353,419.4472361809045,1.957319567690837e-11,10.472361809045227,0.0
8.462311557788946e-14,0.0,0.1414572864321608,7.218832506693063,419.74874371859295,5.343756185548828e-12,10.487437185929648,0.0
8.507537688442212e-14,0.0,0.14170854271356784,5.224271554742417,420.0502512562814,4.391940747147003e-12,10.50251256281407,0.0
8.552763819095479e-14,0.0,0.14195979899497488,3.770231192953666,420.35175879396985,1.4765206511443866e-11,10.517587939698492,0.0
8.597989949748745e-14,0.0,0.14221105527638192,2.6663841261183543,420.6532663316583,6.0407808599003e-11,10.532663316582914,0.0
8.64321608040201e-14,0.0,0.14246231155778893,1.8010876351374279,420.95477386934675,2.3953843850140367e-10,10.547738693467338,0.0
8.688442211055278e-14,0.0,0.14271356783919598,1.1326418505403997,421.2562814070352,9.085224004506241e-10,10.56281407035176,0.0
8.733668341708543e-14,0.0,0.14296482412060302,0.6568792493459352,421.5577889447236,3.293706922638767e-09,10.577889447236181,0.0
8.778894472361809e-14,0.0,0.14321608040201006,0.3591204736361889,421.85929648241205,1.1413233557710814e-08,10.592964824120603,0.0
8.824120603015076e-14,0.0,0.1434673366834171,0.19545768360345508,422.1608040201005,3.780125119209051e-08,10.608040201005025,0.0
8.869346733668342e-14,0.0,0.14371859296482412,0.11116004311953927,422.46231155778895,1.1966780561092115e-07,10.623115577889447,0.0
8.91457286432161e-14,0.0,0.14396984924623116,0.06476387907585628,422.7638190954774,3.6209469335202717e-07,10.638190954773869,0.0
8.959798994974875e-14,0.0,0.1442211055276382,0.035577361769712525,423.0653266331658,1.0472266198913861e-06,10.65326633165829,0.0
9.005025125628141e-14,0.0,0.1444723618090452,0.016922525492926443,423.36683417085425,2.894895336111131e-06,10.668341708542712,0.0
9.050251256281408e-14,0.0,0.14472361809045226,0.006579928803063663,423.6683417085427,7.64889572345201e-06,10.683417085427136,0.0
9.095477386934674e-14,0.0,0.1449748743718593,0.002022565547181419,423.96984924623115,1.9316938371819056e-05,10.698492462311558,0.0
9.140703517587941e-14,0.0,0.14522613065326634,0.0004822285068835622,424.2713567839196,4.662850899084499e-05,10.71356783919598,0.0
9.185929648241207e-14,0.0,0.14547738693467338,8.820351929965644e-05,424.57286432160805,0.00010758171000696896,10.728643216080402,0.0
9.231155778894473e-14,0.0,0.1457286432160804,1.2295330102719897e-05,424.8743718592965,0.00023724607596506625,10.743718592964823,0.0
9.27638190954774e-14,0.0,0.14597989949748744,1.3009244549848044e-06,425.1758793969849,0.0005000728922315558,10.758793969849247,0.0
9.321608040201006e-14,0.0,0.14623115577889448,1.0420878926639011e-07,425.47738693467335,0.0010074912164772035,10.773869346733669,0.0
9.366834170854272e-14,0.0,0.1464824120603015,6.309165433148005e-09,425.7788944723618,0.001940094588534058,10.78894472361809,0.0
9.412060301507539e-14,0.0,0.14673366834170853,2.883858915875308e-10,426.08040201005025,0.0035709043744143595,10.804020100502512,0.0
9.457286432160805e-14,0.0,0.14698492462311558,9.944564126233992e-12,426.3819095477387,0.006282134301710206,10.819095477386934,0.0
9.502512562814071e-14,0.0,0.14723618090452262,2.585733415205264e-13,426.68341708542715,0.010563550024461783,10.834170854271356,0.0
9.547738693467338e-14,0.0,0.14748743718592966,5.067710570772909e-15,426.9849246231156,0.01697798909130986,10.849246231155778,0.0
9.592964824120604e-14,0.0,0.14773869346733667,7.484431967970482e-17,427.286432160804,0.026081723553874586,10.8643216080402,0.0
9.638190954773871e-14,0.0,0.14798994974874372,8.328071062906382e-19,427.58793969849245,0.038296581148358586,10.879396984924623,0.0
9.683417085427137e-14,0.0,0.14824120603015076,6.980861837149389e-21,427.8894472361809,0.05374739286752195,10.894472361809045,0.0
9.728643216080403e-14,0.0,0.1484924623115578,4.407655525931259e-23,428.19095477386935,0.07209887376794867,10.909547738693467,0.0
9.77386934673367e-14,0.0,0.1487437185929648,2.0960669470845687e-25,428.4924623115578,0.09244283146846853,10.924623115577889,0.0
9.819095477386936e-14,0.0,0.14899497487437185,7.5071206154399715e-28,428.7939698492462,0.11329002636560738,10.93969849246231,0.0
9.864321608040203e-14,0.0,0.1492462311557789,2.0248321241257227e-30,429.09547738693465,0.1327039337411251,10.954773869346734,0.0
9.909547738693469e-14,0.0,0.14949748743718594,4.1127472700473184e-33,429.3969849246231,0.14857631957139658,10.969849246231156,0.0
9.954773869346734e-14,0.0,0.14974874371859298,6.290493388011759e-36,429.69849246231155,0.15899705332616718,10.984924623115578,0.0
1e-13,0.0,0.15,7.244877172058882e-39,430.0,0.16263058923604515,11.0,0.0

==> figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_50_1d_marginals_cathode_thickness_number_of_particles_pmf.csv <==
cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pmf
8.0,0.0003900000000000002
9.0,0.9978400000000001
10.0,0.00177

==> figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_50_1d_marginals_separator_thickness_pmf.csv <==
separator_thickness,separator_thickness_pmf
370.0,0.00161
390.0,0.12276000000000001
410.0,0.29745000000000005
430.0,0.57818

==> figures/ssb/abris/n_sims.tikz <==
\usetikzlibrary[spy]
\pgfplotsset{compat=newest}
\begin{tikzpicture}[spy using outlines={circle,size=2cm, connect spies}]
%https://waldyrious.net/viridis-palette-generator/
% Let's generate n+1, skip the yellow one, and invert the order
    \definecolor{m0}{RGB}{68, 1, 84}
  \begin{groupplot}[
    group style={
      group size=1 by 1, % Set number of columns and rows
      horizontal sep=1cm, % Set horizontal separation between plots
    },
    %colorbar,
    colormap/viridis,
    width=\textwidth,
    height=0.45\textwidth
  ]

\nextgroupplot[
    xlabel={iteration $i$},
    ylabel={number of model calls},
    %ymode = log,
    %xmin=0, xmax=4000,
    %xtick={0,500,1000,1500,2000,2500,3000,3500,4000},
    %ymin=1, ymax=10000,
    %ytick={1,10,100,1000,10000},
    xmajorgrids,
    ymajorgrids,
    yminorgrids,
    legend style={at={(0,1.01)},legend columns=-1, anchor=south west,draw=none, /tikz/every even column/.append style={column sep=0.5cm}},
  ]
  % Add points
 \addplot[color=m0, line width=1] table [x=iteration, y=n_sims, col sep=comma] {figures/ssb/abris/abris_battery_regcomp_001_4_ncomp_4_seed_46_mem_20_n_sims.csv}; %\addlegendentry{BBVI}
\end{groupplot}  
\end{tikzpicture}

==> figures/ssb/n_am.csv <==
b,c,d
0,8.0,8.0
0,8.75,8.0
1,8.75,9.0
1,9.5,9.0
2,9.5,10.0
2,10.25,10.0
3,10.25,11.0
3,11,11.0


==> figures/ssb/observations/runs_aos.csv <==
time,ground_truth,model_0,model_1,model_2,model_3,model_4,model_5,model_6,model_7,model_8,model_9,model_10,model_11,model_12,model_13,model_14,model_15,model_16,model_17,model_18,model_19,model_20,model_21,model_22,model_23,model_24,model_25,model_26,model_27,model_28,model_29,model_30,model_31,model_32,model_33,model_34,model_35,model_36,model_37,model_38,model_39,model_40,model_41,model_42,model_43,model_44,model_45,model_46,model_47,model_48
0.000000000000000000e+00,4.000151012557403591e-06,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.708333333333289517e-02,2.599578250045669627e-06,5.374020994114696997e-06,3.361821632046589625e-06,4.202575060587715461e-06,5.374102910010204737e-06,4.298297389177538688e-06,5.273246613672274985e-06,4.617671479814839178e-06,3.870600732292471535e-06,3.750522559704881458e-06,4.219793753177953494e-06,4.623794258576266816e-06,4.942912983480450551e-06,3.440789347129496675e-06,4.067926504095192158e-06,5.272934402357314088e-06,3.865707552634569527e-06,4.838502992036974870e-06,6.121244109784460680e-06,4.061227946092205165e-06,4.838225800092663814e-06,3.361908924966443973e-06,4.987160348982055957e-06,4.458769995991599538e-06,4.886412258144458634e-06,4.049488934107286706e-06,4.928532610547209369e-06,4.623438747138920724e-06,6.231543682985772950e-06,5.564906662134695703e-06,4.838244756752907091e-06,5.106438018397758613e-06,5.768586274484000659e-06,5.281193898576223844e-06,4.409598674882161257e-06,4.693258650375481400e-06,5.910485924208452868e-06,5.574304298601451269e-06,5.759868764018986551e-06,4.409875084337598269e-06,4.686636019177268381e-06,4.067368393293260831e-06,3.692963417130379344e-06,4.451967839291066584e-06,4.132263604285542347e-06,4.920703639099948540e-06,4.659577419544643634e-06,4.219109189135348409e-06,5.076404269036124614e-06,4.488286903493992480e-06
3.416666666666667851e-02,6.948608399092736057e-06,1.074784548814279247e-05,6.723922331178591727e-06,8.405030270823565797e-06,1.074829082088049267e-05,8.603089978728066869e-06,1.055459142632227121e-05,9.239954233043572163e-06,7.741522984828965587e-06,7.501256322425993439e-06,8.445086791260747114e-06,9.247351991636997351e-06,9.885314230250385678e-06,6.878029191372501960e-06,8.135649007111550937e-06,1.054629149226495380e-05,7.736012669955303483e-06,9.683154567762582848e-06,1.225193436176679265e-05,8.128943401092963983e-06,9.676298333275747121e-06,6.724160157385670328e-06,9.966271907031320348e-06,8.911561878070664924e-06,9.772531309211159381e-06,8.093833278590258432e-06,9.850035683619737248e-06,9.241960313287334028e-06,1.246436986296361495e-05,1.113846566999339774e-05,9.676256436821125545e-06,1.020566727986753873e-05,1.152972856657873482e-05,1.056633791376234040e-05,8.815195005046957272e-06,9.386508168080431522e-06,1.182107213699382792e-05,1.114812362469803919e-05,1.152874172378830740e-05,8.815695127442711027e-06,9.386323567765796419e-06,8.135149800368550455e-06,7.389882752018191170e-06,8.911241851317086571e-06,8.270274974129946180e-06,9.849535682168253717e-06,9.319171369292058096e-06,8.444316240364220169e-06,1.016094866017358024e-05,8.969866005523099289e-06
1.196388888888879620e-01,3.189704572002217910e-05,3.764106773358061320e-05,2.354326792994689346e-05,2.943364378191204445e-05,3.763893108369104415e-05,3.011839084497962976e-05,3.696447392793683270e-05,3.237963907494283665e-05,2.710443140740937881e-05,2.628963945781361000e-05,2.957942112809535014e-05,3.238786469419410903e-05,3.464107688684256448e-05,2.409971235091379858e-05,2.849110480927416998e-05,3.695504608011235606e-05,2.711287531711233795e-05,3.392717958940888456e-05,4.291561490050001607e-05,2.848447590460875117e-05,3.389139232221451484e-05,2.354977869833204014e-05,3.491724535689211609e-05,3.122361501795836367e-05,3.423460597422496587e-05,2.835287118512896248e-05,3.450875394014310711e-05,3.238009929933051596e-05,4.367650649844201718e-05,3.902069384594192628e-05,3.389687913496345142e-05,3.573682388740488484e-05,4.039245842672235277e-05,3.699478076379263992e-05,3.087401683345624911e-05,3.286588792413220120e-05,4.141886564981971802e-05,3.903318328696736735e-05,4.038499258726051082e-05,3.087939005515152185e-05,3.288096282476923697e-05,2.848674250087836549e-05,2.588063771815653745e-05,3.122370240199044862e-05,2.895923804409165914e-05,3.450764810354568432e-05,3.265784541139817726e-05,2.957527822977624142e-05,3.559831525093556590e-05,3.142671796014812752e-05
2.051111111111110219e-01,5.338031748835528144e-05,6.452625657410145446e-05,4.036449681224605485e-05,5.045612153694841243e-05,6.453312038019265798e-05,5.163278357218849431e-05,6.336388049455040847e-05,5.551610643282764088e-05,4.647123967524771637e-05,4.507517724757609777e-05,5.071142971323000168e-05,5.552466719358785906e-05,5.939294952376182601e-05,4.132158171157840863e-05,4.883849625104182829e-05,6.336073010540250322e-05,4.648335672365966689e-05,5.812099424985393489e-05,7.357335133241710637e-05,4.883168549882506947e-05,5.810729568770886012e-05,4.037520912487393109e-05,5.985622694495117135e-05,5.352478510818104752e-05,5.869084629014703278e-05,4.860607723281072483e-05,5.915859716900577839e-05,5.551785540902653450e-05,7.486930768570436608e-05,6.689090909658924541e-05,5.810806736453654961e-05,6.126657814691112945e-05,6.924959866573131458e-05,6.340126540578029136e-05,5.293067205679007070e-05,5.633667659649945966e-05,7.100402052941752126e-05,6.690592441606292747e-05,6.923283835334878220e-05,5.294368419699350611e-05,5.634949460149520258e-05,4.883566761682001101e-05,4.437141167591023873e-05,5.352500785483528534e-05,4.965034224603450536e-05,5.915134325065220244e-05,5.598524732058039743e-05,5.070811550561939510e-05,6.103075739924824876e-05,5.387981881884666008e-05
2.905833333333323054e-01,7.967094216054610106e-05,9.141582882949469274e-05,5.718135049471604822e-05,7.147723873485905058e-05,9.141449197179723346e-05,7.314288554283870925e-05,8.976273117795429551e-05,7.864282214164737377e-05,6.582983670202699478e-05,6.384433055248400594e-05,7.183212481719930022e-05,7.865166434914004807e-05,8.413223575053541299e-05,5.853193492934912097e-05,6.917165790863103597e-05,8.976302142703253967e-05,6.584556332280152267e-05,8.233357873868932253e-05,1.042227986660106652e-04,6.916526202598309754e-05,8.230828867502953082e-05,5.719462248579012219e-05,8.478348787404428252e-05,7.581694682796545799e-05,8.313165291164853477e-05,6.884452878635235855e-05,8.379725091247247799e-05,7.864869629032960295e-05,1.060581967898843216e-04,9.475634206019580008e-05,8.231056232587807137e-05,8.678439582278200948e-05,9.809158225395318842e-05,8.979605985087821957e-05,7.498166469187880073e-05,7.980499388288023535e-05,1.005808047745354941e-04,9.477124117997400010e-05,9.807421530066300942e-05,7.499875845127981083e-05,7.981710770682635264e-05,6.916853348977805571e-05,6.285533143758148880e-05,7.581768297978703358e-05,7.033088903431292289e-05,8.379029748693225983e-05,7.930252849692835670e-05,7.182887925860984013e-05,8.644710165963765194e-05,7.631776175796595868e-05
3.760555555555553653e-01,1.048221428565625647e-04,1.182998732599661700e-04,7.399570806892541777e-05,9.249827608842110804e-05,1.183070813751720129e-04,9.465358914943159535e-05,1.161594714883425195e-04,1.017665888752650530e-04,8.518649922230727214e-05,8.262064607139174392e-05,9.295231430996703757e-05,1.017739466410169744e-04,1.088692438684809010e-04,7.573929970430110480e-05,8.951438049630304136e-05,1.161644666158737418e-04,8.520711609521862927e-05,1.065292906737038119e-04,1.348750356369014282e-04,8.950767932176958118e-05,1.065090772036361363e-04,7.401033658736844156e-05,1.097172731189602346e-04,9.811141643651104423e-05,1.075811050597931529e-04,8.908483107148454198e-05,1.084406463391376051e-04,1.017756151498779970e-04,1.372501026239173957e-04,1.226217825208968798e-04,1.065115263957465419e-04,1.123051029112548654e-04,1.269328253525332361e-04,1.162050230938886479e-04,9.702825201274778086e-05,1.032667860911954706e-04,1.301578499105589173e-04,1.226378839228317238e-04,1.269205335610601188e-04,9.704154066345429576e-05,1.032874065376701480e-04,8.951164157500733111e-05,8.133078071040919857e-05,9.811184552370542239e-05,9.101415003170986763e-05,1.084333448807108056e-04,1.026315789209324061e-04,9.294931685629830020e-05,1.118750832029738029e-04,9.875812296893061656e-05
4.615277777777775370e-01,1.214684154645868567e-04,1.451897545999532649e-04,9.081613821514122886e-05,1.135163069275906857e-04,1.451892903227367665e-04,1.161629811628978395e-04,1.425579056043417038e-04,1.249018181492050298e-04,1.045499189308595790e-04,1.013939574153477092e-04,1.140702290884547734e-04,1.249033384640013938e-04,1.336052847759981038e-04,9.295310723239245607e-05,1.098455874717113763e-04,1.425574279849094184e-04,1.045714410625505492e-04,1.307266402518596216e-04,1.655247705925713166e-04,1.098390552079582441e-04,1.307129264040047829e-04,9.083066830018653517e-05,1.346500873406260984e-04,1.204034430298231602e-04,1.320202785886498160e-04,1.093267470268913851e-04,1.330756790769225921e-04,1.249050543426506298e-04,1.684356339012669634e-04,1.504862662387606610e-04,1.307102311695557476e-04,1.378209006028089951e-04,1.557763391123716951e-04,1.425940228183407606e-04,1.190785009188284442e-04,1.267360685533976735e-04,1.597255724795933456e-04,1.505026078229690974e-04,1.557672913520163124e-04,1.190987945673047371e-04,1.267430329799092929e-04,1.098416778776869877e-04,9.981271411296766503e-05,1.204037503705073127e-04,1.116907969718851975e-04,1.330714487089374246e-04,1.259457004754358216e-04,1.140663519163267157e-04,1.372874230544198805e-04,1.211923724731220082e-04
5.469999999999997087e-01,1.442646824555411211e-04,1.720746316929483086e-04,1.076266206610208311e-04,1.345391242115129629e-04,1.720818074121333897e-04,1.376731246494735175e-04,1.689547218367047979e-04,1.480182381893948348e-04,1.239044584515161009e-04,1.201656726564494064e-04,1.351918061283897358e-04,1.480198710581820658e-04,1.583409190534751203e-04,1.101578331688618604e-04,1.301868967463887510e-04,1.689574361284098235e-04,1.239217685552935523e-04,1.549277365824419748e-04,1.961736099727424618e-04,1.301801206798906992e-04,1.549053914863169918e-04,1.076419650125654166e-04,1.595836397573174685e-04,1.426949586822870517e-04,1.564673084324375539e-04,1.295652626979761080e-04,1.577112701935932428e-04,1.480212869429959732e-04,1.996250732748245087e-04,1.783504685256074966e-04,1.549025905951456530e-04,1.633390441907304775e-04,1.846131533049721538e-04,1.689974528867915944e-04,1.411233111652293766e-04,1.501970073526121430e-04,1.893032889378279144e-04,1.783667599262819554e-04,1.846035550272511361e-04,1.411403002746769702e-04,1.502188800772915646e-04,1.301837678580896902e-04,1.182890177275060326e-04,1.426950802100028937e-04,1.323662979899769589e-04,1.577115506193169005e-04,1.492663415157205464e-04,1.351876491089746245e-04,1.627143050682748962e-04,1.436376432300790710e-04
6.324722222222218804e-01,1.739960581149267629e-04,1.989637268268043893e-04,1.244472358312475116e-04,1.555571964554605842e-04,1.989645956309757900e-04,1.591827089148754870e-04,1.953528028567439595e-04,1.711459713054181916e-04,1.432651057022451928e-04,1.389371913339779597e-04,1.563101573555630407e-04,1.711474888776277990e-04,1.830838655153511300e-04,1.273680356875821120e-04,1.505178947987333409e-04,1.953510417474816317e-04,1.432884177993462137e-04,1.791240223741076814e-04,2.268273642842232041e-04,1.505178209105428530e-04,1.791146490330514443e-04,1.244616180377151621e-04,1.845096115528147007e-04,1.649881987948421599e-04,1.809066984470076873e-04,1.498078960951434654e-04,1.823510351696650076e-04,1.711492097853008904e-04,2.308154901679855108e-04,2.062156186671102072e-04,1.791117957992058567e-04,1.888594611309357251e-04,2.134596070036852075e-04,1.953951337025933849e-04,1.631736485712808465e-04,1.736613139295519262e-04,2.188787242686362090e-04,2.062325653267862383e-04,2.134491685594909049e-04,1.631884994120413272e-04,1.736770487696960834e-04,1.505132767643732605e-04,1.367688562436274353e-04,1.649880189899585042e-04,1.530483016271302031e-04,1.823509287467975273e-04,1.725802995223796408e-04,1.563056386703379989e-04,1.881343662203383005e-04,1.660725111892818410e-04
7.179444444444440521e-01,1.959001471225888425e-04,2.258491050638592769e-04,1.412616157244399144e-04,1.765783197649260609e-04,2.258550527531890360e-04,1.806925489312334598e-04,2.217496899455046258e-04,1.942666402560580367e-04,1.626201046157939312e-04,1.577097879200688342e-04,1.774256830257506939e-04,1.942681722797811976e-04,2.078154518695110760e-04,1.445732566923037515e-04,1.708583012026134926e-04,2.217515949016401686e-04,1.626407833617987426e-04,2.033273249029137093e-04,2.574754239867034500e-04,1.708580621377247307e-04,2.033030205897965251e-04,1.412759041467814836e-04,2.094423661290561144e-04,1.872776808920799309e-04,2.053519781222712132e-04,1.700378755440411834e-04,2.069891109784329115e-04,1.942695079899532228e-04,2.620039519458949601e-04,2.340787695083220571e-04,2.033001647362797475e-04,2.143672826803238399e-04,2.423038136744233313e-04,2.217911779270095429e-04,1.852243621413415461e-04,1.971283973848164325e-04,2.484552081218349435e-04,2.340877266788113191e-04,2.422843226299483104e-04,1.852396131337182960e-04,1.971440357336614810e-04,1.708546898768960754e-04,1.552474275837540611e-04,1.872774998909142695e-04,1.737240259699671628e-04,2.069835647530980129e-04,1.958999364517171986e-04,1.774206313471630991e-04,2.135614269966070421e-04,1.885109885927196451e-04
8.034166666666662238e-01,2.155831285470471244e-04,2.527372063685882908e-04,1.580772279038754162e-04,1.975988850509112493e-04,2.527392190508543669e-04,2.022025968608683055e-04,2.481475153401926058e-04,2.173883489793131119e-04,1.819817487697114947e-04,1.764839276943465374e-04,1.985481461191681944e-04,2.173899524646827688e-04,2.325527073937568717e-04,1.617840476978386205e-04,1.911895458959805751e-04,2.481472809223506971e-04,1.820010677784790042e-04,2.275212255005568725e-04,2.881322413571894142e-04,1.911893376444304560e-04,2.275086137070436981e-04,1.580913163398028377e-04,2.343750908017122776e-04,2.095720961676000253e-04,2.297924271507016756e-04,1.902823230428730018e-04,2.316302900126059744e-04,2.173910366780140799e-04,2.931939232604229440e-04,2.619443267484573498e-04,2.275056913802317362e-04,2.398959190775191205e-04,2.711478534607280992e-04,2.481916669428202351e-04,2.072624264915293169e-04,2.205906036512744750e-04,2.780311557144838231e-04,2.619530492371892946e-04,2.711288350088732809e-04,2.072774217897028429e-04,2.206099820304665768e-04,1.911844665309486973e-04,1.737242272249906599e-04,2.095715696438982169e-04,1.944076751123364338e-04,2.316220525359154094e-04,2.192142075746889018e-04,1.985434634679148977e-04,2.389736680345291332e-04,2.109454722718582653e-04
8.888888888888883955e-01,2.397355848202599351e-04,2.796226530464816784e-04,1.748964430950870029e-04,2.186177351370362579e-04,2.796280041116616134e-04,2.237126195259570537e-04,2.745446859631879913e-04,2.405139084442468357e-04,2.013393405708831588e-04,1.952504581634972695e-04,2.196646833261366172e-04,2.405169852257851501e-04,2.572846401835751900e-04,1.789913964968636428e-04,2.115291917065204638e-04,2.745466519315153606e-04,2.013618625923924241e-04,2.517232638128016030e-04,3.187766746555651363e-04,2.115288794504251342e-04,2.517033392650180283e-04,1.749098716585088288e-04,2.593087491921477507e-04,2.318601564907870911e-04,2.542362521011614761e-04,2.105186380477097521e-04,2.562665299367626603e-04,2.405167291653111106e-04,3.243755131950786744e-04,2.898068806386831613e-04,2.517003964053554730e-04,2.654078229384546333e-04,2.999862173555902563e-04,2.745869134508805310e-04,2.293187180130835078e-04,2.440564523432042169e-04,3.076068119479207722e-04,2.898139287808255624e-04,2.999704528909442457e-04,2.293330342780220115e-04,2.440693535414402340e-04,2.115253794667717579e-04,1.922051917061294666e-04,2.318597026639793602e-04,2.150751040196705998e-04,2.562580738233709039e-04,2.425349849381839423e-04,2.196586421309898365e-04,2.643993222696517341e-04,2.333887380004547561e-04
9.743611111111105672e-01,2.609695209541061894e-04,3.065094341354970310e-04,1.917073952033632525e-04,2.396405415865578842e-04,3.065133455524139509e-04,2.452181553120871479e-04,3.009421982105068248e-04,2.636307508841486368e-04,2.206930759956517163e-04,2.140273886931018908e-04,2.407825905780057018e-04,2.636396121983369204e-04,2.820255591598611923e-04,1.961951210303104765e-04,2.318608465748663808e-04,3.009428422953534799e-04,2.207183385710129783e-04,2.759199481250649080e-04,3.494237746063770522e-04,2.318605338246717152e-04,2.758986596424245659e-04,1.917213035781009742e-04,2.842349880370514427e-04,2.541548260218612961e-04,2.786777166271399691e-04,2.307605478690029788e-04,2.809089863880286173e-04,2.636327828328983037e-04,3.555702621410091347e-04,3.176729907130373953e-04,2.758991934508554008e-04,2.909319072167471706e-04,3.288271278261765788e-04,3.009849220178230020e-04,2.513609556773427692e-04,2.675202498253926187e-04,3.371836870474881429e-04,3.176813564968869116e-04,3.288172247220614002e-04,2.513750791883933352e-04,2.675419542353205810e-04,2.318554258482193129e-04,2.106808110674148176e-04,2.541541068479006779e-04,2.357610501799256662e-04,2.809004064274246443e-04,2.658557828398792466e-04,2.407773007137869493e-04,2.898114235987620316e-04,2.558246685717428717e-04
1.059805555555555223e+00,2.885382952036502288e-04,3.333863408678831505e-04,2.085234854658918335e-04,2.606512472940816783e-04,3.333916225607825960e-04,2.667184067168307769e-04,3.273307496895121009e-04,2.867509292577225324e-04,2.400519773476357879e-04,2.327907455959444399e-04,2.618925610234734518e-04,2.867599055564687156e-04,3.067490131991627237e-04,2.134016781575025917e-04,2.521998359771480090e-04,3.273322230279251781e-04,2.400715247577779338e-04,3.001109596659460189e-04,3.800596657301162987e-04,2.521928497751224890e-04,3.000899064612974274e-04,2.085363896771378310e-04,3.091586612475648657e-04,2.764365674043690619e-04,3.031123053419976926e-04,2.509889094159268447e-04,3.055283426413864072e-04,2.867532139762595054e-04,3.867428675530663103e-04,3.455269059828283348e-04,3.000917500876789778e-04,3.164359546601318730e-04,3.576588746749937396e-04,3.273750761002155139e-04,2.733997749408390542e-04,2.909753716314562519e-04,3.667487411770193554e-04,3.455341877886459502e-04,3.576495541590502762e-04,2.734139446049588338e-04,2.909923557529957554e-04,2.521956516326343337e-04,2.291545738987682112e-04,2.764359167486342590e-04,2.564293596804287454e-04,3.055273823508236272e-04,2.891666753566622932e-04,2.618856377115535983e-04,3.152294537579702037e-04,2.782547978981229214e-04
1.145277777777778283e+00,3.073832845258336064e-04,3.602721231207848575e-04,2.253360414029956411e-04,2.816726699082271537e-04,3.602779836587004930e-04,2.882284000277576287e-04,3.537278948145049055e-04,3.098696794148609029e-04,2.594067661080908145e-04,2.515625857294494141e-04,2.830163684647609562e-04,3.098785772837878063e-04,3.314830417607086445e-04,2.306016973511243115e-04,2.725319341874362939e-04,3.537292587444357088e-04,2.594269390218415048e-04,3.243098201341021794e-04,4.107137645204509031e-04,2.725249395296536290e-04,3.242867439135562087e-04,2.253492601163914390e-04,3.340913235783823064e-04,2.987295801297076923e-04,3.275546678278540812e-04,2.712257128960511576e-04,3.301709763500178339e-04,3.098713979972117678e-04,4.179324857781798169e-04,3.733921305776851177e-04,3.242848113703250806e-04,3.419548397123322193e-04,3.864971432489810056e-04,3.537722247640040941e-04,2.954512722645806326e-04,3.144431690611645611e-04,3.963262111455420362e-04,3.733999271386375177e-04,3.864873227348941762e-04,2.954669548983501499e-04,3.144584518594421060e-04,2.725263880184495505e-04,2.476330022930779782e-04,2.987287566279469859e-04,2.771114573170624980e-04,3.301708516258163809e-04,3.124820911937487272e-04,2.830112738441961304e-04,3.406421457160515795e-04,3.006900474079761409e-04
1.230749999999999567e+00,3.301557331700097288e-04,3.871582029468046207e-04,2.421530002743930814e-04,3.026919361841760858e-04,3.871634591100948236e-04,3.097377768454382709e-04,3.801249322199192274e-04,3.329927409985995561e-04,2.787668076075890469e-04,2.703324402299654098e-04,3.041273853243038876e-04,3.330016416244257690e-04,3.562219065519349644e-04,2.478137963310804437e-04,2.928703292442707152e-04,3.801262384085491407e-04,2.787909169827376861e-04,3.485069289202210718e-04,4.413622009750415610e-04,2.928632960154248233e-04,3.484866577747602889e-04,2.421660439638725123e-04,3.590247569409017736e-04,3.210199106265963429e-04,3.519964598430514770e-04,2.914662726396775351e-04,3.548062193090234604e-04,3.329945657180742504e-04,4.491218043041029454e-04,4.012557450899460060e-04,3.484909544825612587e-04,3.674735344165569028e-04,4.153491803227063895e-04,3.801685002845294706e-04,3.174884660021057119e-04,3.379057628453030915e-04,4.259003900322188684e-04,4.012633043977654676e-04,4.153312137280980570e-04,3.175108882558662273e-04,3.379243007702007091e-04,2.928659741373673513e-04,2.661102091357813500e-04,3.210191696900864967e-04,2.977846002247899488e-04,3.548046289017169584e-04,3.358003475148294437e-04,3.041203408448772336e-04,3.660669082243030170e-04,3.231315481202411913e-04
1.316222222222222626e+00,3.495303224821618196e-04,4.026479622240438337e-04,2.589716427042103655e-04,3.237111273982368892e-04,4.140507825295524497e-04,3.312476764099616874e-04,4.065217910197713516e-04,3.561158471032859017e-04,2.981232618089598926e-04,2.891084949927518084e-04,3.252491265258764756e-04,3.561247145530712071e-04,3.809567448224088302e-04,2.650209855104958354e-04,3.132028793954256748e-04,4.065240772287270071e-04,2.981450755963322395e-04,3.727055219970402955e-04,4.720136109891436872e-04,3.131958334221915559e-04,3.726830919857317039e-04,2.589829038436846243e-04,3.839517086595503094e-04,3.433116774266612142e-04,3.764394794963405334e-04,3.117041462358176133e-04,3.794480411949050207e-04,3.561177217986878554e-04,4.803117131226763373e-04,4.291201929912742859e-04,3.726803226128635235e-04,3.929855808267599445e-04,4.441863819058143245e-04,4.065681176699965232e-04,3.395428216473963569e-04,3.613694442013864506e-04,4.554696488133110326e-04,4.291279282884544188e-04,4.441674509287239173e-04,3.395592508420649126e-04,3.613859447579733340e-04,3.131970557986017180e-04,2.845901671873166550e-04,3.433108950870763891e-04,3.184621685808554804e-04,3.794395962195375779e-04,3.591157571212145929e-04,3.252433126511818703e-04,3.914809103214671182e-04,3.455689836696560196e-04
1.401694444444443910e+00,3.777732592465004365e-04,4.026479622240438337e-04,2.757878905990649755e-04,3.447332190988777745e-04,4.409350985768258936e-04,3.527569657325209385e-04,4.329187751433856944e-04,3.792349612607806043e-04,3.174809498210518638e-04,3.078755701329900698e-04,3.463676543036442370e-04,3.792437079014172006e-04,4.056969404099457568e-04,2.822276317022496660e-04,3.335407518106454309e-04,4.329200134141775874e-04,3.175032617129766067e-04,3.968958969391416392e-04,5.026642738298180840e-04,3.335336958840233717e-04,3.968826070784839313e-04,2.757962617269654314e-04,4.088825521143678483e-04,3.656029910467375414e-04,4.008803681514430846e-04,3.319454080901260845e-04,4.040847101410361200e-04,3.792362678070686482e-04,5.115004799174452128e-04,4.569791438470897742e-04,3.968790735375227977e-04,4.185098440651184321e-04,4.730297015649758460e-04,4.329626590855047662e-04,3.615904788509503864e-04,3.848358974161028394e-04,4.850425197952536963e-04,4.569921479554081567e-04,4.730127531841806909e-04,3.616048864174949227e-04,3.848536034258877043e-04,3.335362412369845438e-04,3.030662634942108812e-04,3.656021932687525920e-04,3.391423129080978292e-04,4.040760333303479879e-04,3.824336541468945864e-04,3.463610319324025768e-04,4.169058212098236335e-04,3.680055208687531016e-04
1.487166666666666970e+00,4.009703895268009561e-04,4.026479622240438337e-04,2.926082925788940289e-04,3.657562763321941732e-04,4.678234009135757987e-04,3.742667506102768937e-04,4.593153642719772362e-04,4.023612164212528319e-04,3.368389558726825501e-04,3.266485885573199802e-04,3.674842910232174135e-04,4.023700714604829150e-04,4.304228091305513718e-04,2.994346025286987074e-04,3.538737175409983979e-04,4.593183816011367666e-04,3.368644119596750103e-04,4.211015597812594376e-04,5.333136318612582971e-04,3.538666455550807353e-04,4.210801821805363904e-04,2.926160259740411603e-04,4.338152449642083616e-04,3.878938825413833381e-04,4.253239901448775673e-04,3.521763067896488582e-04,4.287250456096363196e-04,4.023629953235914169e-04,5.426811892990125990e-04,4.848391349940206659e-04,4.210768489087762193e-04,4.440211783610303279e-04,5.018680313929695363e-04,4.593633373090224691e-04,3.836364450243161424e-04,4.082974976153674884e-04,5.146207875821012367e-04,4.848558329502150599e-04,5.018584598125337432e-04,3.836509470183924447e-04,4.083159119334296185e-04,3.538678936705434968e-04,3.215457163194929916e-04,3.878930757409083854e-04,3.598183084705505654e-04,4.287165583598999755e-04,4.057493500132353624e-04,3.674784011186706893e-04,4.423197175368160337e-04,3.904415268027579353e-04
1.572638888888888253e+00,4.250582864317022720e-04,4.026479622240438337e-04,3.094194123148558823e-04,3.660500662122827611e-04,4.947052231460326993e-04,3.957760920302649463e-04,4.857122418774183908e-04,4.254792816654774917e-04,3.561960483405377659e-04,3.454213642590435538e-04,3.886015504908130105e-04,4.254880085744346899e-04,4.551640833554055666e-04,3.166415239257511921e-04,3.742111236806615771e-04,4.857136057249832224e-04,3.562211519855180194e-04,4.452948301489395490e-04,5.639660017262891969e-04,3.742040420157011910e-04,4.452783488236577991e-04,3.094327591941462442e-04,4.587483519136910382e-04,4.101858649979636413e-04,4.497643958221173369e-04,3.724183877680540058e-04,4.533596387537195890e-04,4.254805908093476242e-04,5.738776399437336192e-04,5.127037315395700096e-04,4.452751060854580941e-04,4.695466544429791316e-04,5.307090387464406030e-04,4.857600752417442699e-04,4.056848219741210522e-04,4.317647870622214491e-04,5.441943192490614461e-04,5.127208134913072320e-04,5.306994300513514454e-04,4.056991906230468948e-04,4.317790790308874936e-04,3.742064431097144768e-04,3.400240512915649310e-04,4.101794636280266942e-04,3.804955940894000788e-04,4.533547913598565474e-04,4.290692748058777279e-04,3.885950111474400018e-04,4.677436734649301556e-04,4.128823338995382761e-04
1.658111111111111313e+00,4.486228363409105091e-04,4.026479622240438337e-04,3.262373899345521501e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.172856692818854331e-04,5.121152092725359851e-04,4.486031833561871136e-04,3.755602341753310792e-04,3.641918025794506353e-04,4.097217714883723619e-04,4.486118876499548599e-04,4.798988174759431444e-04,3.338532941363618091e-04,3.945445192614289217e-04,5.121125741517763667e-04,3.755793059998548122e-04,4.694953339869252507e-04,5.946135667769547085e-04,3.945373947262507432e-04,4.694767302021664486e-04,3.262514788968430297e-04,4.836759494569499440e-04,4.324761990510198051e-04,4.742083096420568380e-04,3.926562720886588032e-04,4.779942037244360072e-04,4.486046717263418842e-04,6.050615552349637456e-04,5.405670630715744829e-04,4.694732780397019214e-04,4.950582411288636641e-04,5.595493298169095745e-04,5.121544699093697871e-04,4.277290781533860629e-04,4.552281478608216896e-04,5.737720167113631500e-04,5.405839133293972171e-04,5.595397460488578476e-04,4.277437358776567302e-04,4.552466665477380905e-04,3.945387653348287650e-04,3.585018557856315975e-04,4.324681665395263986e-04,4.011722432349436752e-04,4.779939948842137649e-04,4.523904685114197612e-04,4.097152785569606499e-04,4.931583704690890510e-04,4.353210530905554047e-04
1.743583333333332597e+00,4.651223585269995348e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.387938365068536246e-04,5.287360307026202702e-04,4.717247616621807801e-04,3.949104166586043727e-04,3.829624457066293022e-04,4.308391523025177378e-04,4.717333959825674872e-04,5.046377246854829007e-04,3.510546883707611667e-04,4.148814697279323057e-04,5.385073318060411111e-04,3.949361950058636987e-04,4.936934068210398728e-04,6.252672827138090576e-04,4.148809766760040273e-04,4.936744988396860739e-04,3.430669525634319397e-04,5.086058470490793966e-04,4.547685726147777854e-04,4.986485711294705130e-04,4.128925884756486260e-04,5.026330741009158842e-04,4.717294790705691809e-04,6.362546214356164503e-04,5.684319379412050566e-04,4.936709649060822078e-04,5.205765061432317351e-04,5.883887162636575619e-04,5.385563215090671298e-04,4.497769189661499599e-04,4.786899086650809199e-04,6.033464559705669066e-04,5.684492234163561128e-04,5.883789013288941942e-04,4.497912715864850215e-04,4.787087103089165008e-04,4.148765432776104021e-04,3.769812446785178722e-04,4.547606211781568888e-04,4.218553357984765415e-04,5.026327627094913028e-04,4.757078179667229099e-04,4.308328189473512558e-04,5.185898521771711324e-04,4.577569662199633318e-04
1.829055555555555657e+00,4.912127439320710959e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,4.948478093465111163e-04,4.142720841409618104e-04,4.017352172087686191e-04,4.519548201728893107e-04,4.948542148270639908e-04,5.293702022716938963e-04,3.682645265028383803e-04,4.352152467084950769e-04,5.649066973913746854e-04,4.142937103111593231e-04,5.178896591041268552e-04,6.559140891122436888e-04,4.352147120597533482e-04,5.178717406923607873e-04,3.598817605871718495e-04,5.335385206091049388e-04,4.770587673583585354e-04,5.230925758534488677e-04,4.331294962165114365e-04,5.272714648774426936e-04,4.948540509489573764e-04,6.674377745278937523e-04,5.962950845675076689e-04,5.178696371249630424e-04,5.460950705490610815e-04,6.172382512886532852e-04,5.649500723159796376e-04,4.718231772076813754e-04,5.021582606843115384e-04,6.329234483128454766e-04,5.963118913695792528e-04,6.172207123564461047e-04,4.718378197354838269e-04,5.021734452821640781e-04,4.352090959916878922e-04,3.954585807474039500e-04,4.770506838918419420e-04,4.425312925927283886e-04,5.272659767117660046e-04,4.990241004267194965e-04,4.519480513077993485e-04,5.440051228010902261e-04,4.801931946503297782e-04
1.914527777777777828e+00,5.081537802025751921e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,5.179772150732066174e-04,4.209616661848079172e-04,4.205077783656879613e-04,4.730756497120019652e-04,5.179784580642504774e-04,5.541034231753396225e-04,3.854727806316812430e-04,4.555518266284234834e-04,5.913010242539775384e-04,4.336511738859875984e-04,5.420912588630154121e-04,6.865674880143237367e-04,4.555513204535506337e-04,5.420632185275673157e-04,3.766997147891971032e-04,5.584713621629034536e-04,4.993509064035407327e-04,5.475325390071124777e-04,4.533688311141781304e-04,5.519110227647893840e-04,5.179786939812378119e-04,6.986274834646733021e-04,6.241597429133029229e-04,5.420673275378558049e-04,5.716088788767870275e-04,6.460773756682234182e-04,5.913498454157071864e-04,4.938689892181992794e-04,5.256193792633212254e-04,6.624984264855459607e-04,6.241773409317303949e-04,6.460585885048979442e-04,4.938857440173786365e-04,5.256386360204998685e-04,4.555467021042382790e-04,4.139374596633571459e-04,4.993428322477729258e-04,4.632080093196517135e-04,5.519026764864692208e-04,5.223411520227543622e-04,4.730694341485500165e-04,5.694277575112719793e-04,5.026331748945618832e-04
2.000000000000000000e+00,5.344333655995251115e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,5.410962615813598962e-04,4.209616661848079172e-04,4.392756479273671796e-04,4.941934507081667278e-04,5.410972159413597778e-04,5.788418147503707634e-04,4.026792302099081820e-04,4.758859296268170419e-04,6.176998304335845104e-04,4.530109763269977649e-04,5.662846361428547706e-04,7.172157989338142844e-04,4.758853874007350823e-04,5.662676936978462000e-04,3.935125623059766795e-04,5.833996670868211824e-04,5.216415818264407474e-04,5.719769055106500508e-04,4.736090324033799450e-04,5.765488851481586231e-04,5.410969304549637527e-04,7.298160369055468628e-04,6.520231924653412461e-04,5.662654467416684389e-04,5.971290927595637645e-04,6.749195871946485435e-04,6.177467270882437429e-04,5.159165898540787193e-04,5.490852933044195350e-04,6.920748746006343075e-04,6.520406051863493826e-04,6.749021093708266420e-04,5.159375561033967880e-04,5.491001651427541378e-04,4.758798695062040323e-04,4.324157252715563667e-04,5.216334806241202261e-04,4.838845149198070603e-04,5.765404558476165502e-04,5.456576072995773363e-04,4.941864023687201311e-04,5.948435442174855939e-04,5.250725492459112475e-04
2.085472222222222172e+00,5.596936909614110217e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,5.642203780417663368e-04,4.209616661848079172e-04,4.580502341247484448e-04,5.153090355160760104e-04,5.642214983154261992e-04,6.035774405366443798e-04,4.198857549697677417e-04,4.962221872745848847e-04,6.304153681259126209e-04,4.723705699195405484e-04,5.904875518566543406e-04,7.478679860222453395e-04,4.962217070867351153e-04,5.904615951696457962e-04,4.103306784078726132e-04,6.083287895861958991e-04,5.439332063576465988e-04,5.964166908075019171e-04,4.938463570274380376e-04,6.011887936301389332e-04,5.642215793670456083e-04,7.609987959584778739e-04,6.798874351542313378e-04,5.904637582118917646e-04,6.226443465007071385e-04,7.037585142629614997e-04,6.441413871304778327e-04,5.379617144100016374e-04,5.725497664693082658e-04,7.216502803010953811e-04,6.799052665965926376e-04,7.037488262107971775e-04,5.379773424982485421e-04,5.725688248912899018e-04,4.962169885908793588e-04,4.508938068181714710e-04,5.439250965833222935e-04,5.045651902238323504e-04,6.011804269993362669e-04,5.689744658661586695e-04,5.153029233968212802e-04,6.202656409244151556e-04,5.475083591910542228e-04
2.170916666666666828e+00,5.783407908824533816e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,5.873336805138087112e-04,4.209616661848079172e-04,4.768158839462707885e-04,5.364211714045336119e-04,5.873347115099350740e-04,6.283082739325458656e-04,4.370870131986241171e-04,5.165565815257481749e-04,6.304153681259126209e-04,4.917177884147853027e-04,6.146741900387390350e-04,7.493804870133051292e-04,5.165494414101920798e-04,6.146538105718159922e-04,4.271398089002091756e-04,6.332533486538855644e-04,5.662170136677274757e-04,6.208530480601149020e-04,5.140752025059808564e-04,6.258107102082187054e-04,5.873346011024424638e-04,7.921832205262547156e-04,7.077421340904812598e-04,6.146535247796307191e-04,6.481589792122924385e-04,7.325898992636850713e-04,6.705350199647452328e-04,5.600013498643801636e-04,5.960032226862497628e-04,7.512122283829059197e-04,7.077600249802812847e-04,7.325801778837136551e-04,5.600201671901764659e-04,5.960227571524760043e-04,5.165505513186729580e-04,4.693663795873315430e-04,5.662088848178673146e-04,5.252374036821196458e-04,6.258098493870005788e-04,5.922871523690584946e-04,5.364138648132647444e-04,6.456736611492887822e-04,5.699372344248182769e-04
2.256388888888888999e+00,6.005913619870512652e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,6.104555295189466844e-04,4.209616661848079172e-04,4.955848945443453672e-04,5.575422413102669710e-04,6.104565010960369496e-04,6.530361882529087721e-04,4.542929034396800750e-04,5.368925709367665822e-04,6.304153681259126209e-04,5.110798311104610553e-04,6.388694370440123338e-04,7.493804870133051292e-04,5.368854406639022529e-04,6.388518289657360745e-04,4.439555480458539250e-04,6.581860041480537028e-04,5.885083248693377678e-04,6.452930024681013694e-04,5.343134403509607923e-04,6.504503302001897903e-04,6.104563062763232028e-04,8.233666112316343887e-04,7.356060603824514030e-04,6.388483062315160766e-04,6.736716948276307970e-04,7.614299178318754881e-04,6.969293342242734689e-04,5.820477306317435075e-04,6.194722852420179744e-04,7.807827973741138326e-04,7.356241896375832409e-04,7.614200686377338000e-04,5.820665030924511690e-04,6.194863608563526500e-04,5.368872688020468083e-04,4.878445163379993479e-04,5.885001836717089659e-04,5.459137239986983168e-04,6.504499519212848455e-04,6.156077662031170152e-04,5.575361067420136346e-04,6.710952302026655485e-04,5.923766963288293764e-04
2.341861111111111171e+00,6.305345504164673728e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,6.335782702493726690e-04,4.209616661848079172e-04,5.143569933528015919e-04,5.786553663514571681e-04,6.335792579229904738e-04,6.777748570577365409e-04,4.715001812881970417e-04,5.572272308290964881e-04,6.304153681259126209e-04,5.304383587077460618e-04,6.630680146219505161e-04,7.493804870133051292e-04,5.572200477501716362e-04,6.630481420888197260e-04,4.607722021138860920e-04,6.812617187238775678e-04,6.107995617991887442e-04,6.697368449613222505e-04,5.545539127000884139e-04,6.750881046900100366e-04,6.335791728704898412e-04,8.545612856634395103e-04,7.634700018124313155e-04,6.630449295848878013e-04,6.991880846644461366e-04,7.902762659042791935e-04,7.233268693574907739e-04,6.040951136846578473e-04,6.429333839441211170e-04,8.103585189031608464e-04,7.634883511690349241e-04,7.902597685219491744e-04,6.041101163823394630e-04,6.429532067722995136e-04,5.572211799608427739e-04,5.063227438076307440e-04,6.107914194279724564e-04,5.665901080556319958e-04,6.750867114630127244e-04,6.389243978168325597e-04,5.786480989846552909e-04,6.965119593597838069e-04,6.148129475083273943e-04
2.427333333333333343e+00,6.463479792786979783e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,6.566985269478725368e-04,4.209616661848079172e-04,5.331310790728969410e-04,5.997752125511722834e-04,6.567000692449854755e-04,7.025110583254638805e-04,4.887096825014524207e-04,5.775629420581370084e-04,6.304153681259126209e-04,5.497951436509063323e-04,6.872663145299404662e-04,7.493804870133051292e-04,5.775557808316645128e-04,6.872495526151064724e-04,4.775860847224821810e-04,6.812617187238775678e-04,6.330907547352916231e-04,6.941774579610562618e-04,5.747928149085613884e-04,6.997275799189011259e-04,6.566992894500008147e-04,8.857441680443043242e-04,7.913382086298854402e-04,6.872465839975812774e-04,7.247053615617824341e-04,8.191198533326327341e-04,7.497258480264040043e-04,6.261475716716085639e-04,6.663974922171804222e-04,8.399344347640241241e-04,7.913522142392890105e-04,8.191004392346004203e-04,6.261621141199038339e-04,6.664144972969565910e-04,5.775575464491867084e-04,5.248010970802378158e-04,6.330825736839621864e-04,5.872685844953986437e-04,6.997191374967914185e-04,6.622410462984848391e-04,5.997687206853127319e-04,7.219330870810542963e-04,6.372484359920447487e-04
2.512805555555555515e+00,6.758067453556641660e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,6.798220852073306227e-04,4.209616661848079172e-04,5.518994280290221745e-04,6.208949341439380740e-04,6.798298704681043480e-04,7.272488811080615127e-04,5.059158272224474531e-04,5.978978605011891958e-04,6.304153681259126209e-04,5.691527420981254241e-04,7.114633002434467106e-04,7.493804870133051292e-04,5.978906165582890259e-04,7.114427412831755317e-04,4.944038367556177326e-04,6.812617187238775678e-04,6.553820074913679124e-04,7.186204434300907159e-04,5.950286644321551785e-04,7.243659443864989417e-04,6.798235308239509566e-04,9.169323297886125112e-04,7.931052960003311288e-04,7.114393516609860465e-04,7.320989370462377323e-04,8.479592144311120985e-04,7.761202931008772711e-04,6.481880263372223963e-04,6.898635069461508344e-04,8.695099491118740264e-04,8.192165688721210655e-04,8.479394718006376484e-04,6.482033547442645361e-04,6.898817331176675290e-04,5.978917592626491976e-04,5.432792758929278886e-04,6.553738517877524209e-04,6.079492659269568767e-04,7.243572881985940216e-04,6.855577039684322086e-04,6.208877632865278211e-04,7.473501480639152192e-04,6.596882344963568654e-04
2.598277777777777686e+00,6.908175112688782907e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,7.029427130391446756e-04,4.209616661848079172e-04,5.706714522991009758e-04,6.420106189940703433e-04,7.029510822439651637e-04,7.519820625993794538e-04,5.231214558850756560e-04,6.182332987816363014e-04,6.304153681259126209e-04,5.885123668527075195e-04,7.356634758257517455e-04,7.493804870133051292e-04,6.182261218322460464e-04,7.356458765818553285e-04,5.112179520515099020e-04,6.812617187238775678e-04,6.776732092303734255e-04,7.430616445791764311e-04,6.152656157648787958e-04,7.490050117657058842e-04,7.029436281253489700e-04,9.481220118329523969e-04,7.931052960003311288e-04,7.356427963239968709e-04,7.320989370462377323e-04,8.768000913405139905e-04,8.025210708398765498e-04,6.702367077428537413e-04,7.133274486924498763e-04,8.990859793956333754e-04,8.470802702167622156e-04,8.767898132958429954e-04,6.702519820560995985e-04,7.133444372171724931e-04,6.182278221683471311e-04,5.617563886583258528e-04,6.776650034964058940e-04,6.286266099878692112e-04,7.489963916076252705e-04,7.088743059481537098e-04,6.420037711111700740e-04,7.727708972015768021e-04,6.821274452383002587e-04
2.683749999999999858e+00,7.218697610666212740e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,7.260649625361003095e-04,4.209616661848079172e-04,5.894446814161443792e-04,6.631282833764978561e-04,7.260734513474000323e-04,7.767149800401967463e-04,5.403309845003285896e-04,6.385684217515895465e-04,6.304153681259126209e-04,6.078720953595320893e-04,7.598583717417345916e-04,7.493804870133051292e-04,6.385611711858516816e-04,7.598402301468975412e-04,5.280342097960641270e-04,6.812617187238775678e-04,6.999644612843654908e-04,7.675045624698708258e-04,6.355049765106898611e-04,7.736402219046716391e-04,7.260659149991358346e-04,9.793056399573110780e-04,7.931052960003311288e-04,7.598367757640377054e-04,7.320989370462377323e-04,9.056396487721444805e-04,8.289173230358885987e-04,6.922834798350659125e-04,7.158302132613204773e-04,9.286613622851915429e-04,8.749446750706581233e-04,9.056289691671997374e-04,6.922989700989853456e-04,7.368071193358247725e-04,6.385622989193743496e-04,5.802302877348788305e-04,6.999561953820192164e-04,6.493016194764969235e-04,7.736348833474997883e-04,7.321909619566466850e-04,6.631211073581245834e-04,7.981883012367807680e-04,7.045643880012641188e-04
2.769222222222222030e+00,7.450563528913035439e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,7.491869225550236867e-04,4.209616661848079172e-04,6.082149080446337761e-04,6.842483237776047014e-04,7.491954060764697849e-04,8.014528799392486597e-04,5.575389170026328993e-04,6.589036605730361207e-04,6.304153681259126209e-04,6.272258363943267623e-04,7.840596408441504600e-04,7.493804870133051292e-04,6.588965455616103886e-04,7.840355608459770656e-04,5.448500396775031885e-04,6.812617187238775678e-04,7.222557507359235029e-04,7.919459876591643677e-04,6.557447704104730352e-04,7.982744372415258305e-04,7.491878801256150831e-04,1.010497048944888248e-03,7.931052960003311288e-04,7.840371370476724878e-04,7.320989370462377323e-04,9.344800524591658202e-04,8.553118059623845970e-04,7.143261007954435429e-04,7.158302132613204773e-04,9.582374447786163024e-04,9.028084123600585952e-04,9.344692555844239055e-04,7.143422767824064278e-04,7.602747659434020387e-04,6.588980855623020275e-04,5.987122714177950823e-04,7.222474378777582211e-04,6.699794418627078984e-04,7.982736971329407356e-04,7.555075473549613656e-04,6.842411146176694513e-04,8.236086743813333076e-04,7.269991648306622315e-04
2.854694444444444201e+00,7.634160948129101783e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,7.723081278833063539e-04,4.209616661848079172e-04,6.269853252700934541e-04,7.053654853794815143e-04,7.723164841916196292e-04,8.261892776919414500e-04,5.747438507665212064e-04,6.792389394925611983e-04,6.304153681259126209e-04,6.465867611007039377e-04,8.082552897774380671e-04,7.493804870133051292e-04,6.792383191950670564e-04,8.082338884947653894e-04,5.572105652525618114e-04,6.812617187238775678e-04,7.445468322349617276e-04,8.163883663599581352e-04,6.759829775742063653e-04,8.229131682055950553e-04,7.723088825589707624e-04,1.041682979222533509e-03,7.931052960003311288e-04,8.082344207777046857e-04,7.320989370462377323e-04,9.633200143529818422e-04,8.817135371546823940e-04,7.363776098134469997e-04,7.158302132613204773e-04,9.878127694572106429e-04,9.306726243335054771e-04,9.633090831157843040e-04,7.363933677306032464e-04,7.837367678967454773e-04,6.792327930779324188e-04,6.171887636830430870e-04,7.445385355746201271e-04,6.906597480411454538e-04,8.229123711812015227e-04,7.788290551654279779e-04,7.053582473897221025e-04,8.490346303369799077e-04,7.494389864345473839e-04
2.940166666666666373e+00,7.821368743323460059e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,7.954308379441693121e-04,4.209616661848079172e-04,6.457585295693043896e-04,7.264815292116282540e-04,7.954393789343613182e-04,8.509272370523506424e-04,5.919515350384034046e-04,6.995740260732929462e-04,6.304153681259126209e-04,6.659417236164468998e-04,8.324547183623212838e-04,7.493804870133051292e-04,6.995734730192129831e-04,8.324320689126257430e-04,5.572105652525618114e-04,6.812617187238775678e-04,7.668381770336641420e-04,8.408301522124315541e-04,6.962172122193912085e-04,8.475519171592996691e-04,7.954318882607421762e-04,1.072876960124480956e-03,7.931052960003311288e-04,8.324316432061793034e-04,7.320989370462377323e-04,9.921660050675946193e-04,9.081073128631117312e-04,7.584196084635314895e-04,7.158302132613204773e-04,1.017388820806264900e-03,9.585365291230919793e-04,9.921490183175754336e-04,7.584412017460461907e-04,8.072016117443997236e-04,6.995683393128653699e-04,6.356666773093351454e-04,7.668297920863007509e-04,7.113384467939789287e-04,8.475458714692313093e-04,8.021483369501129172e-04,7.264739788036445219e-04,8.744547089739465942e-04,7.718781177594722428e-04
3.025638888888888545e+00,8.147737987226804160e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,8.185517597964454221e-04,4.209616661848079172e-04,6.645302806376129565e-04,7.476016054456058411e-04,8.185601133065708006e-04,8.756564907004412649e-04,6.091605280899687561e-04,7.199094334538922672e-04,6.304153681259126209e-04,6.853000302278430302e-04,8.566524816666946582e-04,7.493804870133051292e-04,7.199088562829714013e-04,8.566291470034604304e-04,5.572105652525618114e-04,6.812617187238775678e-04,7.891293074766116220e-04,8.652723342752368773e-04,7.164564406300071714e-04,8.721906734119148907e-04,8.185524108011512940e-04,1.104060428063327647e-03,7.931052960003311288e-04,8.566318201161978851e-04,7.320989370462377323e-04,1.021009622323318768e-03,9.345065997106226201e-04,7.717552802637287282e-04,7.158302132613204773e-04,1.046963775950539429e-03,9.864005974577799880e-04,1.020993755568877200e-03,7.804871311017159193e-04,8.306665363653176985e-04,7.199032461221760611e-04,6.541469403151089611e-04,7.891209048708101512e-04,7.320140721842522975e-04,8.721817517593258816e-04,8.254649405375336351e-04,7.475943002290688991e-04,8.998726623953320729e-04,7.943155815434987683e-04
3.111111111111110716e+00,8.368904351305547079e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,8.416740850352040764e-04,4.209616661848079172e-04,6.832990907394728523e-04,7.687202482815950165e-04,8.416824714761567908e-04,9.003936038883316850e-04,6.263672874143449976e-04,7.402444307221826749e-04,6.304153681259126209e-04,7.046601792103069327e-04,8.808467020686851050e-04,7.493804870133051292e-04,7.402438461787904690e-04,8.808290981398470172e-04,5.572105652525618114e-04,6.812617187238775678e-04,8.114205232315333839e-04,8.897142629087490245e-04,7.366960635943517986e-04,8.968294187013605041e-04,8.416748671750933896e-04,1.135246437577993499e-03,7.931052960003311288e-04,8.808255262087209218e-04,7.320989370462377323e-04,1.049849562055080914e-03,9.609044578975135809e-04,7.717552802637287282e-04,7.158302132613204773e-04,1.076530464552285333e-03,1.014264562987927075e-03,1.021875448393243539e-03,8.025332589895047778e-04,8.541286289251049258e-04,7.402385941212806519e-04,6.726214168401229484e-04,8.114120715357873471e-04,7.526906900742651781e-04,8.968204039206972324e-04,8.487815317178178370e-04,7.687123939847683753e-04,9.252924312296347681e-04,8.167497670458782801e-04
3.196583333333332888e+00,8.605138770750281980e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,8.647957407079711039e-04,4.209616661848079172e-04,7.020724524199432881e-04,7.898346961749817038e-04,8.648040893041669761e-04,9.251305263460573702e-04,6.435726448562274684e-04,7.605799190083311831e-04,6.304153681259126209e-04,7.240184173671947252e-04,9.050432704464546341e-04,7.493804870133051292e-04,7.605793240070453116e-04,9.050244480876576229e-04,5.572105652525618114e-04,6.812617187238775678e-04,8.337117856308372960e-04,9.141562859207961068e-04,7.569355263277229712e-04,9.214681124797845409e-04,8.647964081786674393e-04,1.166437962884300491e-03,7.931052960003311288e-04,9.050210909086261069e-04,7.320989370462377323e-04,1.078689734260622870e-03,9.872970668414948400e-04,7.717552802637287282e-04,7.158302132613204773e-04,1.106105948020452744e-03,1.042128579978398879e-03,1.021875448393243539e-03,8.245807711541859684e-04,8.775958615184935915e-04,7.605736524711123603e-04,6.911032345279499983e-04,8.337032902737628003e-04,7.733698930566656072e-04,9.214590640176725800e-04,8.720980650870930207e-04,7.898273085407557688e-04,9.507106153933478354e-04,8.391894307621953954e-04
3.282027777777777544e+00,8.827218396628692303e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,8.879125171407109291e-04,4.209616661848079172e-04,7.208393968392344617e-04,8.109479981117857263e-04,8.879181768696533823e-04,9.498552254527455486e-04,6.607756077854738067e-04,7.809147589971489421e-04,6.304153681259126209e-04,7.433676885250869743e-04,9.292358187896442023e-04,7.493804870133051292e-04,7.809075862343845594e-04,9.292171476388282232e-04,5.572105652525618114e-04,6.812617187238775678e-04,8.559955764365898868e-04,9.385903589587006515e-04,7.771646601041773753e-04,9.460912986657041800e-04,8.879130879203285098e-04,1.197611543877938030e-03,7.931052960003311288e-04,9.292135553428226401e-04,7.320989370462377323e-04,1.107520333582458173e-03,1.013692644435725335e-03,7.717552802637287282e-04,7.158302132613204773e-04,1.135672102375681397e-03,1.069983467778383782e-03,1.021875448393243539e-03,8.466183058493108749e-04,9.010514094000960077e-04,7.809088314635966206e-04,7.095735947797853372e-04,8.559870397744249668e-04,7.940409561840971586e-04,9.460897748629990694e-04,8.954071218135060874e-04,8.109398407752277556e-04,9.761219033984991703e-04,8.616212717984202737e-04
3.367499999999999716e+00,9.029769329245618172e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,9.110394896245921619e-04,4.209616661848079172e-04,7.396069894305122051e-04,8.320677585319719623e-04,9.110403050102430875e-04,9.745890229242396442e-04,6.779795853869736988e-04,8.012504453052237807e-04,6.304153681259126209e-04,7.627274012268201505e-04,9.534313633568036565e-04,7.493804870133051292e-04,8.012431601779079239e-04,9.534133535805426260e-04,5.572105652525618114e-04,6.812617187238775678e-04,8.782870326198919785e-04,9.630323080160685476e-04,7.974013459742606245e-04,9.707294955829726991e-04,9.110401360923039895e-04,1.228800639202817574e-03,7.931052960003311288e-04,9.534098751790051184e-04,7.320989370462377323e-04,1.136360401174846919e-03,1.040085433581288549e-03,7.717552802637287282e-04,7.158302132613204773e-04,1.165247657422819856e-03,1.097847511637581579e-03,1.021875448393243539e-03,8.686659303418252983e-04,9.245135400568476203e-04,8.012440311061159483e-04,7.280518544865129723e-04,8.782784359326672660e-04,7.961573312955958024e-04,9.707283216713342294e-04,9.187235916198680918e-04,8.320601749879866921e-04,1.001540235499946349e-03,8.840591792764168188e-04
3.452972222222221887e+00,9.260672951423403994e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,9.341609033555566596e-04,4.209616661848079172e-04,7.583802359003211004e-04,8.531819244565546582e-04,9.341615816081014993e-04,9.993260786752974304e-04,6.951881654715986753e-04,8.215851303414738356e-04,6.304153681259126209e-04,7.820875469227125173e-04,9.776310885352607928e-04,7.493804870133051292e-04,8.215779282904410279e-04,9.776122762630663418e-04,5.572105652525618114e-04,6.812617187238775678e-04,9.005778333554504637e-04,9.874743497784693302e-04,8.176408100733041293e-04,9.953684050352314301e-04,9.341612271504884987e-04,1.259988824778324494e-03,7.931052960003311288e-04,9.776087122070062970e-04,7.320989370462377323e-04,1.165204518214127622e-03,1.066483591907299664e-03,7.717552802637287282e-04,7.158302132613204773e-04,1.194823318003883665e-03,1.125711357475176356e-03,1.021875448393243539e-03,8.907119196037867597e-04,9.479810443726221971e-04,8.215790535145194376e-04,7.465316987104169289e-04,9.005691934398977160e-04,7.961573312955958024e-04,9.953662541095308590e-04,9.420461271223503925e-04,8.531736302326421544e-04,1.026959563441995349e-03,9.064929281946659378e-04
3.538444444444444059e+00,9.468854320652845494e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,9.572828953458092666e-04,4.209616661848079172e-04,7.771533837648688867e-04,8.743008778834193348e-04,9.572836071683528836e-04,1.024063342086770989e-03,7.123970495242330520e-04,8.419208842678242363e-04,6.304153681259126209e-04,8.014435432273376691e-04,1.001828177978246904e-03,7.493804870133051292e-04,8.419135851581189146e-04,1.001810248118914851e-03,5.572105652525618114e-04,6.812617187238775678e-04,9.228624293430929670e-04,1.011916283447398006e-03,8.378802198435917302e-04,1.020006936597788426e-03,9.572834588916221462e-04,1.291180301882071052e-03,7.931052960003311288e-04,1.001806656781046917e-03,7.320989370462377323e-04,1.194049831725262209e-03,1.092882559979454615e-03,7.717552802637287282e-04,7.158302132613204773e-04,1.224398892566433547e-03,1.153575490199477364e-03,1.021875448393243539e-03,9.127575347466414333e-04,9.714422956329548439e-04,8.419143702829922325e-04,7.641308061738549037e-04,9.228608199112341322e-04,7.961573312955958024e-04,1.019997576721482120e-03,9.653642262331628681e-04,8.742929325291828174e-04,1.052378151957294051e-03,9.289353460507074941e-04
3.623916666666666231e+00,9.719715296934249406e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,9.804046000483456879e-04,4.209616661848079172e-04,7.959223337709610789e-04,8.954210861996771478e-04,9.804052115910762057e-04,1.048799461459732187e-03,7.296032011011044111e-04,8.622554981073426213e-04,6.304153681259126209e-04,8.208011697547360017e-04,1.026026404995580236e-03,7.493804870133051292e-04,8.622482634134795345e-04,1.026004950809512786e-03,5.572105652525618114e-04,6.812617187238775678e-04,9.451529057267172521e-04,1.036358297258256232e-03,8.581191323671654748e-04,1.044645817295672841e-03,9.804049521849784749e-04,1.322366138437684009e-03,7.931052960003311288e-04,1.026003705939220649e-03,7.320989370462377323e-04,1.222889773443971853e-03,1.119275941105404414e-03,7.717552802637287282e-04,7.158302132613204773e-04,1.253974427304770925e-03,1.181439223170549589e-03,1.021875448393243539e-03,9.348059831887575461e-04,9.949085215245039981e-04,8.622492685724687800e-04,7.641308061738549037e-04,9.451514013664569745e-04,7.961573312955958024e-04,1.044636350841851059e-03,9.886809298881285481e-04,8.954126928627198327e-04,1.077797264914590828e-03,9.425740834933325329e-04
3.641027777777777530e+00,9.725497763455490064e-04,4.026479622240438337e-04,3.375799238977154546e-04,3.660500662122827611e-04,4.977196127883753637e-04,4.433290601319242984e-04,5.287360307026202702e-04,9.850334352126362877e-04,4.209616661848079172e-04,7.996795752401154953e-04,8.996492760097421666e-04,9.850340199726683506e-04,1.053750355314865854e-03,7.330473659884191671e-04,8.663266246001042215e-04,6.304153681259126209e-04,8.246769448889063655e-04,1.030871126846375028e-03,7.493804870133051292e-04,8.663193737694010067e-04,1.030848545376338282e-03,5.572105652525618114e-04,6.812617187238775678e-04,9.496156286386305250e-04,1.041251465256429068e-03,8.621697497950796263e-04,1.049578285084741200e-03,9.850337224186873301e-04,1.328608924779475222e-03,7.931052960003311288e-04,1.030848615721058998e-03,7.320989370462377323e-04,1.228663359999673582e-03,1.124559420629197507e-03,7.717552802637287282e-04,7.158302132613204773e-04,1.259895299542396771e-03,1.187017503660207571e-03,1.021875448393243539e-03,9.392202434095715206e-04,9.996066789449097306e-04,8.663203154616345297e-04,7.641308061738549037e-04,9.496141071032478120e-04,7.961573312955958024e-04,1.049568805429867187e-03,9.933488252621420610e-04,8.996407457285645649e-04,1.082889308201322176e-03,9.425740834933325329e-04
3.658111111111109537e+00,9.817199087336473968e-04,4.026479622240437795e-04,3.375799238977154003e-04,3.660500662122827069e-04,4.977196127883750385e-04,4.433290601319239731e-04,5.287360307026200534e-04,9.896547560341200419e-04,4.209616661848069956e-04,8.034313089386590102e-04,9.038697778833600094e-04,9.896553140549390476e-04,1.058693212004648953e-03,7.364859396989679920e-04,8.703911421212859670e-04,6.304153681259119704e-04,8.285464281803249552e-04,1.035707983888969940e-03,7.493804870133050208e-04,8.703838755202069699e-04,1.035684276964970096e-03,5.572105652525610525e-04,6.812617187238770257e-04,9.540711068704909930e-04,1.046136689800058030e-03,8.662137915453499990e-04,1.054502745620904992e-03,9.896549784150030643e-04,1.334841573509399932e-03,7.931052960003310203e-04,1.035685660389609915e-03,7.320989370462369734e-04,1.234427632700073937e-03,1.129836638479080101e-03,7.717552802637279693e-04,7.158302132613200437e-04,1.265806559974440911e-03,1.192586728499718919e-03,1.021875448393243105e-03,9.436273376235320472e-04,1.004296493610924062e-03,8.703847535084470238e-04,7.641308061738540363e-04,9.540695681878600320e-04,7.961573312955950435e-04,1.054493252786399982e-03,9.980090333953489917e-04,9.038612301273229576e-04,1.087964817835958102e-03,9.425740834933319908e-04


==> figures/ssb/observations/runs_cv.csv <==
time,ground_truth,model_0,model_1,model_2,model_3,model_4,model_5,model_6,model_7,model_8,model_9,model_10,model_11,model_12,model_13,model_14,model_15,model_16,model_17,model_18,model_19,model_20,model_21,model_22,model_23,model_24,model_25,model_26,model_27,model_28,model_29,model_30,model_31,model_32,model_33,model_34,model_35,model_36,model_37,model_38,model_39,model_40,model_41,model_42,model_43,model_44,model_45,model_46,model_47,model_48
0.000000000000000000e+00,4.113886914427297370e+00,4.107391354201403111e+00,4.167941019082062049e+00,4.137396536790521218e+00,4.099737768153367767e+00,4.143707363760650964e+00,4.104425181356567087e+00,4.131976099641799571e+00,4.152538643765744553e+00,4.152000297464487844e+00,4.145600303017671351e+00,4.127535593788888235e+00,4.121531375566815925e+00,4.161679483881226993e+00,4.154321176541753147e+00,4.104055180649841539e+00,4.154316532579373167e+00,4.114375263412744843e+00,4.085096368157898006e+00,4.146306751980831429e+00,4.130138677926904478e+00,4.171342766880668407e+00,4.121586740022112672e+00,4.143631827956451907e+00,4.118987026348384539e+00,4.145959405700482492e+00,4.119134857303092367e+00,4.131905737427024938e+00,4.058528697835916965e+00,4.099700606562170613e+00,4.119674593799592444e+00,4.123565350841599475e+00,4.093486427778485037e+00,4.113287466570330508e+00,4.132554541428143935e+00,4.127986826481619076e+00,4.085683233701540296e+00,4.086180656897327346e+00,4.077674078654700551e+00,4.132718069508279690e+00,4.123189907086449502e+00,4.142460922979858573e+00,4.151889253174339878e+00,4.143693065098534412e+00,4.138787097578180862e+00,4.129400273843734759e+00,4.122920396351684502e+00,4.136089861486831332e+00,4.111990105575201504e+00,4.132745354726596432e+00
1.708333333333289517e-02,4.099425999440203583e+00,4.081484246650495251e+00,4.152341877586518848e+00,4.121866107105874200e+00,4.074767284673208145e+00,4.124683505319265642e+00,4.076951900693894792e+00,4.119196479406880940e+00,4.138378570621075170e+00,4.139079126743057557e+00,4.131816665994944238e+00,4.113548609516670673e+00,4.104946576004931735e+00,4.147940393266518200e+00,4.138826209618875041e+00,4.078093729065961348e+00,4.141195799560291491e+00,4.096316396569245732e+00,4.055797305333701530e+00,4.131078661558422738e+00,4.114987044493749302e+00,4.155789072886268087e+00,4.098673727894994734e+00,4.127141356452457721e+00,4.099926478506703553e+00,4.131418037466066728e+00,4.098715693501992163e+00,4.117522739864172721e+00,4.030436030329133779e+00,4.070581539147427819e+00,4.101782690086529293e+00,4.100148922004152929e+00,4.067138306244467927e+00,4.089786257569093308e+00,4.117881391324878848e+00,4.105454440071024003e+00,4.057802128815855447e+00,4.059432576633724921e+00,4.049093529860417817e+00,4.118656493242633942e+00,4.102712461849288950e+00,4.127145160799371659e+00,4.138591313865325638e+00,4.125808023636833077e+00,4.123368405517585877e+00,4.109930703389702344e+00,4.101788754966956496e+00,4.120338099531260845e+00,4.088687127555783896e+00,4.115217057716542115e+00
3.416666666666667851e-02,4.097932799184069275e+00,4.063388462473272789e+00,4.137494468317059138e+00,4.106789099393613363e+00,4.054523817365991434e+00,4.104875358072474612e+00,4.056475916443554652e+00,4.109013331101661670e+00,4.122413259284390286e+00,4.128376072900096894e+00,4.121459632608725165e+00,4.102162761901998245e+00,4.093015156202884697e+00,4.136586837051312138e+00,4.127777134572299111e+00,4.056807652028921574e+00,4.129256701935348772e+00,4.083548151852525621e+00,4.032617422169980870e+00,4.118458277046042504e+00,4.102072990611742576e+00,4.141304948319165291e+00,4.080425911932731076e+00,4.113733497647789505e+00,4.085667034084446314e+00,4.118694054137706395e+00,4.083600167239664458e+00,4.104506978010737939e+00,4.010036172264291210e+00,4.049427209219089718e+00,4.087477829462564216e+00,4.078629821103699982e+00,4.049035356477456382e+00,4.072782046510321052e+00,4.103026370492393049e+00,4.083907605356919213e+00,4.039551932868696404e+00,4.041753971623998076e+00,4.026352016160832825e+00,4.105268908414462459e+00,4.085094955538085770e+00,4.111222600858896570e+00,4.124233513696180076e+00,4.109297962145701533e+00,4.106698997519014682e+00,4.091956381371069540e+00,4.084877271187732362e+00,4.103965815421833696e+00,4.070677457257274590e+00,4.097478871936080402e+00
1.196388888888879620e-01,3.981583412996919424e+00,3.948282757001909449e+00,4.045387449809527247e+00,4.011511281800130391e+00,3.943230173099815161e+00,3.987844105255502036e+00,3.938884890576036302e+00,4.066984973387753222e+00,4.028362701835188631e+00,4.080867508077028916e+00,4.073566107726877661e+00,4.053521536995185137e+00,4.042217277610943071e+00,4.082666072983005989e+00,4.073224497094028784e+00,3.944378344225986321e+00,4.073422806987021083e+00,4.024806180764550767e+00,3.920692766476229441e+00,4.056532093071099077e+00,4.042177018664266264e+00,4.057787791715184333e+00,3.972423339998682135e+00,4.050323436232399210e+00,4.019475141242187632e+00,4.053718303163449832e+00,4.016021614919687011e+00,4.041650570949270715e+00,3.926138415317081520e+00,3.938279245750603952e+00,4.019983643907581339e+00,3.967853997667441401e+00,3.967764321953827444e+00,3.997827390632354927e+00,4.020650638434486446e+00,3.974445553851261970e+00,3.948129492803396534e+00,3.957810129044970537e+00,3.924980140651082916e+00,4.037650251955832381e+00,4.005905412756068706e+00,4.030780890324304977e+00,4.044580014164865567e+00,4.026224268526403804e+00,4.016534305231272306e+00,4.004104055391272787e+00,3.995890805325228001e+00,4.019048099796667550e+00,3.976365051944402929e+00,4.004479344514536798e+00
2.051111111111110219e-01,3.939541350769991901e+00,3.866513969396399908e+00,3.962571781388266157e+00,3.931629578394190805e+00,3.865223840360852314e+00,3.902507357954897227e+00,3.861280129113764836e+00,4.034533996144785029e+00,3.949396846940882888e+00,4.043867356555981729e+00,4.038430396609672179e+00,4.016030142677414538e+00,4.005956578890480735e+00,4.036784151796677378e+00,4.032898911114899398e+00,3.869772172575201452e+00,4.027491243384145214e+00,3.984171494035476435e+00,3.847941080278225456e+00,4.011535226151776712e+00,3.997089164895951008e+00,3.985730106236344383e+00,3.899113168388469219e+00,4.005383145145763102e+00,3.976244492365519356e+00,4.004225172148750289e+00,3.973756182710008300e+00,3.992697043946824120e+00,3.879082508518618688e+00,3.869333348039575959e+00,3.972068484074677386e+00,3.895368791089055538e+00,3.921760562582984555e+00,3.951175124709819464e+00,3.951643477431834306e+00,3.904137887485067182e+00,3.895763572230225957e+00,3.911318818299718281e+00,3.864479341256080946e+00,3.983345702420757029e+00,3.953691318235654339e+00,3.972472659606121503e+00,3.978145368863263087e+00,3.968859424790345702e+00,3.948968272533495139e+00,3.946857129197561154e+00,3.941242959864189821e+00,3.958103466645547019e+00,3.916991784613723215e+00,3.940988924667981674e+00
2.905833333333323054e-01,3.868499235719280893e+00,3.779439078657385043e+00,3.893407129687424639e+00,3.862644843815977058e+00,3.787699966155544384e+00,3.834936829249475654e+00,3.788428118056008653e+00,4.008631282518080319e+00,3.886975466933798362e+00,4.014501012971554594e+00,4.009533766580045899e+00,3.987201404311778941e+00,3.978289078384670940e+00,4.001190931572946141e+00,4.000996547877149645e+00,3.807299854429926356e+00,3.992453061656257240e+00,3.956467841530936003e+00,3.785096068647248568e+00,3.978259792625313374e+00,3.963493889227489131e+00,3.929928738109002673e+00,3.842923983910628394e+00,3.972430245477996280e+00,3.944337642006659816e+00,3.967055595363241149e+00,3.942663251766819421e+00,3.955512253187079885e+00,3.846471249722437147e+00,3.812820817616326519e+00,3.936119869610893662e+00,3.840531386374714362e+00,3.887768039873346293e+00,3.917102417771652689e+00,3.897741711406136567e+00,3.851483331246218000e+00,3.857826430485964853e+00,3.876306650916127694e+00,3.818980127495874566e+00,3.941308516560543929e+00,3.915974744652446216e+00,3.930655341737963937e+00,3.926950845932036138e+00,3.927442720330024173e+00,3.900371758427747970e+00,3.905277271785349225e+00,3.898562023139557908e+00,3.912587486746796905e+00,3.874690259577877161e+00,3.894940308176722876e+00
3.760555555555553653e-01,3.872522565046346621e+00,3.716892097808843332e+00,3.834116383066626277e+00,3.801158936431116242e+00,3.731034583107974978e+00,3.770503285302032381e+00,3.735041444034352232e+00,3.987140023868089855e+00,3.831895707197543022e+00,3.990816915165946721e+00,3.986988900884152809e+00,3.964351737857477520e+00,3.956673088360259882e+00,3.973545735101664977e+00,3.977264014217647858e+00,3.750426511707301458e+00,3.965243132454445263e+00,3.932730610685289285e+00,3.732315607354100173e+00,3.953303123972076616e+00,3.937018955100329620e+00,3.884553116046046917e+00,3.785314880605733290e+00,3.946678543739274847e+00,3.919091966252446824e+00,3.937852164089389539e+00,3.917857817469798221e+00,3.926318843957870897e+00,3.819078730973561875e+00,3.762938560520297848e+00,3.907989180649401817e+00,3.788054497118723773e+00,3.863175806860913664e+00,3.891472739235787071e+00,3.855212804656305003e+00,3.798865979539391979e+00,3.827075655327617731e+00,3.851504810341400908e+00,3.773065349934862756e+00,3.907724383459336703e+00,3.888898231835685948e+00,3.899267425208913451e+00,3.887338895457376431e+00,3.896864726153709491e+00,3.859038519168711989e+00,3.875484017467783815e+00,3.871247464151923001e+00,3.879204674106280226e+00,3.840131658428626693e+00,3.859743126091885745e+00
4.615277777777775370e-01,3.818446457419639728e+00,3.683150180280112540e+00,3.777745972312486877e+00,3.749945276632860480e+00,3.693161136318804605e+00,3.727879124464644089e+00,3.692324561159908036e+00,3.969784783242052306e+00,3.778249425822377550e+00,3.971350996842017089e+00,3.967834920415080013e+00,3.945850555162034201e+00,3.938366488642532914e+00,3.950083209890841385e+00,3.956264150747708097e+00,3.710531918999027123e+00,3.942005235331280222e+00,3.912698152762117410e+00,3.696623521125225853e+00,3.930030038001069759e+00,3.914819936928748412e+00,3.838084291877223553e+00,3.746818358619502298e+00,3.924065943189033678e+00,3.897570564213790334e+00,3.914066266421874829e+00,3.896677224905506609e+00,3.902365670619380555e+00,3.790823480616555052e+00,3.725386890345476321e+00,3.885985513549158110e+00,3.748380704108208228e+00,3.840947436471955800e+00,3.870841219261297983e+00,3.808590754136071510e+00,3.762813350368687360e+00,3.793909036933668322e+00,3.826732379738419620e+00,3.740706989247253311e+00,3.884612074796617520e+00,3.866309025276050804e+00,3.875062766609724374e+00,3.849917573689465744e+00,3.871303761294345946e+00,3.817777635736254283e+00,3.847078130512566307e+00,3.841313173412347126e+00,3.847684855945690430e+00,3.802864716912126131e+00,3.822525990705559096e+00
5.469999999999997087e-01,3.764100345406269366e+00,3.653454070601595660e+00,3.735235973392601050e+00,3.711235673859790918e+00,3.664350891149128930e+00,3.702817870671594402e+00,3.672753258085580175e+00,3.954440443647700754e+00,3.738648983205602239e+00,3.953954589052741220e+00,3.950993268714988904e+00,3.928705356954012462e+00,3.921468632283692024e+00,3.929786170641185183e+00,3.937810809483294427e+00,3.687281185877996581e+00,3.922075478047777342e+00,3.895829548550167054e+00,3.675311866624774382e+00,3.911523695181129856e+00,3.896110788109186096e+00,3.799395495083698115e+00,3.711793355584642740e+00,3.905441722831941576e+00,3.881234012396896915e+00,3.894758634536299002e+00,3.880190122739138658e+00,3.884429288977399253e+00,3.762639630153447268e+00,3.697080355303033805e+00,3.867752450119585905e+00,3.715958400311490273e+00,3.817488523041646431e+00,3.852546014642078465e+00,3.774793703708667625e+00,3.727355475266388218e+00,3.764338922064656590e+00,3.801107715003474219e+00,3.712204535095590341e+00,3.861444862013919455e+00,3.843618189089595738e+00,3.848301285482103928e+00,3.811344089331670126e+00,3.844582630757147790e+00,3.782979024075368457e+00,3.817292546352067717e+00,3.812865915170287945e+00,3.814591885184079878e+00,3.769211985619890903e+00,3.786562936292058090e+00
6.324722222222218804e-01,3.761626118790814211e+00,3.627130728788643843e+00,3.712335909274757206e+00,3.685932411290927302e+00,3.645228319763361480e+00,3.680296882521941093e+00,3.647845122697093156e+00,3.940743003891109986e+00,3.718448451560049328e+00,3.937935071661004649e+00,3.935434322943335506e+00,3.913683919414506107e+00,3.906742680256570122e+00,3.913278217456865882e+00,3.920736986859638229e+00,3.668767713109890583e+00,3.906215702093118303e+00,3.881144916361936925e+00,3.656037577444965159e+00,3.896074596633841480e+00,3.881620731486106202e+00,3.766957668170657136e+00,3.694702448356267599e+00,3.890545078535834200e+00,3.865933740883066516e+00,3.878329366590549832e+00,3.865029433172896045e+00,3.867299645677942710e+00,3.740692614941798944e+00,3.682566479867575904e+00,3.849702899592192473e+00,3.698757877198239452e+00,3.794086041928837361e+00,3.831605386317790352e+00,3.743607376945287335e+00,3.706316647365126560e+00,3.743304612332699399e+00,3.775878514648574047e+00,3.687773894604182257e+00,3.838122696392082922e+00,3.819367713612991988e+00,3.821240507671852527e+00,3.783955567829731859e+00,3.816951618371583699e+00,3.757321078290308147e+00,3.788979316215286275e+00,3.783140394174045351e+00,3.786315512705316078e+00,3.749728936815699409e+00,3.764623121085673318e+00
7.179444444444440521e-01,3.737930728171016348e+00,3.602086865303382623e+00,3.691524143325612073e+00,3.667052014400642435e+00,3.625194700610365306e+00,3.662109793911386024e+00,3.634382682460415737e+00,3.927640674109312613e+00,3.698771224004041791e+00,3.923529766021103260e+00,3.921049477781940240e+00,3.900433735573405780e+00,3.893443721837499538e+00,3.899738639853090216e+00,3.907588104723684008e+00,3.649008430762950894e+00,3.892617020701086172e+00,3.869691472635691021e+00,3.638953255708572421e+00,3.882848670643456845e+00,3.867090648525956187e+00,3.743127965251642930e+00,3.679130519842781499e+00,3.875457628014371547e+00,3.850112277084348111e+00,3.859446022234696905e+00,3.848815667683653796e+00,3.849341189727010004e+00,3.725819540169767130e+00,3.666587762637696812e+00,3.830271456609793734e+00,3.686166419641877745e+00,3.770566279675572119e+00,3.811044205662858175e+00,3.717366567121292764e+00,3.695066382248463288e+00,3.725030024994602673e+00,3.755000529243732288e+00,3.676904299101654061e+00,3.814443797861737817e+00,3.795231565765063486e+00,3.794120902331861611e+00,3.759648033111385956e+00,3.791299004801244266e+00,3.731481439017665824e+00,3.768827537566445063e+00,3.764530474111841052e+00,3.765783752245809968e+00,3.726513801200285414e+00,3.740975917361223146e+00
8.034166666666662238e-01,3.731815804278030946e+00,3.570311091999968323e+00,3.671774160656826158e+00,3.648692380309593641e+00,3.605063886098087256e+00,3.646780144754630193e+00,3.615257448717533961e+00,3.915496044902671890e+00,3.681328983982659508e+00,3.910947817432157247e+00,3.908872929349629377e+00,3.889066545765158978e+00,3.883156224477363860e+00,3.885539646263152846e+00,3.895524540933430480e+00,3.637535507674401369e+00,3.878098865957534169e+00,3.856407696224908310e+00,3.627781481831431343e+00,3.867139976277796709e+00,3.851706401100865929e+00,3.727557411952138189e+00,3.659930491726862467e+00,3.859893591759810949e+00,3.833619977137513679e+00,3.841512068398734492e+00,3.832319075020830024e+00,3.830852418343277055e+00,3.709320472508939037e+00,3.649288127488345523e+00,3.810884976108355193e+00,3.666488955509676906e+00,3.754126502720363412e+00,3.789824319735542346e+00,3.704129209908499476e+00,3.680555873132322908e+00,3.704933748931392934e+00,3.741987408137016136e+00,3.667589444346510241e+00,3.790284898171953021e+00,3.775111202910226282e+00,3.776897970648020131e+00,3.736152032080592100e+00,3.775181550188968060e+00,3.713515980165802866e+00,3.752431435473698507e+00,3.747981673952271997e+00,3.746654157859936163e+00,3.705429555792211893e+00,3.719471730134499499e+00
8.888888888888883955e-01,3.707091913974839059e+00,3.542503240113003660e+00,3.653395611560788847e+00,3.628044960900227878e+00,3.582031753179625966e+00,3.626927965145940735e+00,3.595656421335663655e+00,3.904667565077702296e+00,3.667298135804146764e+00,3.900542013058624580e+00,3.898021318571267546e+00,3.879059316555891090e+00,3.872954235888148133e+00,3.870686772684015953e+00,3.884084275212368098e+00,3.624212855640347453e+00,3.862970150975939543e+00,3.843558595076307149e+00,3.615445074888700816e+00,3.851938924698659061e+00,3.836025048700218321e+00,3.715725640877223235e+00,3.650087496926117225e+00,3.843123597431099103e+00,3.816997277715286074e+00,3.821703488412792282e+00,3.815253749292750740e+00,3.812159906695949285e+00,3.691230178528563943e+00,3.639451580565039812e+00,3.791391256887346017e+00,3.654683740263922065e+00,3.741656456054284430e+00,3.771355101278728306e+00,3.692823720876368565e+00,3.664046392549365372e+00,3.690224907845062852e+00,3.726810290123304004e+00,3.654313313178034761e+00,3.774808283942940879e+00,3.761292298278903878e+00,3.763029826170978254e+00,3.720230456435943189e+00,3.759838162286867291e+00,3.705280649479926414e+00,3.732579986577305942e+00,3.729152010300945896e+00,3.726088248102271461e+00,3.695433519968164937e+00,3.707688808149958604e+00
9.743611111111105672e-01,3.686413038605705239e+00,3.514285236658429845e+00,3.633455963774233410e+00,3.606791277584438404e+00,3.558614646523337477e+00,3.607591163601695516e+00,3.574640864667649520e+00,3.895043839303881761e+00,3.654596500651664748e+00,3.890402333783214761e+00,3.888779279784751797e+00,3.868961908021907536e+00,3.862708587671780158e+00,3.855604658420294761e+00,3.870634763094709108e+00,3.608049387298017496e+00,3.847703129406161882e+00,3.829792946487946548e+00,3.598937399939705628e+00,3.835710929557342386e+00,3.820006757971344147e+00,3.699281587550528716e+00,3.639473974387595678e+00,3.827012937581199203e+00,3.799755303733008294e+00,3.803149841407972520e+00,3.797753463926901496e+00,3.793138953284767023e+00,3.678295237775060844e+00,3.631581510746201502e+00,3.775145685861210243e+00,3.646805915810675369e+00,3.727674002685722687e+00,3.759228041929526309e+00,3.677612419099109076e+00,3.654965835776436744e+00,3.681974862875057042e+00,3.710309001016173003e+00,3.640528925652487757e+00,3.761519823468215229e+00,3.748524032994992705e+00,3.744699499536160214e+00,3.713339091437243056e+00,3.741264248822404603e+00,3.695953516577314968e+00,3.715702935240602578e+00,3.711759101916672243e+00,3.712670650220805779e+00,3.688479414136164980e+00,3.700361492228799953e+00
1.059805555555555223e+00,3.674551610282948744e+00,3.478504669268665417e+00,3.609310095201507362e+00,3.582364904740892086e+00,3.537528127306249992e+00,3.585579753386621160e+00,3.553949309860849226e+00,3.886865826508186128e+00,3.638792603256647329e+00,3.880283043441869140e+00,3.878451332551534403e+00,3.858251961744381564e+00,3.851672099517237768e+00,3.839941365358997327e+00,3.857656734033744872e+00,3.591965217891963214e+00,3.831782648785925449e+00,3.816247744355860227e+00,3.584277052758400028e+00,3.819630780280281801e+00,3.803725684996674516e+00,3.686559664193907349e+00,3.626184460473860227e+00,3.809201563031427096e+00,3.783540381964006993e+00,3.788022210056567474e+00,3.780934318812149808e+00,3.778603637813176874e+00,3.670754825978566505e+00,3.618484131616372501e+00,3.763073422658336220e+00,3.635692231800408347e+00,3.711620911709295534e+00,3.748082410027070210e+00,3.664898123970401933e+00,3.648156603081214922e+00,3.675320954755539216e+00,3.695280963228811721e+00,3.632147414792160856e+00,3.747256671038656339e+00,3.731381798039523634e+00,3.726900530918771270e+00,3.703713949490215818e+00,3.724699845953379551e+00,3.681166165206451346e+00,3.706218679904021318e+00,3.702951532541497226e+00,3.706034858760832051e+00,3.680666950541804816e+00,3.691741067278681232e+00
1.145277777777778283e+00,3.684128880047263355e+00,3.405376105054554348e+00,3.587856067596574938e+00,3.561492624282764030e+00,3.517336329080444912e+00,3.567090731967327955e+00,3.536007329417158562e+00,3.878741470070815822e+00,3.621875081640681504e+00,3.868683412821527057e+00,3.868225104136137293e+00,3.847018060824140218e+00,3.840368118637793149e+00,3.824072349530621029e+00,3.843877038205135932e+00,3.575133262375796761e+00,3.815665406024574047e+00,3.802252298752064608e+00,3.568016478183933859e+00,3.802538877136585782e+00,3.788221604361930339e+00,3.679943414455558504e+00,3.611852771078106983e+00,3.793753555001531108e+00,3.770754518749665607e+00,3.776907070973959613e+00,3.768788072732971894e+00,3.768064066654865041e+00,3.665018454216353749e+00,3.605481331933010569e+00,3.752877390732826779e+00,3.622331299992259002e+00,3.698299398986249376e+00,3.734991081329277041e+00,3.656724210268614161e+00,3.635835378105829463e+00,3.668544976207450237e+00,3.687137118102180811e+00,3.626633497274274642e+00,3.731613217403042970e+00,3.716414242396931744e+00,3.716744705283026473e+00,3.691060957639703322e+00,3.715741904602527068e+00,3.669308488505941046e+00,3.700263269673433442e+00,3.696565206931298420e+00,3.699707418104616785e+00,3.668163382270499984e+00,3.678832245530160971e+00
1.230749999999999567e+00,3.680174815715072878e+00,2.903836267812696548e+00,3.567413439175174616e+00,3.540683507610869363e+00,3.496524831877211525e+00,3.549467419758004283e+00,3.518068043070711415e+00,3.870345323248384428e+00,3.605350939436762658e+00,3.857450094810253471e+00,3.856590204496233465e+00,3.835795017293103459e+00,3.829060594762573544e+00,3.808569568048151055e+00,3.830341817913449631e+00,3.557759202981994218e+00,3.800824523152078527e+00,3.788015843644417124e+00,3.551474535634556506e+00,3.789459904076099228e+00,3.775850368051060002e+00,3.670865868522465103e+00,3.598247463397461043e+00,3.781790940671864831e+00,3.761174076029976554e+00,3.766929543111031009e+00,3.759574599502583769e+00,3.757980544187146776e+00,3.659354594890599444e+00,3.592480182970395841e+00,3.741547628765224065e+00,3.609328781709604694e+00,3.690011139867291678e+00,3.720100990276505204e+00,3.649952909045736327e+00,3.623750728981977698e+00,3.657989389126869106e+00,3.681204091343844187e+00,3.618475567256632441e+00,3.717877852858170407e+00,3.706462470030015943e+00,3.710634099380651030e+00,3.678551505705012659e+00,3.709822979516907537e+00,3.662579701814897337e+00,3.694480428115402226e+00,3.691158892250342216e+00,3.691309760972535603e+00,3.655402687709092380e+00,3.666858617801832754e+00
1.316222222222222626e+00,3.644153791283466948e+00,2.351652624853188378e+00,3.547581639133464027e+00,3.519615184402037134e+00,3.468382117084265914e+00,3.531284291090180716e+00,3.499789439082986231e+00,3.861487643405414172e+00,3.587412790916053584e+00,3.845697120726924378e+00,3.845823528251874013e+00,3.824451124082300701e+00,3.817417151394897790e+00,3.796901153255880068e+00,3.815303871245082412e+00,3.542727909793073060e+00,3.790019742333048391e+00,3.775699701471757930e+00,3.536377526380039882e+00,3.779510442930893444e+00,3.767095743314269995e+00,3.659253301136963898e+00,3.583171850894315114e+00,3.772919164379130663e+00,3.752377373865058541e+00,3.754801391352821760e+00,3.750675853129509019e+00,3.746546965599486079e+00,3.652368855545058413e+00,3.579177130849714672e+00,3.727737634868172112e+00,3.596438785370528635e+00,3.684619562465192288e+00,3.708025239733731215e+00,3.639511697712131344e+00,3.611410052949423299e+00,3.646948734158135697e+00,3.676434952203865070e+00,3.608394624501861436e+00,3.710473798801244172e+00,3.700555204869625303e+00,3.706035922101996949e+00,3.671477672820884663e+00,3.704636364315472274e+00,3.656932635020157196e+00,3.686314707298203430e+00,3.682843200648314497e+00,3.678696992602270122e+00,3.649335496982955451e+00,3.660191605528565706e+00
1.401694444444443910e+00,3.656953495094816375e+00,2.351652624853188378e+00,3.525161338718011628e+00,3.495635818084416258e+00,3.423700154544117691e+00,3.512650810204373641e+00,3.475206305127137352e+00,3.852192178174511650e+00,3.571984616070595919e+00,3.833982402312362314e+00,3.834153573903855250e+00,3.812715408406839313e+00,3.805494059999940504e+00,3.787769324281497596e+00,3.802155013714039189e+00,3.529118586572454586e+00,3.781305127978457747e+00,3.765659237627591249e+00,3.523318897376059411e+00,3.771971745245449981e+00,3.758802834812927873e+00,3.647428196308730719e+00,3.567957771574109760e+00,3.763736895065064925e+00,3.742076661139029259e+00,3.741635084613718298e+00,3.739409801019390578e+00,3.733645330572537446e+00,3.642505771022437333e+00,3.564864147505403480e+00,3.715651374194643974e+00,3.582017758969940235e+00,3.679994302903616621e+00,3.700162755928573244e+00,3.628345703250510645e+00,3.599212406274693965e+00,3.639303216009672326e+00,3.670990844360621619e+00,3.597740785472622882e+00,3.705005104203876964e+00,3.695995960292417504e+00,3.699921066787127177e+00,3.667190281274161467e+00,3.697753350259683547e+00,3.649065817224235175e+00,3.675162058811745514e+00,3.672297310135111736e+00,3.668682590663657983e+00,3.644358028899397972e+00,3.655577782369417772e+00
1.487166666666666970e+00,3.642269233177774623e+00,2.351652624853188378e+00,3.490013984079892051e+00,3.458520257949931676e+00,3.222655238737044847e+00,3.483162062670763337e+00,3.446968264342348931e+00,3.842809260178872588e+00,3.558012352520533828e+00,3.821376745415390186e+00,3.822443310825960783e+00,3.800565640990839711e+00,3.793095634799488636e+00,3.779602892030692107e+00,3.791107859652197654e+00,3.513821179111344950e+00,3.772884768908101538e+00,3.758609207570898558e+00,3.509322135790688080e+00,3.762203174329258548e+00,3.749059270767208130e+00,3.635679288030607470e+00,3.554210243204414699e+00,3.752254467838832319e+00,3.730200281441550469e+00,3.728905893586455633e+00,3.726964803669201576e+00,3.721343820216116427e+00,3.632851783540167467e+00,3.550723571395669964e+00,3.707130199246964963e+00,3.567593094547230503e+00,3.675002965270706579e+00,3.694920601901761525e+00,3.617226710609541040e+00,3.586079242527713706e+00,3.634540719368128059e+00,3.663370512025113879e+00,3.587857948072437964e+00,3.700328110682776117e+00,3.691113117402444743e+00,3.691346525836024295e+00,3.660135471363398896e+00,3.687750405748118521e+00,3.639215800627992881e+00,3.664948317455579918e+00,3.661822804997322489e+00,3.662748208554106988e+00,3.639934457237386400e+00,3.649686277033491688e+00
1.572638888888888253e+00,3.659105314975395373e+00,2.351652624853188378e+00,3.438141369624139632e+00,3.458001580963976807e+00,2.596918816266702290e+00,3.449407469213673139e+00,3.353704617776045449e+00,3.833378340625736680e+00,3.542675471691905553e+00,3.809140567774134123e+00,3.810144526829619682e+00,3.789102309092469145e+00,3.782060366006777752e+00,3.770806719444809385e+00,3.783687866135261757e+00,3.499071209511038116e+00,3.763424193139808693e+00,3.751298915711116955e+00,3.494460379621547208e+00,3.751024377164207113e+00,3.737895184309653729e+00,3.624001653806911971e+00,3.542558720317855236e+00,3.739947155575744198e+00,3.718706731215478012e+00,3.721493252905213378e+00,3.715623560380521884e+00,3.713496131991971705e+00,3.626751818525579374e+00,3.539320047450764672e+00,3.701291971584967477e+00,3.554660775208826173e+00,3.668385285698989584e+00,3.690856591198174108e+00,3.606429118309650850e+00,3.571861911828696279e+00,3.630130796559674966e+00,3.654039280984674676e+00,3.577613578373687986e+00,3.695459109484295901e+00,3.684598672084684612e+00,3.679848847175625437e+00,3.651332130682673149e+00,3.677039233454196587e+00,3.629201465329667364e+00,3.659045066422033976e+00,3.655890231346936581e+00,3.658872713077004679e+00,3.631863697055271789e+00,3.641212612005294780e+00
1.658111111111111313e+00,3.638857849111518661e+00,2.351652624853188378e+00,2.991523596276514319e+00,3.458001580963976807e+00,2.491552533157074922e+00,3.257523146419249116e+00,2.942569558052917866e+00,3.823666981858351299e+00,3.527476329139411781e+00,3.798145033533663284e+00,3.798734858269305459e+00,3.779474430558610987e+00,3.773067135035899078e+00,3.759439973889401987e+00,3.776279098457592021e+00,3.481099279447203543e+00,3.751655388298469340e+00,3.743162638136844134e+00,3.480244281101306569e+00,3.738511055218854295e+00,3.726827940946289885e+00,3.610896560361671170e+00,3.529719316125443651e+00,3.728408948203655982e+00,3.709642724626405208e+00,3.715919795301028117e+00,3.707312638363470914e+00,3.707910545810574110e+00,3.622275888858963455e+00,3.527978484107249013e+00,3.696973256190432267e+00,3.544067156577368038e+00,3.659585489133468705e+00,3.686521336127567050e+00,3.594990652816419718e+00,3.559812703796335409e+00,3.625641702339924777e+00,3.644694032449269372e+00,3.566816203244818961e+00,3.688978679966544938e+00,3.675204270004611029e+00,3.670937677442994485e+00,3.641856968092875846e+00,3.669472256886969763e+00,3.619657977374030722e+00,3.655123513716656003e+00,3.651887764645321610e+00,3.654098622907987703e+00,3.623303840602719372e+00,3.632215024565296879e+00
1.743583333333332597e+00,3.640891097286137246e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.641674405435200157e+00,2.487376315595503762e+00,3.813567381963041569e+00,3.509607230365089148e+00,3.789316189525150147e+00,3.789098092968487208e+00,3.771731385150001170e+00,3.765915174243776864e+00,3.748383446989051571e+00,3.768677255480494370e+00,3.453627941303443194e+00,3.740887190372300442e+00,3.733696580656213015e+00,3.456771531749025517e+00,3.728752756755755016e+00,3.717531648852074433e+00,3.598032242343738307e+00,3.516198572722836868e+00,3.720684637150314167e+00,3.703493150136690559e+00,3.712189888196329335e+00,3.701739681699045104e+00,3.703729945803432511e+00,3.618469131280824591e+00,3.516118782672196463e+00,3.693193126153764272e+00,3.532007320635188297e+00,3.650430988873908600e+00,3.681151022599655764e+00,3.582609276766481887e+00,3.549098611556501304e+00,3.618489103277127139e+00,3.639766107970368036e+00,3.555491100695836959e+00,3.680004938235190703e+00,3.665409699651537512e+00,3.666374165689912701e+00,3.632706782029501813e+00,3.665749628059705501e+00,3.609902421306880438e+00,3.651227289202711113e+00,3.648340411311898457e+00,3.647332021910776323e+00,3.614427276333452177e+00,3.623257927267391043e+00
1.829055555555555657e+00,3.618629202768946396e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.803259008690634602e+00,3.482104923666445639e+00,3.782452589615254990e+00,3.781365607010682695e+00,3.765288805831827013e+00,3.759621617760035672e+00,3.738639374070830801e+00,3.758263659292488956e+00,3.433491775233883381e+00,3.731965839900125648e+00,3.723623051819394458e+00,3.432044422213563095e+00,3.721203757930706235e+00,3.710755729201848485e+00,3.586448084687959170e+00,3.503107642539061040e+00,3.715022778150701033e+00,3.699149957181723014e+00,3.708495734072771555e+00,3.697692267610756200e+00,3.700080714487211875e+00,3.614575363394049834e+00,3.502329969634887963e+00,3.689226051043688503e+00,3.518848148634616368e+00,3.644078286706896375e+00,3.673751152448748059e+00,3.570844430863398422e+00,3.538745898456526096e+00,3.610955315216778594e+00,3.635170459789302200e+00,3.543767284002458329e+00,3.671475930973381985e+00,3.658475422428115298e+00,3.663421133339150426e+00,3.623764564706460245e+00,3.662277624272204601e+00,3.599878357584386901e+00,3.645638902269540349e+00,3.642944621574542907e+00,3.639360699828956491e+00,3.606321480311716066e+00,3.614586802306107849e+00
1.914527777777777828e+00,3.615035459674857954e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.793192436860442829e+00,3.471951922094153709e+00,3.776082050527336698e+00,3.775216867798778519e+00,3.759239472202656529e+00,3.753193566060239128e+00,3.731689235372293467e+00,3.747814024314664039e+00,3.308581972311138930e+00,3.725792451156660690e+00,3.714415431764515496e+00,3.390849875365290256e+00,3.716895787196654588e+00,3.706345394663910664e+00,3.576353865605414128e+00,3.485459818121520392e+00,3.711576992268623254e+00,3.695679258339555684e+00,3.704453450415825078e+00,3.694200797558274907e+00,3.696251324768397239e+00,3.609248591928747363e+00,3.490921026834763019e+00,3.684642519629178992e+00,3.506616397410391439e+00,3.639855490166228780e+00,3.664853107825866374e+00,3.560241332472732889e+00,3.526121125329139350e+00,3.603153990120822492e+00,3.632507537211444593e+00,3.534195710853164307e+00,3.664761559690107529e+00,3.654512310106762030e+00,3.660154546773008111e+00,3.614478311604268690e+00,3.658452551684797438e+00,3.588727733017779808e+00,3.638267504274745434e+00,3.636034037605499147e+00,3.631274765063561283e+00,3.597690973201213005e+00,3.605746638009331040e+00
2.000000000000000000e+00,3.575907410754097793e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.784240857796715485e+00,3.471951922094153709e+00,3.769457907637444372e+00,3.768729825524389732e+00,3.752736410395433708e+00,3.745865395966057054e+00,3.726767467268185197e+00,3.737371887503903256e+00,2.897627558823652638e+00,3.721382926512879941e+00,3.706849828479867881e+00,3.157732811614744062e+00,3.712959828385940853e+00,3.702656735015366962e+00,3.566749039611873950e+00,3.462271056245984191e+00,3.707939487622051278e+00,3.692292936882761278e+00,3.699493543806558371e+00,3.690654427114471670e+00,3.691986369802598311e+00,3.602592180778205755e+00,3.473405498987350182e+00,3.678021272236953632e+00,3.491543724603436871e+00,3.636495102596394968e+00,3.656769621165783413e+00,3.550952624382087919e+00,3.514084722606537259e+00,3.595796611064212112e+00,3.628577816094892938e+00,3.525196505705519900e+00,3.660662576752966579e+00,3.651607742748256058e+00,3.654999155822128643e+00,3.604675347196675705e+00,3.651959641455619465e+00,3.577763012409699517e+00,3.630792593710828964e+00,3.628488035680866197e+00,3.623546500694202699e+00,3.589381114994303790e+00,3.596518686662170783e+00
2.085472222222222172e+00,3.591409141858161291e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.777102377842417091e+00,3.471951922094153709e+00,3.761045648095961980e+00,3.761923783933020626e+00,3.744660386975910082e+00,3.737340406806357596e+00,3.723042554718552832e+00,3.729916055266611963e+00,2.564068507710360656e+00,3.717870482755911254e+00,3.701748091823553466e+00,2.599898171240200728e+00,3.710258870758761596e+00,3.699539519472228921e+00,3.554498412055861589e+00,3.441222782651573553e+00,3.704534040126417072e+00,3.688784796531354715e+00,3.692543933238047860e+00,3.686382122555692309e+00,3.685752907162662240e+00,3.595834220804331238e+00,3.450478870049049629e+00,3.670356847589054450e+00,3.467715914162109669e+00,3.633361168481047621e+00,3.651811658512823744e+00,3.541586802147882018e+00,3.502617988113934988e+00,3.588278723313920615e+00,3.623762091418929465e+00,3.516687733250540848e+00,3.657532558381114018e+00,3.648526491000237737e+00,3.647977352875416024e+00,3.594385814907830490e+00,3.644894609862441737e+00,3.567831044876375035e+00,3.623133298756474829e+00,3.621188379210586561e+00,3.615696902170354221e+00,3.579888714172620112e+00,3.586601926318027100e+00
2.170916666666666828e+00,3.584700154948289530e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.771173736780299546e+00,3.471951922094153709e+00,3.751919948027620411e+00,3.752912912933512590e+00,3.735982877435489957e+00,3.728187273732519014e+00,3.720304208055438711e+00,3.724062946343903224e+00,2.564068507710360656e+00,3.715103220760535674e+00,3.697933718155288485e+00,2.566047723088985322e+00,3.706577053836793922e+00,3.696174462971920871e+00,3.543420463691035582e+00,3.359425703805789976e+00,3.699970291519273591e+00,3.684202816362249777e+00,3.684871860825919221e+00,3.680780869082172835e+00,3.678494835064795243e+00,3.588875069175704535e+00,3.429693916700935041e+00,3.662964369474650095e+00,3.449128760365915536e+00,3.629236121793554926e+00,3.648306317084295092e+00,3.530523055660006015e+00,3.484025732045514800e+00,3.580773086196183286e+00,3.617335988818118686e+00,3.506462673831002075e+00,3.654598432934020202e+00,3.643639483453617434e+00,3.641067599734311155e+00,3.583989732813350759e+00,3.637565237308204580e+00,3.559332541980102071e+00,3.616014091721958756e+00,3.613955624437665382e+00,3.608104333279774423e+00,3.570402979861887260e+00,3.576466478070235766e+00
2.256388888888888999e+00,3.578775974938766424e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.765764707656421351e+00,3.471951922094153709e+00,3.742177630421120504e+00,3.743962501131826492e+00,3.727342195435555894e+00,3.719590073485624870e+00,3.717085791212145551e+00,3.720571337945590251e+00,2.564068507710360656e+00,3.711719123191217662e+00,3.694741460363175189e+00,2.566047723088985322e+00,3.702949958993042578e+00,3.692389137450450942e+00,3.532036041090304668e+00,3.054904131511307686e+00,3.693995220492546139e+00,3.678420571092593239e+00,3.676700673975951350e+00,3.673393298515548189e+00,3.671133463016729603e+00,3.582393823807108912e+00,3.349429222231968595e+00,3.657543546529119727e+00,3.408607743840646354e+00,3.623591508785570792e+00,3.645535892817119983e+00,3.519913395552931146e+00,3.460272078034272614e+00,3.572866308915426892e+00,3.610801894219946462e+00,3.495931206969877802e+00,3.650823347536829022e+00,3.637315213230252642e+00,3.633892217653106993e+00,3.574917994595044668e+00,3.630464297672497231e+00,3.551128531366388064e+00,3.608463713086495606e+00,3.606811305452790606e+00,3.599733862053704048e+00,3.560438351932472489e+00,3.566994229882082035e+00
2.341861111111111171e+00,3.558529717664273395e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.760301468173600892e+00,3.471951922094153709e+00,3.734148077432924762e+00,3.734601598330850258e+00,3.719522021769585685e+00,3.712522171091018564e+00,3.713855540266917998e+00,3.717112448045880591e+00,2.564068507710360656e+00,3.708153255257816916e+00,3.691847793699209568e+00,2.566047723088985322e+00,3.697224515311524407e+00,3.687718004755016210e+00,3.516922380086395350e+00,2.560068496808134864e+00,3.686503014181151450e+00,3.670985986349927899e+00,3.672048458288989181e+00,3.665466105791503004e+00,3.665047582762843259e+00,3.575525905380865233e+00,3.105511621111209930e+00,3.653910403382981453e+00,3.225209124261420257e+00,3.617297726538964309e+00,3.642499498339601072e+00,3.509571647814573758e+00,3.440870995170180802e+00,3.564432144664466229e+00,3.604393238468405425e+00,3.486361118039302820e+00,3.645875529690492112e+00,3.630651403473112104e+00,3.627276422572523362e+00,3.567084963706380840e+00,3.623511135353031598e+00,3.541997128628028513e+00,3.601184158297219717e+00,3.599552692432732126e+00,3.591176413429741032e+00,3.552096811682949440e+00,3.558757568304689922e+00
2.427333333333333343e+00,3.569443077735854786e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.754328386712261878e+00,3.471951922094153709e+00,3.727536922327688629e+00,3.727409682819665449e+00,3.713237692340755736e+00,3.707280965122626171e+00,3.709264897803777661e+00,3.714653690455529400e+00,2.564068507710360656e+00,3.703095577875957112e+00,3.688955945701323902e+00,2.566047723088985322e+00,3.690655216074385514e+00,3.681691479749694018e+00,3.495750895369700739e+00,2.560068496808134864e+00,3.678394102661957543e+00,3.663764643159677981e+00,3.668584468842349899e+00,3.658860520768497437e+00,3.661361660210042501e+00,3.568856981946745499e+00,2.593345078020739436e+00,3.650782297665091658e+00,2.737726901037671912e+00,3.610835086101481739e+00,3.638224316447037143e+00,3.497685964923617608e+00,3.366994859702951537e+00,3.555803243512380085e+00,3.597798813978164478e+00,3.475866710008833405e+00,3.639856660588531856e+00,3.624011867706471435e+00,3.620322803685946500e+00,3.559448934516928453e+00,3.616383024088884124e+00,3.531939046291120210e+00,3.593079127885347557e+00,3.591913509069723176e+00,3.581869736607632859e+00,3.544389431707701821e+00,3.551364880604762408e+00
2.512805555555555515e+00,3.552497001243581032e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.747043541781871046e+00,3.471951922094153709e+00,3.723008921943571803e+00,3.721468689368717886e+00,3.708540288683736641e+00,3.703246984108761630e+00,3.703618295375791902e+00,3.711262326191432592e+00,2.564068507710360656e+00,3.696998542178395741e+00,3.685791362497161661e+00,2.566047723088985322e+00,3.682564593487080540e+00,3.674954664648971026e+00,3.479560780035443557e+00,2.560068496808134864e+00,3.672154523677422233e+00,3.658076453658237082e+00,3.666292475290350961e+00,3.654835795861447245e+00,3.658121926988354478e+00,3.561676083200881138e+00,2.555650811423124669e+00,3.648531307177521388e+00,2.564311454468670259e+00,3.604593660581415282e+00,3.632673720801448347e+00,3.477348893333280788e+00,3.114694051658479346e+00,3.547193727576208211e+00,3.591738434472506292e+00,3.460514041810376362e+00,3.633966850523046244e+00,3.617488173001998764e+00,3.613724435707891924e+00,3.550988766516196549e+00,3.609349341053243343e+00,3.522056630825793011e+00,3.584755601724441298e+00,3.583855907916050132e+00,3.573226717690252130e+00,3.537701482068733139e+00,3.543584714755292353e+00
2.598277777777777686e+00,3.547090170950726762e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.739130063690565109e+00,3.471951922094153709e+00,3.719395945569467177e+00,3.717445082293732384e+00,3.705203493506608492e+00,3.700042080801195787e+00,3.697013817261011859e+00,3.707971881460559782e+00,2.564068507710360656e+00,3.690188457605666716e+00,3.682078856399355171e+00,2.566047723088985322e+00,3.676018981446452116e+00,3.668039051196268385e+00,3.434335172743470110e+00,2.560068496808134864e+00,3.668055673726594357e+00,3.654614317312125493e+00,3.663980670621727942e+00,3.651855518215187946e+00,3.655903490475269191e+00,3.554173023051070412e+00,2.555650811423124669e+00,3.645720451269080620e+00,2.564311454468670259e+00,3.598240821087367536e+00,3.626476435194021075e+00,3.460896913040937051e+00,2.605183894772746811e+00,3.539673365148954254e+00,3.584931339055126287e+00,3.439302886725116082e+00,3.627992562687411660e+00,3.610998776656642928e+00,3.606469030038292889e+00,3.541453201516798988e+00,3.601507756226106416e+00,3.513346022618206721e+00,3.575930139899317073e+00,3.575316809393913164e+00,3.565277340637231340e+00,3.529770616253883997e+00,3.534776478314178849e+00
2.683749999999999858e+00,3.507548345936692957e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.731166239080457192e+00,3.471951922094153709e+00,3.716633076553400361e+00,3.714099099856331687e+00,3.702237880329930952e+00,3.697230638311580275e+00,3.689900227546809131e+00,3.702847433400763943e+00,2.564068507710360656e+00,3.683329804279916520e+00,3.677312926712691166e+00,2.566047723088985322e+00,3.671179969842591095e+00,3.663558796577042642e+00,3.303621982975803562e+00,2.560068496808134864e+00,3.665690755899093212e+00,3.651660411395504013e+00,3.661106507438329327e+00,3.649401052149551461e+00,3.653367082149642897e+00,3.546300684887014221e+00,2.555650811423124669e+00,3.642433709218648730e+00,2.564311454468670259e+00,3.592037533834145258e+00,3.620392399460120814e+00,3.432009259459698480e+00,2.543811021094121383e+00,3.532628591773589566e+00,3.578775996727045161e+00,3.425749040431898429e+00,3.622161041137692106e+00,3.604510198104075691e+00,3.599179586945060905e+00,3.532204425694367877e+00,3.593620321810109264e+00,3.502255978039131801e+00,3.567616784520267981e+00,3.567052929850059062e+00,3.558466285737351686e+00,3.521224156636573621e+00,3.525349905871874245e+00
2.769222222222222030e+00,3.512982794966941213e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.723868188166019166e+00,3.471951922094153709e+00,3.714034660513065411e+00,3.711384741913706709e+00,3.699611249847754912e+00,3.694521024207867654e+00,3.684028591460978497e+00,3.697011944030401676e+00,2.564068507710360656e+00,3.678249561533065926e+00,3.671448779265577222e+00,2.566047723088985322e+00,3.668831176014196505e+00,3.660034753590489132e+00,2.972333352576261856e+00,2.560068496808134864e+00,3.663151204857181042e+00,3.649379931204157046e+00,3.657355174116846186e+00,3.646910894102725287e+00,3.650355900825249300e+00,3.538251780652551748e+00,2.555650811423124669e+00,3.637759467939140734e+00,2.564311454468670259e+00,3.585583331071747093e+00,3.614184277531186762e+00,3.367494110377116989e+00,2.543811021094121383e+00,3.526463324841762059e+00,3.571322071657403452e+00,3.388284088495860047e+00,3.616491192810723732e+00,3.597752044001028882e+00,3.590978117924874091e+00,3.523924314644446998e+00,3.584893139637374215e+00,3.483827038443756852e+00,3.560096095553498152e+00,3.559299513978963159e+00,3.551887149545808420e+00,3.511818506445472110e+00,3.516671921424614045e+00
2.854694444444444201e+00,3.494489812827894060e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.717701243735670680e+00,3.471951922094153709e+00,3.711370240622521521e+00,3.708815804467339383e+00,3.697154617225410611e+00,3.691868957899311798e+00,3.680063542705737323e+00,3.689482501606392795e+00,2.564068507710360656e+00,3.675045965105359080e+00,3.665068374308138033e+00,2.566047723088985322e+00,3.666301897881295790e+00,3.657363360458066204e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.660842390883623843e+00,3.646992192762180007e+00,3.652215672717736616e+00,3.643567224564080220e+00,3.646582041131988028e+00,3.530899153117161848e+00,2.555650811423124669e+00,3.632767266071848855e+00,2.564311454468670259e+00,3.578906459666178819e+00,3.608165917164880554e+00,3.220242027130739704e+00,2.543811021094121383e+00,3.519448498568619410e+00,3.564200292295865324e+00,3.293551419017044513e+00,3.610601278441160300e+00,3.590650613765890675e+00,3.583026772873363797e+00,3.514002361630133908e+00,3.576933533834389500e+00,3.465973745281032414e+00,3.553469919869399973e+00,3.552696078495150012e+00,3.544802740552092768e+00,3.503968770190235116e+00,3.508242831330201206e+00
2.940166666666666373e+00,3.518471149762155914e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.712749662760025160e+00,3.471951922094153709e+00,3.708393722625918265e+00,3.705992708877051012e+00,3.694418673052638269e+00,3.688745785919925524e+00,3.677822213132784679e+00,3.682911513083174437e+00,2.564068507710360656e+00,3.672905404473233215e+00,3.659379468225699927e+00,2.566047723088985322e+00,3.664658763460639346e+00,3.655043865224822053e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.656925390758283267e+00,3.644190784797114002e+00,3.647319930172297386e+00,3.639021889420501754e+00,3.641542181861878724e+00,3.523922174426348697e+00,2.555650811423124669e+00,3.627615373508311869e+00,2.564311454468670259e+00,3.571813885423200219e+00,3.602047061181378407e+00,2.769108620392954023e+00,2.543811021094121383e+00,3.512201193525809284e+00,3.556242539179924389e+00,3.014513779373709568e+00,3.604842327994249196e+00,3.583032151242371288e+00,3.575041538807587127e+00,3.499635486995554157e+00,3.569435249621333295e+00,3.454796892438213085e+00,3.547195309117098905e+00,3.546402777416546748e+00,3.536880212124518863e+00,3.495809289367546313e+00,3.497335023476205063e+00
3.025638888888888545e+00,3.503826051099325767e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.709316365468255494e+00,3.471951922094153709e+00,3.704535240752333536e+00,3.702980883185937877e+00,3.691586931061452859e+00,3.685157567677819657e+00,3.675838048742202435e+00,3.677312586813751061e+00,2.564068507710360656e+00,3.670880994299811739e+00,3.655044037187487049e+00,2.566047723088985322e+00,3.661732932233283222e+00,3.652713852791083848e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.652070831254630612e+00,3.640168794448829459e+00,3.641614574936200555e+00,3.633677018607212261e+00,3.636802194518335529e+00,3.518032504240025560e+00,2.555650811423124669e+00,3.622289720959725567e+00,2.564311454468670259e+00,3.564233598266226544e+00,3.595804087924032277e+00,2.475556226386951497e+00,2.543811021094121383e+00,3.503586329888388473e+00,3.548820043864027163e+00,2.544451139473199230e+00,3.598685308432533425e+00,3.575064000989185864e+00,3.568301792512948545e+00,3.482157097400122137e+00,3.563072651204652441e+00,3.397246665929714915e+00,3.540259765147343529e+00,3.540220308385223280e+00,3.528332825863081279e+00,3.485693620449041408e+00,3.481223136405003249e+00
3.111111111111110716e+00,3.464358018024602082e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.706322074926361676e+00,3.471951922094153709e+00,3.699916693430537862e+00,3.698839440728657557e+00,3.687781144238253095e+00,3.680367462755427255e+00,3.673998608213907779e+00,3.674608164987248848e+00,2.564068507710360656e+00,3.668861655955905743e+00,3.651931308663746378e+00,2.566047723088985322e+00,3.658171130263379922e+00,3.650498279831581261e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.646534299210774765e+00,3.635506618366505460e+00,3.636695229400046525e+00,3.628196812814794558e+00,3.631539099828700934e+00,3.511834929453190757e+00,2.555650811423124669e+00,3.617412653186144134e+00,2.564311454468670259e+00,3.556605447486728799e+00,3.589375211212869843e+00,2.475556226386951497e+00,2.543811021094121383e+00,3.495989929418286568e+00,3.541782843056358931e+00,2.529770737677180747e+00,3.592256711110701772e+00,3.567207242564702785e+00,3.562062131174062785e+00,3.467990241008316321e+00,3.556959356630860825e+00,3.282309470622823966e+00,3.532561029624964544e+00,3.532906769853823459e+00,3.520524958734874144e+00,3.468886544277884454e+00,3.464194063221487596e+00
3.196583333333332888e+00,3.435207020662079280e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.703785204287823873e+00,3.471951922094153709e+00,3.693848322137502915e+00,3.694154696835930896e+00,3.683302291719171784e+00,3.674821379460312176e+00,3.671895638066022816e+00,3.671987567758966620e+00,2.564068507710360656e+00,3.666427318487090137e+00,3.649433310712576262e+00,2.566047723088985322e+00,3.653066562895840974e+00,3.646876454528707345e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.640850070072886968e+00,3.630427925430162350e+00,3.631326317585861219e+00,3.622557670957345266e+00,3.626628731777941983e+00,3.505492682618101874e+00,2.555650811423124669e+00,3.612060443880646510e+00,2.564311454468670259e+00,3.549065866849220541e+00,3.582384458892350132e+00,2.475556226386951497e+00,2.543811021094121383e+00,3.488363396773029201e+00,3.535486903096580313e+00,2.529770737677180747e+00,3.585689979918793124e+00,3.559826575359203549e+00,3.556538876599108612e+00,3.453637073234423482e+00,3.550448906878487243e+00,3.007856906541988007e+00,3.524057824411309436e+00,3.525143367937550121e+00,3.513114738309465412e+00,3.451604747192499989e+00,3.451992935116424022e+00
3.282027777777777544e+00,3.466768240272225299e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.701391203121564555e+00,3.471951922094153709e+00,3.687556832513771976e+00,3.687791462993169400e+00,3.678023512465601996e+00,3.668758042143818621e+00,3.668580800609913428e+00,3.670411972200098294e+00,2.564068507710360656e+00,3.662783446473032001e+00,3.647192748430047260e+00,2.566047723088985322e+00,3.648211418826502683e+00,3.642832098174172195e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.635313300110353918e+00,3.625339986270250225e+00,3.626303679802634683e+00,3.617169631201893498e+00,3.621743111493527678e+00,3.498176310956302437e+00,2.555650811423124669e+00,3.607287932384053875e+00,2.564311454468670259e+00,3.542452795295680801e+00,3.575107330321134924e+00,2.475556226386951497e+00,2.543811021094121383e+00,3.480750823884894540e+00,3.529839627024026427e+00,2.529770737677180747e+00,3.578676277329932987e+00,3.553470806891058764e+00,3.550215085425099115e+00,3.373124192661111742e+00,3.543104903844215947e+00,2.562064402461791790e+00,3.516426768828333493e+00,3.517017706650150011e+00,3.505232375025835623e+00,3.441504113670601495e+00,3.421647683150935926e+00
3.367499999999999716e+00,3.396248446902661478e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.698923790398609857e+00,3.471951922094153709e+00,3.681102037071057875e+00,3.681674039678068944e+00,3.672157291599263740e+00,3.663216244120022669e+00,3.664760154352742383e+00,3.668054355418835399e+00,2.564068507710360656e+00,3.658705675630991472e+00,3.645235599114112990e+00,2.566047723088985322e+00,3.642637125262633280e+00,3.638072296851819765e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.629589549589050890e+00,3.620269970453657393e+00,3.621166672128711461e+00,3.611554411592094116e+00,3.616675979750023195e+00,3.490452079909151184e+00,2.555650811423124669e+00,3.602024900496190174e+00,2.564311454468670259e+00,3.536343707213386089e+00,3.567401327068945527e+00,2.475556226386951497e+00,2.543811021094121383e+00,3.469813751963884751e+00,3.523816185345464813e+00,2.529770737677180747e+00,3.572186272200820412e+00,3.547574409645048110e+00,3.543337318194886620e+00,3.211343942066630319e+00,3.534862646520868790e+00,2.515008699746235532e+00,3.509129253096184176e+00,3.510026515786694112e+00,3.492692137755416315e+00,3.424931507361300032e+00,3.335946418526637203e+00
3.452972222222221887e+00,3.319621402934847421e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.696540142433313303e+00,3.471951922094153709e+00,3.676603754603738672e+00,3.675527149242920011e+00,3.666689654959812472e+00,3.658939342310550291e+00,3.660026307661732758e+00,3.665477932115171367e+00,2.564068507710360656e+00,3.653899246566181258e+00,3.643029357757132658e+00,2.566047723088985322e+00,3.637749040552778368e+00,3.633432755126766889e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.624211326787465826e+00,3.615223382053013523e+00,3.615880874684384239e+00,3.606163848081655576e+00,3.612071003758112298e+00,3.483047191866157632e+00,2.555650811423124669e+00,3.596902250098595655e+00,2.564311454468670259e+00,3.530613925317207080e+00,3.560018987577740379e+00,2.475556226386951497e+00,2.543811021094121383e+00,3.454821192886986747e+00,3.517723269004224829e+00,2.529770737677180747e+00,3.566033333339561739e+00,3.541605735539213207e+00,3.535347818503112194e+00,2.943728777309848610e+00,3.527155449842547696e+00,2.515008699746235532e+00,3.501363319120961215e+00,3.502853445310103897e+00,3.475963308070274760e+00,3.329399595217189756e+00,3.174648317759338312e+00
3.538444444444444059e+00,3.077552410406656502e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.693409755540851602e+00,3.471951922094153709e+00,3.673513814914572961e+00,3.671672122711294062e+00,3.662367169647582354e+00,3.655834625094513513e+00,3.655462248301915906e+00,3.661037505642438461e+00,2.564068507710360656e+00,3.649306967556246395e+00,3.640195908468421671e+00,2.566047723088985322e+00,3.632281225891737630e+00,3.628718904399608203e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.618350878719228891e+00,3.610237220076440767e+00,3.610710947053766162e+00,3.600444968762952502e+00,3.606826317081024857e+00,3.475887963083059695e+00,2.555650811423124669e+00,3.591506668837466165e+00,2.564311454468670259e+00,3.524589633613524065e+00,3.553180175275774566e+00,2.475556226386951497e+00,2.543811021094121383e+00,3.439776178637028892e+00,3.510111517947805737e+00,2.529770737677180747e+00,3.560382512064840022e+00,3.534866631801157233e+00,3.527904477442233677e+00,2.526953536386294275e+00,3.519908562898494520e+00,2.515008699746235532e+00,3.489421172868824694e+00,3.494367192456514282e+00,3.462105754679329461e+00,3.230006880846393091e+00,2.774100880641279687e+00
3.623916666666666231e+00,2.711023624203260152e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.689848506443920151e+00,3.471951922094153709e+00,3.671529857680086995e+00,3.668715177880168987e+00,3.659508462386337868e+00,3.653396876505683455e+00,3.650754724771820836e+00,3.656628883707921496e+00,2.564068507710360656e+00,3.644608411628444955e+00,3.636547390744676367e+00,2.566047723088985322e+00,3.627439994884642083e+00,3.623962834407246980e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.612849910667979003e+00,3.605142857660807998e+00,3.604867630028142145e+00,3.594693335124064415e+00,3.601895157096313138e+00,3.468768983314256538e+00,2.555650811423124669e+00,3.585758509888463674e+00,2.564311454468670259e+00,3.517789617123974644e+00,3.547028435025114668e+00,2.475556226386951497e+00,2.543811021094121383e+00,3.429284408870513001e+00,3.502867437561425490e+00,2.529770737677180747e+00,3.555460797464761846e+00,3.527200721222981894e+00,3.520937870171840345e+00,2.526953536386294275e+00,3.512990161174545989e+00,2.515008699746235532e+00,3.473412564218012033e+00,3.480958874643633738e+00,3.454015687486718278e+00,2.841709972724255628e+00,2.514160768310083949e+00
3.641027777777777530e+00,2.618398627161943715e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.689113971797075120e+00,3.471951922094153709e+00,3.671179203616756315e+00,3.668152991382361616e+00,3.659009513065531571e+00,3.652935417720419409e+00,3.649777237069756097e+00,3.655549132285415226e+00,2.564068507710360656e+00,3.643636864340509707e+00,3.635727500926346334e+00,2.566047723088985322e+00,3.626347804293945210e+00,3.623087349239829891e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.611590549075672563e+00,3.604167110633803350e+00,3.603758427042192736e+00,3.593452322993472947e+00,3.600923674294219889e+00,3.467037156361577388e+00,2.555650811423124669e+00,3.584637293384711931e+00,2.564311454468670259e+00,3.516345938211141497e+00,3.545819630758436425e+00,2.475556226386951497e+00,2.543811021094121383e+00,3.427388092943743025e+00,3.501319302523463683e+00,2.529770737677180747e+00,3.554450490875512791e+00,3.525599778024089748e+00,3.519689181839163350e+00,2.526953536386294275e+00,3.511070046895638619e+00,2.515008699746235532e+00,3.470035335647670749e+00,3.478013284137733141e+00,3.452665076875512273e+00,2.757266082472381807e+00,2.514160768310083949e+00
3.658111111111109537e+00,2.537874990935602426e+00,2.351652624853188378e+00,2.518889507503982106e+00,3.458001580963976807e+00,2.491552533157074922e+00,2.460855592244458823e+00,2.487376315595503762e+00,3.688380629576605063e+00,3.471951922094153709e+00,3.670809818207348307e+00,3.667720562320042621e+00,3.658511373727389326e+00,3.652474708056559827e+00,3.648801336198376433e+00,3.654471133706127084e+00,2.564068507710360656e+00,3.642666894239730446e+00,3.634908942097981210e+00,2.566047723088985322e+00,3.625257186997770109e+00,3.622213285314567877e+00,2.596235718481453070e+00,2.560068496808134864e+00,3.610333231901535100e+00,3.603192947611713493e+00,3.602651024710441519e+00,3.592213325492964238e+00,3.599953768574597923e+00,3.465015147865486256e+00,2.555650811423124669e+00,3.583517897037622468e+00,2.564311454468670259e+00,3.514859643257329580e+00,3.544704389150698187e+00,2.475556226386951497e+00,2.543811021094121383e+00,3.425494855451919562e+00,3.499773680691732558e+00,2.529770737677180747e+00,3.553441824394363291e+00,3.524022269234600824e+00,3.518442520597935275e+00,2.526953536386294275e+00,3.509153049685366454e+00,2.515008699746235532e+00,3.466663589591242989e+00,3.474780938784074014e+00,3.446821021988879963e+00,2.675585641389794933e+00,2.514160768310083949e+00


==> figures/ssb/observations/runs_soc.csv <==
time,ground_truth,model_0,model_1,model_2,model_3,model_4,model_5,model_6,model_7,model_8,model_9,model_10,model_11,model_12,model_13,model_14,model_15,model_16,model_17,model_18,model_19,model_20,model_21,model_22,model_23,model_24,model_25,model_26,model_27,model_28,model_29,model_30,model_31,model_32,model_33,model_34,model_35,model_36,model_37,model_38,model_39,model_40,model_41,model_42,model_43,model_44,model_45,model_46,model_47,model_48
0.000000000000000000e+00,7.482611507173166920e-01,3.152709679751840022e-01,3.796493192416808826e-01,3.685543924809708272e-01,4.063004007252847827e-01,4.884378536592589581e-01,4.662425502275118205e-01,9.924469093620528204e-01,4.773402280427271327e-01,9.879818194061162906e-01,9.902121622270784185e-01,9.613629979947584392e-01,9.658036824343247950e-01,9.258155619773457135e-01,9.768810781469827731e-01,5.350703493673432121e-01,9.213843326323645222e-01,9.302793304042291656e-01,5.617167739845393415e-01,9.457979545953116851e-01,9.125167867939601996e-01,5.839048000715069131e-01,5.683738514268844577e-01,9.546789116521936513e-01,9.169515100200777979e-01,8.880813119718673487e-01,9.347064840343728420e-01,8.725518094957274151e-01,8.237064512317031628e-01,6.216592599672348118e-01,8.681114902747186779e-01,6.371966898887537756e-01,8.725467540024204327e-01,9.080638081623704227e-01,5.794783929031762648e-01,6.749334326342175672e-01,7.859619883999916512e-01,8.481238554477082969e-01,7.082479688177215627e-01,8.015033888082052638e-01,8.858524830160829922e-01,8.325669161162854159e-01,6.593980285084946047e-01,8.525491913474944061e-01,6.727194444082400526e-01,8.236950917640035730e-01,8.081531591955062321e-01,7.570877567331364411e-01,7.437721919398276871e-01,7.348856134975458865e-01
1.708333333333289517e-02,7.467013284772331394e-01,3.131373398593159108e-01,3.778141061076628615e-01,3.667190174780682876e-01,4.041667400866448823e-01,4.860914198843859224e-01,4.639395848124162058e-01,9.906135719579075571e-01,4.754620278943730849e-01,9.859344150478989155e-01,9.881645169643886728e-01,9.595272296859090888e-01,9.638412155724731534e-01,9.239372404920394022e-01,9.746604034928236793e-01,5.327675203031366769e-01,9.195085068882424828e-01,9.283583170635988369e-01,5.592864785779841919e-01,9.435809366560310441e-01,9.105958835058445278e-01,5.820695392987889072e-01,5.661958274039871064e-01,9.522448761530619699e-01,9.148174853368343795e-01,8.861163067329277387e-01,9.323149248629324370e-01,8.707161823342977058e-01,8.212323639845862111e-01,6.192289189420489004e-01,8.661905794603087516e-01,6.347188025658025978e-01,8.700274607363539525e-01,9.055011209078990264e-01,5.777276658921117747e-01,6.723713901289254391e-01,7.836153695534805452e-01,8.456894102276395486e-01,7.057324827176343351e-01,7.997525520552947187e-01,8.832940557947310811e-01,8.303465461165490114e-01,6.576060264608402095e-01,8.501188691349630400e-01,6.707142729500074063e-01,8.213073316221212172e-01,8.058921099150568867e-01,7.550404436535818053e-01,7.415551927510690700e-01,7.327076825480509648e-01
3.416666666666667851e-02,7.413907142796777316e-01,3.110037897591662603e-01,3.759787406313626623e-01,3.648836948169646988e-01,4.020330457004209768e-01,4.837414403898591120e-01,4.616330827009477167e-01,9.887784037565584550e-01,4.735836717290560771e-01,9.838868953942878637e-01,9.861142031862828450e-01,9.576915552839292411e-01,9.618789518835968444e-01,9.220608566747681145e-01,9.724398402025307142e-01,5.304645066401644238e-01,9.176304501863766783e-01,9.264348625730278730e-01,5.568524328037612880e-01,9.413603771958546362e-01,9.086750410687358670e-01,5.802340916609731725e-01,5.640213184996698548e-01,9.498141040968743898e-01,9.126835887048293516e-01,8.841537978943310172e-01,9.299267767584660227e-01,8.688825074234498569e-01,8.187577675523275422e-01,6.167947992100392129e-01,8.642697611834921911e-01,6.322444132755975499e-01,8.675114184530786643e-01,9.029365168683819443e-01,5.759785279174930439e-01,6.698093526091438710e-01,7.812687108897589106e-01,8.432551768078121457e-01,7.032130642485674432e-01,7.980033252607365846e-01,8.807285037640305569e-01,8.281259506532392400e-01,6.558121048131462238e-01,8.476845584942745981e-01,6.687063124016897619e-01,8.189156271908768492e-01,8.036310526133644272e-01,7.529901716003998269e-01,7.393346385570082058e-01,7.305330065438672138e-01
1.196388888888879620e-01,7.341176783038563247e-01,3.003264710118082603e-01,3.667970863596999864e-01,3.556999465132369975e-01,3.913567520682854073e-01,4.719962715338724135e-01,4.500991927705467743e-01,9.795913383868707358e-01,4.641878647246179268e-01,9.736303466326461376e-01,9.758588158104584132e-01,9.485041612317194337e-01,9.520502609849738063e-01,9.126595669623663865e-01,9.613278290272500026e-01,5.189311092993550423e-01,9.082278719263930933e-01,9.168093450165009095e-01,5.446781426390799874e-01,9.302483240624342953e-01,8.990610098954725515e-01,5.710490130719620971e-01,5.531245725028079985e-01,9.376339895249596879e-01,9.020003576590919225e-01,8.743231461083904588e-01,9.179611901503649252e-01,8.596960557993210683e-01,8.063657258474832279e-01,6.046178972198060775e-01,8.546535349668125114e-01,6.198554781567987559e-01,8.549063056027109697e-01,8.901121754508946049e-01,5.672205936802497961e-01,6.569919961806672815e-01,7.695176059953451331e-01,8.310770382330714412e-01,6.906107809463608582e-01,7.892434562745059834e-01,8.679028171980185391e-01,8.170160482520739675e-01,6.468395082777211869e-01,8.355042215174551812e-01,6.586670404139842727e-01,8.069503347587154707e-01,7.923060144396879556e-01,7.427364206484451392e-01,7.282254718895997403e-01,7.196358705202912098e-01
2.051111111111110219e-01,7.171604815116076059e-01,2.896523417381448029e-01,3.576144040065238339e-01,3.465188778554694204e-01,3.806790493761414429e-01,4.602515984295589280e-01,4.385698779563433347e-01,9.704055504432228529e-01,4.547901653291915314e-01,9.633753511406997205e-01,9.656045570003244372e-01,9.393182402280505494e-01,9.422231145267904173e-01,9.032581756030649833e-01,9.502202201735728826e-01,5.073990529539309513e-01,8.988283901488137717e-01,9.072037622980556604e-01,5.325062124416266585e-01,9.191408143920914986e-01,8.894466573783631480e-01,5.618640371743074402e-01,5.422330636672273441e-01,9.254598159926695766e-01,8.913196746269713699e-01,8.644953242186153020e-01,9.059999101291271728e-01,8.505097561872034806e-01,7.939813608257025868e-01,5.924462415898384959e-01,8.450410544830621040e-01,6.074672235241616036e-01,8.423036338868280515e-01,8.772984892036133076e-01,5.584635196423823889e-01,6.441793296112429124e-01,7.577715189717636468e-01,8.189042794855870833e-01,6.780121683711284319e-01,7.804833493844556269e-01,8.550913826643697924e-01,8.059076020811238861e-01,6.378669025266583414e-01,8.233299740909234554e-01,6.486267294468843758e-01,7.949920382757887927e-01,7.809864460427189403e-01,7.324817597180410811e-01,7.171184558556581434e-01,7.087405547074302481e-01
2.905833333333323054e-01,7.109222409123887587e-01,2.789764721331312591e-01,3.484341100680433123e-01,3.373384033887639744e-01,3.700064356510072705e-01,4.485092676424929370e-01,4.270408059109503385e-01,9.612236341615286728e-01,4.453964504196997742e-01,9.531292999132298105e-01,9.553557880310377115e-01,9.301362122045782055e-01,9.324009652054980890e-01,8.938630708880314080e-01,9.391203793366063035e-01,4.958684782913796441e-01,8.894329237025930812e-01,8.975907274625408716e-01,5.203375732348961558e-01,9.080407469915833252e-01,8.798382246747649127e-01,5.526823459832749252e-01,5.313466735515205430e-01,9.132905601155748565e-01,8.806457318949134638e-01,8.546746619133593903e-01,8.940440597800737299e-01,8.413262021032003046e-01,7.815985490041169603e-01,5.802766745103350443e-01,8.354320254561514725e-01,5.950847610913247987e-01,8.297075814787698844e-01,8.644904755976223765e-01,5.497086938014426050e-01,6.313680121675357970e-01,7.460287553109106184e-01,8.067347631535447539e-01,6.654163808991017115e-01,7.717269030330105029e-01,8.422804496319888923e-01,7.948079226256244967e-01,6.288976227585598711e-01,8.111604379467588499e-01,6.385915414406072577e-01,7.830360423089541833e-01,7.696717887081985232e-01,7.222329574369736882e-01,7.060184701925420470e-01,6.978525942403592808e-01
3.760555555555553653e-01,7.000541888229244725e-01,2.683027972204498068e-01,3.392551787511312034e-01,3.281579637921843151e-01,3.593293681586439692e-01,4.367666084233131074e-01,4.155126555209286976e-01,9.520428887007916785e-01,4.360036742250602559e-01,9.428793388444179913e-01,9.451072644084294039e-01,9.209560561063759865e-01,9.225797203535129887e-01,8.844695975592254955e-01,9.280153192030063947e-01,4.843382731572596911e-01,8.800377745242943250e-01,8.879843914760363610e-01,5.081678264685607349e-01,8.969358534294056273e-01,8.702298731466702186e-01,5.435026742120729892e-01,5.204574340955879785e-01,9.011200443656502967e-01,8.699680134341032378e-01,8.448531015448342840e-01,8.820859085400986066e-01,8.321442051653071825e-01,7.692145394611902276e-01,5.681071041566527757e-01,8.258236042335445060e-01,5.827008965776573346e-01,8.171118524620040180e-01,8.516755866148663090e-01,5.409556169864722097e-01,6.185602567536678809e-01,7.342858880694851376e-01,7.945646677316404727e-01,6.528184354257582367e-01,7.629753369465811508e-01,8.294680504662805820e-01,7.837026519625777121e-01,6.199324532757901629e-01,7.989900898229291837e-01,6.285550363705659782e-01,7.710780601468426587e-01,7.583514203731844816e-01,7.119843134220206204e-01,6.949134022220505580e-01,6.869634603124089578e-01
4.615277777777775370e-01,6.865489529540196312e-01,2.576268049006974481e-01,3.300729324267253073e-01,3.189788372194725663e-01,3.486564219811021381e-01,4.250246652007553250e-01,4.039837654014719059e-01,9.428575923091340183e-01,4.266076191202737844e-01,9.326310177499806953e-01,9.348598445857202455e-01,9.117730773367553887e-01,9.127588595095857960e-01,8.750726071416281560e-01,9.169165454239548430e-01,4.728117731302647342e-01,8.706412801447565020e-01,8.783774053019994810e-01,4.959990730682778404e-01,8.858369873553370022e-01,8.606203064511370737e-01,5.343204816941876656e-01,5.095686187110339826e-01,8.889508622538836446e-01,8.592947839165324675e-01,8.350307581465008511e-01,8.701318152757664404e-01,8.229612075886307831e-01,7.568330607854448777e-01,5.559379516377176422e-01,8.162160800110793701e-01,5.703194143375718284e-01,8.045151317877770047e-01,8.388703848838088284e-01,5.322010864255706242e-01,6.057484124220001709e-01,7.225467221331092205e-01,7.823954103187926723e-01,6.402202979978656172e-01,7.542180252167537402e-01,8.166636609344021247e-01,7.726045171650369747e-01,6.109641373839059808e-01,7.868209741723900530e-01,6.185217407566565573e-01,7.591224768385633759e-01,7.470382962379343850e-01,7.017373204806810483e-01,6.838151653895839788e-01,6.760772920761852767e-01
5.469999999999997087e-01,6.770172138831123121e-01,2.469527993990270343e-01,3.208961165362650414e-01,3.097976202805154400e-01,3.379793831992966013e-01,4.132823117502106847e-01,3.924555818543284946e-01,9.336797636795135524e-01,4.172158731063433934e-01,9.223835679655775222e-01,9.246106476590240097e-01,9.025952040202307458e-01,9.029381601085126885e-01,8.656805743505940898e-01,9.058122568156870003e-01,4.612821955916213135e-01,8.612515780077329985e-01,8.687689315683997382e-01,4.838306752350955975e-01,8.747328317516724905e-01,8.510152595508162499e-01,5.251432213687732276e-01,4.986794809373077952e-01,8.767819590639186478e-01,8.486181233397105395e-01,8.252100647283538981e-01,8.581774510593572769e-01,8.137834533775738510e-01,7.444500304923986622e-01,5.437689220271058055e-01,8.066110750592648815e-01,5.579367937566606095e-01,7.919213369906759059e-01,8.260581808613467469e-01,5.234487151560481832e-01,5.929411228828159741e-01,7.108035883590547721e-01,7.702264026246492534e-01,6.276267436261699917e-01,7.454669659364082657e-01,8.038482329787290936e-01,7.614998022838113112e-01,6.019985533337759431e-01,7.746521724174313395e-01,6.084890011988162151e-01,7.471659239655074058e-01,7.357220085371272145e-01,6.914882593492405194e-01,6.727105776125208436e-01,6.651857758022765577e-01
6.324722222222218804e-01,6.613157767346579119e-01,2.362771192238513340e-01,3.117137692075424016e-01,3.006184756252484602e-01,3.273062070357744546e-01,4.015402635776242346e-01,3.809268459411592755e-01,9.244974434603174807e-01,4.078211633303712724e-01,9.121362254849193496e-01,9.143630160505888949e-01,8.934129295768180601e-01,8.931145575773176137e-01,8.562855519019343387e-01,8.947135970874066091e-01,4.497554142037001879e-01,8.518539557782350835e-01,8.591623677456647901e-01,4.716603260445145218e-01,8.636305132279217256e-01,8.414035455990894752e-01,5.159613993454141845e-01,4.877936538201302907e-01,8.646121144939136194e-01,8.379447992771379417e-01,8.153873731930479929e-01,8.462210614872248682e-01,8.046010578320387241e-01,7.320666120982797231e-01,5.315994784634493486e-01,7.969993818889605786e-01,5.455530700367740016e-01,7.793233323678597779e-01,8.132487666505765489e-01,5.146941494583231469e-01,5.801319948790761849e-01,6.990613602527706583e-01,7.580566728921618314e-01,6.150291059261376869e-01,7.367132491877653733e-01,7.910424556364896720e-01,7.504019553911324136e-01,5.930312539807418570e-01,7.624824923444163405e-01,5.984531062599562912e-01,7.352097223064412157e-01,7.244089637630939382e-01,6.812408032383120426e-01,6.616089686851036600e-01,6.542993074621739069e-01
7.179444444444440521e-01,6.564044329229398178e-01,2.256029147547671254e-01,3.025348257067323465e-01,2.914379984894661102e-01,3.166299861152875317e-01,3.897980757909937921e-01,3.693986314491641831e-01,9.153179279011506297e-01,3.984291943970913463e-01,9.018882945756746539e-01,9.041167555372157105e-01,8.842334082800190620e-01,8.832954653085965946e-01,8.468932488539205883e-01,8.836098013548806529e-01,4.382255986445758866e-01,8.424632646725487284e-01,8.495530180931648578e-01,4.594922377639457101e-01,8.525268075781679000e-01,8.318001239364168908e-01,5.067825071130691583e-01,4.769048644843011941e-01,8.524443214185353224e-01,8.272689030449176251e-01,8.055708219571843243e-01,8.342654915796614556e-01,7.954216894688100892e-01,7.196839699364979692e-01,5.194309080467855999e-01,7.873959612663666841e-01,5.331754582013589205e-01,7.667263090812281856e-01,8.004401465920312209e-01,5.059394344135620392e-01,5.673213509818321176e-01,6.873187158554350251e-01,7.458915916954474978e-01,6.024360361480163295e-01,7.279583752722558199e-01,7.782318644136939634e-01,7.392976100110164595e-01,5.840645695219593980e-01,7.503146999220861035e-01,5.884202583342942328e-01,7.232567922461965448e-01,7.130931633048261942e-01,6.709948013587483384e-01,6.505043028377953673e-01,6.434110876475154228e-01
8.034166666666662238e-01,6.442421811948010335e-01,2.149276291559746588e-01,2.933552095028030271e-01,2.822577650572068997e-01,3.059562628181152766e-01,3.780557745048329088e-01,3.578700071743050604e-01,9.061379995248233232e-01,3.890340008761286605e-01,8.916395212424296224e-01,8.938671286550949890e-01,8.750534515315329109e-01,8.734741222297829344e-01,8.374979051512361217e-01,8.725110069856553130e-01,4.266979086905707264e-01,8.330687309609686730e-01,8.399474012553846958e-01,4.473206724581274552e-01,8.414279963011007668e-01,8.221898648598738868e-01,4.976030001532716907e-01,4.660160882081536560e-01,8.402738353289236350e-01,8.165951164831536380e-01,7.957472501331965820e-01,8.223084158390713272e-01,7.862418325712048350e-01,7.073007284488530555e-01,5.072612866924549602e-01,7.777857285814756549e-01,5.207877460088414789e-01,7.541293586774154845e-01,7.876293697086328427e-01,4.971897414428112505e-01,5.545133695342759905e-01,6.755762843676854645e-01,7.337220728328091024e-01,5.898388793505835448e-01,7.192087838188494509e-01,7.654218412894617796e-01,7.281996169552523712e-01,5.750987447760090854e-01,7.381444024526814252e-01,5.783835649177933025e-01,7.113010226248338563e-01,7.017799665918189600e-01,6.607449954069578579e-01,6.394061091597920132e-01,6.325248057784345068e-01
8.888888888888883955e-01,6.290366007744023769e-01,2.042533975140721769e-01,2.841736264204200446e-01,2.730782806978140353e-01,2.952807057501202204e-01,3.663134870105480556e-01,3.463416688554566969e-01,8.969565423024566941e-01,3.796407737500628321e-01,8.813949018168686367e-01,8.836203772958133307e-01,8.658714093717178040e-01,8.636548924169655805e-01,8.281044405436633893e-01,8.614076264598329313e-01,4.151686094052398635e-01,8.236739495802993805e-01,8.303385535302130194e-01,4.351540239556624390e-01,8.303246724642711074e-01,8.125839204910778601e-01,4.884217773661267414e-01,4.551269041529076298e-01,8.281068183977541297e-01,8.059198555674959019e-01,7.859276245833106689e-01,8.103537367903143052e-01,7.770603225354504318e-01,6.949208145901399902e-01,4.950929769799792268e-01,7.681797923647628590e-01,5.084081532411225401e-01,7.415348870845992479e-01,7.748211367401240945e-01,4.884328118041461608e-01,5.417033996923920069e-01,6.638339685572299809e-01,7.215544943515030951e-01,5.772429866560149225e-01,7.104521237742931206e-01,7.526154073304599512e-01,7.170955446208091555e-01,5.661308990510266481e-01,7.259773458363922849e-01,5.683547423332266924e-01,6.993464498646820848e-01,6.904636127404857326e-01,6.504989032779918690e-01,6.283020575859762369e-01,6.216342624399496808e-01
9.743611111111105672e-01,6.220452562505265348e-01,1.935786360757486002e-01,2.749965541419970849e-01,2.638970684905241337e-01,2.846065158901392445e-01,3.545736488964191246e-01,3.348131813402858703e-01,8.877785459690066272e-01,3.702494179218220882e-01,8.711446050146858244e-01,8.733729611253786551e-01,8.566911164261939993e-01,8.538320948510405017e-01,8.187129544169616802e-01,8.503086081767342597e-01,4.036406991913338849e-01,8.142812639045733381e-01,8.207318314842869666e-01,4.229863167218263498e-01,8.192256543640106248e-01,8.029777399632741508e-01,4.792444432313079372e-01,4.442409604082338537e-01,8.159361935104370023e-01,7.952456255112581029e-01,7.761052841615421194e-01,7.983960411860027140e-01,7.678826393654190063e-01,6.825356762567807989e-01,4.829231141884122724e-01,7.585722315080021261e-01,4.960226499538502032e-01,7.289393033352218332e-01,7.620115634888626754e-01,4.796814619176054117e-01,5.288945496026750126e-01,6.520911688247637006e-01,7.093840561111658394e-01,5.646448430964151610e-01,7.017008504161313942e-01,7.398017515813453127e-01,7.059974043212845496e-01,5.571656470332221334e-01,7.138068658016670787e-01,5.583169342940528246e-01,6.873888145526430016e-01,6.791472489230380161e-01,6.402511225259437389e-01,6.172039249224836599e-01,6.107472784697643986e-01
1.059805555555555223e+00,6.055478490577633766e-01,1.829077950175194145e-01,2.658166769532602780e-01,2.547211409953600847e-01,2.739351307961934157e-01,3.428366955177668540e-01,3.232886072281905276e-01,8.785992251818777188e-01,3.608555553392213122e-01,8.609017180339738617e-01,8.631293962720890667e-01,8.475117499871619442e-01,8.440162313258704474e-01,8.093199219817961421e-01,8.392055859831436537e-01,3.921157629224079066e-01,8.048901745928168650e-01,8.111273616782627149e-01,4.108230596880579344e-01,8.081262751103416297e-01,7.933731767456798645e-01,4.700651142857018572e-01,4.333561371435422638e-01,8.037726260790051258e-01,7.845743983024825452e-01,7.662895180089088765e-01,7.864495548998668983e-01,7.587032182220160292e-01,6.701593294905755505e-01,4.707585771885656190e-01,7.489671482581247153e-01,4.836468694947078650e-01,7.163477215803571996e-01,7.492058016082558947e-01,4.709314692263544266e-01,5.160904355508900698e-01,6.403530623292709167e-01,6.972199925130205811e-01,5.520530069099813808e-01,6.929508394008943029e-01,7.270002143275572370e-01,6.948937071017129430e-01,5.482012958923188073e-01,7.016432609662436315e-01,5.482876844036667086e-01,6.754386310346291999e-01,6.678356916709526914e-01,6.300083502994130447e-01,6.061032029830353274e-01,5.998631095403953450e-01
1.145277777777778283e+00,5.971097565297889265e-01,1.722334301434850778e-01,2.566387291472063681e-01,2.455405331453558437e-01,2.632605361054163873e-01,3.310944240478723710e-01,3.117602800449899014e-01,8.694204714343539697e-01,3.514636883822491176e-01,8.506542000710048956e-01,8.528791170482402650e-01,8.383330273783455855e-01,8.341961694363850821e-01,7.999304585942690338e-01,8.281063256803787853e-01,3.805874835207674334e-01,7.954980041116502809e-01,8.015197756410342711e-01,3.986525737302833439e-01,7.970270193366690847e-01,7.837663938991354939e-01,4.608869948652719595e-01,4.224673880937147019e-01,7.916029056393221186e-01,7.738997760835611972e-01,7.564696554275075480e-01,7.744917732818241696e-01,7.495246892454939802e-01,6.577762281887433726e-01,4.585891011091721703e-01,7.393618646505420999e-01,4.712638891199581459e-01,7.037532916166728825e-01,7.363966456230325308e-01,4.621764430107045962e-01,5.032794018961217475e-01,6.286100264181353481e-01,6.850502916265279740e-01,5.394587953086295018e-01,6.841952124963774917e-01,7.141901094224781810e-01,6.837951901298910951e-01,5.392346807976671208e-01,6.894736348829333394e-01,5.382517438517736563e-01,6.634804441556271248e-01,6.565219394880408288e-01,6.197571837072687329e-01,5.950048123763459484e-01,5.889764560537125160e-01
1.230749999999999567e+00,5.866727369785466051e-01,1.615589471250722386e-01,2.474583777862562894e-01,2.363608670249263133e-01,2.525862930396746142e-01,3.193524891206700467e-01,3.002319999057611044e-01,8.602400059367226737e-01,3.420692725456761507e-01,8.404077660619565515e-01,8.426350444249147698e-01,8.291525607861526259e-01,8.243741874361235622e-01,7.905344008704079384e-01,8.170036279390289202e-01,3.690592285986823984e-01,7.861016781161912492e-01,7.919128850677886744e-01,3.864843358691868458e-01,7.859243425642830072e-01,7.741583896370756168e-01,4.517067391214709127e-01,4.115783023140744401e-01,7.794346494239141609e-01,7.632254030041727422e-01,7.466479701278370129e-01,7.625375780081254939e-01,7.403441816086243632e-01,6.453932458753964818e-01,4.464203281951730773e-01,7.297513872114779199e-01,4.588810011111262854e-01,6.911528485872175942e-01,7.235879133285795239e-01,4.534270956961503618e-01,4.904712089032743361e-01,6.168682971533201442e-01,6.728816223272087171e-01,5.268619098866754724e-01,6.754431893748771287e-01,7.013801394611357543e-01,6.726918421027063832e-01,5.302686584581367546e-01,6.773053335952853304e-01,5.282201485615914960e-01,6.515269602969296914e-01,6.452068089667704065e-01,6.095140572484943897e-01,5.839011502430953016e-01,5.780867691853636137e-01
1.316222222222222626e+00,5.786000309778680517e-01,1.554091040302759963e-01,2.382771073734162859e-01,2.271812336859965753e-01,2.419113162818575524e-01,3.076102688267897123e-01,2.887037977682763712e-01,8.510595227631004844e-01,3.326765974373105395e-01,8.301579473395005460e-01,8.323857678391595183e-01,8.199720907842941164e-01,8.145538040708312222e-01,7.811410233989288798e-01,8.059041209224583335e-01,3.575305984605592902e-01,7.767101169365413504e-01,7.823054051919758889e-01,3.743149174265140711e-01,7.748248424179599025e-01,7.645517668879607820e-01,4.425264418717405612e-01,4.006920472386975574e-01,7.672656091328707850e-01,7.525504937829583518e-01,7.368275882750876526e-01,7.505801903252150575e-01,7.311636785932407179e-01,6.330100292002939222e-01,4.342511913182603434e-01,7.201475698828109229e-01,4.465013391717020386e-01,6.785588846064978252e-01,7.107775594018105325e-01,4.446709346514352013e-01,4.776624222066150893e-01,6.051285213002275398e-01,6.607124085911162403e-01,5.142683670771371895e-01,6.666894077327344403e-01,6.885724649606285164e-01,6.615931366455769513e-01,5.213013011008165165e-01,6.651363159061151054e-01,5.181864058327301237e-01,6.395728989731227498e-01,6.338930598072919365e-01,5.992641835146089724e-01,5.728021874642281741e-01,5.671990549279860572e-01
1.401694444444443910e+00,5.639516392115403454e-01,1.554091040302759963e-01,2.290971441334411218e-01,2.180003336283317106e-01,2.312375335301403434e-01,2.958683816630360286e-01,2.771755408986100178e-01,8.418806244978319642e-01,3.232833236251156928e-01,8.199130305788505657e-01,8.221380505599524824e-01,8.107932404834445883e-01,8.047312937093246132e-01,7.717479423435591457e-01,7.948017084903409302e-01,3.460027992530361751e-01,7.673166014202523755e-01,7.727011881324622466e-01,3.621457956314041993e-01,7.637224353324642001e-01,7.549439209474969603e-01,4.333480563563859023e-01,3.898040925398325030e-01,7.550968162320673693e-01,7.418765152246700190e-01,7.270055622778154314e-01,7.386253030945267861e-01,7.219850058981596153e-01,6.206272659387712665e-01,4.220844551456255922e-01,7.105400273372408648e-01,4.341157490444684797e-01,6.659622487011388481e-01,6.979696685778493670e-01,4.359174330648122875e-01,4.648521223566937088e-01,5.933873113080975203e-01,6.485433713901549435e-01,5.016708653198589385e-01,6.579367087858131180e-01,6.757615070557050352e-01,6.504900073492653201e-01,5.123358176462464719e-01,6.529675314331099267e-01,5.081514131197496509e-01,6.276181244356425770e-01,6.225781036332923568e-01,5.890168585565013215e-01,5.616984605294856880e-01,5.563117765930442049e-01
1.487166666666666970e+00,5.494775419859799781e-01,1.554091040302759963e-01,2.199149131850208216e-01,2.088190118971666454e-01,2.205621681163319192e-01,2.841262239764817954e-01,2.656474565336532367e-01,8.326988910659820498e-01,3.138898954849624889e-01,8.096648693887756876e-01,8.118912509124071031e-01,8.016114640144934578e-01,7.949144714919711419e-01,7.623546840706206806e-01,7.837019746097428907e-01,3.344739379265241341e-01,7.579216475666372688e-01,7.630909013733059298e-01,3.499771918799848280e-01,7.526227101317146673e-01,7.453368452345228157e-01,4.241661736171532526e-01,3.789153301615448832e-01,7.429282537688699506e-01,7.312013429456806213e-01,7.171885649776894578e-01,7.266686366922003870e-01,7.128030849284960890e-01,6.082477016828659044e-01,4.099172646505139239e-01,7.009328721121105277e-01,4.217364326568695532e-01,6.533677919862197481e-01,6.851587998818439162e-01,4.271646028617883117e-01,4.520444717602641882e-01,5.816439586420381058e-01,6.363745676945751217e-01,4.890731869623075601e-01,6.491838410925677705e-01,6.629534697949021060e-01,6.393909903084230573e-01,5.033687054488095169e-01,6.407989738952754033e-01,4.981184335853897638e-01,6.156613662449798019e-01,6.112642155668256416e-01,5.787697034811682961e-01,5.505995439432328498e-01,5.454247560532727856e-01
1.572638888888888253e+00,5.428574667672518839e-01,1.554091040302759963e-01,2.107377493989083805e-01,2.086907061336176761e-01,2.098893754748902274e-01,2.723843083728243464e-01,2.541192461832734173e-01,8.235204092469547987e-01,3.044969106592458896e-01,7.994168407005893817e-01,8.016441490778090095e-01,7.924330330665650957e-01,7.850915328829919382e-01,7.529614527811120395e-01,7.725998167167150710e-01,3.229464496950217867e-01,7.485288337626005983e-01,7.534855347534482606e-01,3.378073923511697996e-01,7.415205574355459017e-01,7.357295346641382627e-01,4.149859455107570705e-01,3.680263869350583472e-01,7.307590957512752894e-01,7.205275753165211183e-01,7.073661415023235755e-01,7.147147567397059698e-01,7.036247896159740778e-01,5.958618877301918859e-01,3.977480628567627297e-01,6.913255255975141456e-01,4.093502540000683032e-01,6.407721659255397606e-01,6.723498432029304528e-01,4.184108155169152798e-01,4.392337154125357523e-01,5.699024863405259822e-01,6.242051981998761878e-01,4.764775771105725366e-01,6.404301066892372774e-01,6.501449638312166712e-01,6.282882082030795123e-01,4.944021356870849648e-01,6.286328699443148871e-01,4.880848280541153494e-01,6.037057202564153346e-01,5.999482754235482274e-01,5.685229167852744459e-01,5.394962340647309063e-01,5.345354057602509368e-01
1.658111111111111313e+00,5.312982805838010192e-01,1.554091040302759963e-01,2.015568419048661686e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.606422640290503301e-01,2.425883762616580508e-01,8.143396102046921436e-01,2.951004837934541603e-01,7.891700879851825112e-01,7.913956101675729826e-01,7.832522430031287897e-01,7.752711908679723596e-01,7.435655745319184051e-01,7.614998481814545528e-01,3.114173262279959498e-01,7.391353338238830784e-01,7.438772962550410650e-01,3.256395004604215049e-01,7.304206122161720494e-01,7.261221388381395858e-01,4.058046329866512036e-01,3.571398498110966990e-01,7.185908375945609938e-01,7.098522755892253677e-01,6.975457544455523351e-01,7.027608904582735017e-01,6.944439194161478035e-01,5.834810506435700317e-01,3.855794135276803258e-01,6.817182129184737871e-01,3.969708151408148367e-01,6.281768526844764278e-01,6.595420235880435911e-01,4.096586642266639156e-01,4.264251037077018691e-01,5.581593601083578715e-01,6.120366500576167601e-01,4.638822529832158925e-01,6.316778406284471181e-01,6.373340447675468479e-01,6.171888255240819410e-01,4.854358233385982491e-01,6.164655022252003569e-01,4.780515313700559044e-01,5.917496033231141039e-01,5.886317195431891580e-01,5.582743553537402592e-01,5.283969678017120808e-01,5.236470686187231216e-01
1.743583333333332597e+00,5.170512845981170003e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.489009894166045456e-01,2.353296266282310090e-01,8.051597336074585165e-01,2.857108520219442394e-01,7.789232234660813381e-01,7.811484494498390774e-01,7.740723941871735514e-01,7.654491920265213967e-01,7.341753605117966597e-01,7.503979390396851024e-01,2.998900417160220155e-01,7.297424477275619159e-01,7.342700229293070979e-01,3.134691665055793774e-01,7.193150828712284728e-01,7.165149862864793606e-01,3.966250924685298940e-01,3.462523081953318149e-01,7.064214660721759298e-01,6.991785709315531117e-01,6.877261282249800267e-01,6.908049349885457824e-01,6.852627608055448238e-01,5.710965804044811911e-01,3.734100901824865537e-01,6.721110928321132327e-01,3.845881356379993732e-01,6.155819345163714429e-01,6.467305855139321435e-01,4.009050897423406257e-01,4.136173654372581887e-01,5.464175274687799178e-01,5.998671366415750938e-01,4.512874357716910034e-01,6.229243872784362424e-01,6.245261520313668546e-01,6.060864645774024506e-01,4.764687421642100906e-01,6.042960864441700997e-01,4.680151080321621748e-01,5.797936978117905760e-01,5.773170290764620960e-01,5.480271172019987036e-01,5.172903712172667312e-01,5.127600931121697458e-01
1.829055555555555657e+00,5.068081613367534377e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.959792736282588210e-01,2.763156471809091741e-01,7.686751970704412962e-01,7.709021199341518082e-01,7.648928191161908918e-01,7.556297459151626317e-01,7.247805369812316822e-01,7.392977622988785580e-01,2.883607447994210871e-01,7.203492577209449355e-01,7.246634724103618863e-01,3.013015758197821747e-01,7.082149287511576574e-01,7.069080428823008022e-01,3.874459153237890252e-01,3.353635542414140081e-01,6.942532839642844289e-01,6.885032315040741091e-01,6.779062150512936702e-01,6.788492122435978438e-01,6.760816956810919987e-01,5.587160459309526983e-01,3.612415216065846812e-01,6.625035815348135904e-01,3.722053108561645396e-01,6.029825841973679434e-01,6.339230783309823813e-01,3.921521435805492839e-01,4.008060290329431008e-01,5.346746811878643202e-01,5.876987771147901274e-01,4.386914587254135967e-01,6.141713260157319887e-01,6.117167901667569518e-01,5.949869560748427544e-01,4.675026571179705659e-01,5.921279764111903043e-01,4.579821473099832674e-01,5.678404872803262116e-01,5.660028563667661716e-01,5.377809990165054455e-01,5.061908544394196907e-01,5.018729646065477334e-01
1.914527777777777828e+00,4.974030670430502066e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.867962893384979894e-01,2.730695428017220761e-01,7.584272855019256188e-01,7.606532857305192685e-01,7.557118844709656003e-01,7.458100046871716238e-01,7.153865781555377445e-01,7.281960554378992256e-01,2.768336484254900753e-01,7.109560928164186944e-01,7.150547988024428259e-01,2.891313677361096457e-01,6.971132062594265211e-01,6.973033879451269179e-01,3.782650206852909425e-01,3.244747269201994078e-01,6.820840404652193101e-01,6.778296571365933776e-01,6.680851241053226142e-01,6.668929231607954033e-01,6.669006023066667010e-01,5.463329086141957003e-01,3.490722928230414190e-01,6.528964600403940333e-01,3.598247939503086967e-01,5.903877804808886909e-01,6.211126488442251237e-01,3.833993745842431133e-01,3.879986413522523714e-01,5.229326345854103941e-01,5.755292027862656257e-01,4.260972001442764334e-01,6.054177183919616789e-01,5.989071795007033794e-01,5.838846889300159937e-01,4.585358234087222318e-01,5.799587278294022763e-01,4.479488178322139635e-01,5.558855852857954583e-01,5.546883104355675442e-01,5.275318963245188009e-01,4.950881215715198791e-01,4.909840155418327412e-01
2.000000000000000000e+00,4.881961298114595449e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.776174179318028346e-01,2.730695428017220761e-01,7.481819350678622360e-01,7.504059211204219260e-01,7.465331276584096232e-01,7.359882105662243212e-01,7.059936044311826420e-01,7.170957007244738168e-01,2.653045958160751838e-01,7.015617929824295995e-01,7.054493897356373111e-01,2.769631797157596220e-01,6.860128711393986833e-01,6.876935727230244488e-01,3.690869137782034626e-01,3.135878808645090055e-01,6.699155959552465234e-01,6.671541597104704291e-01,6.582636127448416863e-01,6.549374568174185507e-01,6.577220525050098132e-01,5.339502300597981366e-01,3.369035919515075972e-01,6.432891683046663145e-01,3.474411687635727275e-01,5.777916285262254537e-01,6.083036224158956395e-01,3.746458954564799160e-01,3.751886358363598628e-01,5.111900043770470914e-01,5.633605828389854908e-01,4.135004763666331740e-01,5.966625672073836428e-01,5.860995677051018538e-01,5.727848448703063422e-01,4.495692873056579830e-01,5.677902980840995317e-01,4.379155908032258404e-01,5.439301594244216886e-01,5.433740538669022957e-01,5.172849358170672485e-01,4.839883794069687051e-01,4.800953604852526979e-01
2.085472222222222172e+00,4.738177023640224861e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.684365336203040631e-01,2.730695428017220761e-01,7.379329180329481375e-01,7.401596319106046318e-01,7.373521774748105218e-01,7.261675145363828410e-01,6.966005896652925911e-01,7.059941697913578729e-01,2.597513862499131743e-01,6.921675944916817480e-01,6.958401936589003745e-01,2.647934527540770078e-01,6.749113062527997142e-01,6.780879555381814638e-01,3.599059307588214907e-01,3.027006777521249470e-01,6.577466333285484357e-01,6.564806630177345559e-01,6.484434972795390939e-01,6.429809976093722179e-01,6.485409567961482047e-01,5.215698520302854968e-01,3.247345446962611737e-01,6.336818002341010336e-01,3.350599504741751389e-01,5.651969109807590819e-01,5.954956740285868300e-01,3.658933993977847576e-01,3.623794168925208448e-01,4.994477880347928944e-01,5.511913527171172777e-01,4.009023568231124268e-01,5.879121905394689707e-01,5.732880633118440095e-01,5.616828435932291752e-01,4.406028405180562046e-01,5.556213401368449434e-01,4.278803404349768580e-01,5.319736700017050346e-01,5.320596016028041886e-01,5.070381923085436338e-01,4.728858814992318860e-01,4.692084350486279143e-01
2.170916666666666828e+00,4.634134528911428297e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.592599427474880924e-01,2.730695428017220761e-01,7.276887793515404157e-01,7.299150162810589260e-01,7.281756220475307240e-01,7.163487212119554748e-01,6.872104498903824910e-01,6.948936560835056175e-01,2.597513862499131743e-01,6.827794009885799209e-01,6.862374601916993999e-01,2.641929499567604589e-01,6.638144281020905701e-01,6.684830077674644988e-01,3.507298529695069833e-01,2.918154676103175138e-01,6.455819381105166732e-01,6.458086634420311389e-01,6.386274963001948857e-01,6.310332689315233390e-01,6.393644773831871353e-01,5.091888127474386572e-01,3.125696654486720960e-01,6.240778247152597435e-01,3.226790335379444152e-01,5.526054872544686747e-01,5.826882240915933764e-01,3.571430826572205564e-01,3.495762120832144326e-01,4.877109147221912466e-01,5.390264475072683581e-01,3.883109476519515102e-01,5.791606075874567994e-01,5.604845986307339656e-01,5.505827837257727397e-01,4.316390668521087881e-01,5.434566553321183990e-01,4.178491961580086955e-01,5.200222993425244189e-01,5.207471738230606828e-01,4.967941562938100186e-01,4.617895311612407183e-01,4.583248746648312943e-01
2.256388888888888999e+00,4.532837136594477512e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.500799586755522164e-01,2.730695428017220761e-01,7.174428060275056529e-01,7.196660654400740542e-01,7.189956615665198392e-01,7.065310868375299647e-01,6.778177815073079815e-01,6.837922715804074514e-01,2.597513862499131743e-01,6.733840140761406801e-01,6.766313087945684535e-01,2.641929499567604589e-01,6.527130381389738556e-01,6.588757560559239668e-01,3.415501675267886283e-01,2.809267215462343259e-01,6.334131465299501773e-01,6.351350928940169283e-01,6.288069376965298440e-01,6.190769497125943044e-01,6.301845504160552558e-01,4.968081839352395113e-01,3.004007563722776997e-01,6.144718581551064096e-01,3.102990468682652048e-01,5.400102930223130704e-01,5.698804434945511366e-01,3.483900878494414766e-01,3.367644877981227358e-01,4.759706186811157869e-01,5.268574343304679442e-01,3.757158092396042370e-01,5.704076305923015955e-01,5.476758543242922217e-01,5.394810016822136900e-01,4.226725932768668481e-01,5.312878704921791817e-01,4.078160590374521055e-01,5.080657461667199559e-01,5.094308993240123096e-01,4.865446367313382425e-01,4.506872636936811727e-01,4.474361771235225160e-01
2.341861111111111171e+00,4.412272219313567168e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.408996205651509070e-01,2.730695428017220761e-01,7.071951468542879704e-01,7.094209698264282160e-01,7.098153170653727084e-01,6.967091826490393602e-01,6.684243556315061507e-01,6.726916128594616628e-01,2.597513862499131743e-01,6.639903328571525876e-01,6.670238350722197396e-01,2.641929499567604589e-01,6.416124081578701288e-01,6.492691813818951552e-01,3.323699826293837201e-01,2.708489503949745303e-01,6.212443954942199476e-01,6.244598243169745544e-01,6.189852948048398806e-01,6.071215260193607577e-01,6.210041623344284556e-01,4.844230751859540662e-01,2.882318406847164671e-01,6.048651603114685305e-01,2.979172772910514411e-01,5.274123345292828224e-01,5.570710999759219684e-01,3.396366951078554908e-01,3.239571109682036765e-01,4.642282769465802539e-01,5.146884225188088635e-01,3.631207541851181886e-01,5.616557345460934103e-01,5.348653400993875762e-01,5.283807516068218524e-01,4.137060756804555317e-01,5.191191200971081443e-01,3.977828909870343987e-01,4.961108151703777502e-01,4.981165571882731347e-01,4.763000908055963767e-01,4.395871099360452727e-01,4.365490375789366495e-01
2.427333333333333343e+00,4.321057783048323775e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.317202686809604062e-01,2.730695428017220761e-01,6.969464030291360190e-01,6.991726127859880791e-01,7.006357449810215465e-01,6.868882581378776830e-01,6.590297160243953067e-01,6.615903802154660118e-01,2.597513862499131743e-01,6.545974972570905992e-01,6.574164715921662072e-01,2.641929499567604589e-01,6.305111634977476065e-01,6.396605829043116032e-01,3.231913106673078850e-01,2.708489503949745303e-01,6.090756684746069238e-01,6.137859661446316561e-01,6.091644138203098358e-01,5.951652770463847775e-01,6.118248660811725914e-01,4.720426481919981487e-01,2.760610621903208939e-01,5.952564650045472083e-01,2.855350772697564654e-01,5.148155816820789710e-01,5.442610559848992668e-01,3.308812874835665996e-01,3.111480912182396641e-01,4.524858580571867739e-01,5.025195410530001183e-01,3.505252751443336812e-01,5.529005096529536756e-01,5.220578585538383498e-01,5.172791611708967840e-01,4.047394970384379786e-01,5.069504141929079832e-01,3.877487076126350796e-01,4.841579869988170692e-01,4.868022068674062730e-01,4.660513574550984583e-01,4.284850352098175663e-01,4.256622681307329903e-01
2.512805555555555515e+00,4.184614036239613921e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.225396059899646950e-01,2.730695428017220761e-01,6.867007908943995043e-01,6.889243162107853147e-01,6.914526036687467236e-01,6.770666898425332647e-01,6.496369087211230076e-01,6.504895803520892583e-01,2.597513862499131743e-01,6.452042669060454871e-01,6.478096298819950860e-01,2.641929499567604589e-01,6.194104087022339611e-01,6.300552487213550990e-01,3.140105263924878876e-01,2.708489503949745303e-01,5.969069087993652545e-01,6.031110718525800607e-01,5.993450141441321044e-01,5.832095670677847066e-01,6.026439321757015577e-01,4.596601251514710884e-01,2.752893286838624665e-01,5.856512979715495781e-01,2.819473617431584866e-01,5.022206745842295872e-01,5.314532119102042262e-01,3.221306454945288555e-01,2.983380307369962736e-01,4.407435985790529864e-01,4.903504449088914585e-01,3.379305115252381198e-01,5.441495556175577342e-01,5.092471314805372407e-01,5.061787464226972233e-01,3.957730030526959708e-01,4.947816406803893230e-01,3.777134542710141596e-01,4.722023809452429721e-01,4.754878520879401993e-01,4.558033903589918112e-01,4.173847365351575078e-01,4.147734072548986961e-01
2.598277777777777686e+00,4.115459720976723523e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.133601067560564335e-01,2.730695428017220761e-01,6.764531724115646627e-01,6.786779784557078754e-01,6.822728725936458849e-01,6.672469642622760322e-01,6.402443831333006763e-01,6.393884967102999584e-01,2.597513862499131743e-01,6.358100532939889860e-01,6.382015217097535276e-01,2.641929499567604589e-01,6.083092884018865831e-01,6.204459654636271804e-01,3.048317274067847693e-01,2.708489503949745303e-01,5.847381769742614477e-01,5.924369568199550073e-01,5.895250798175952767e-01,5.712535160029346137e-01,5.934646435763649697e-01,4.472769985117221458e-01,2.752893286838624665e-01,5.760418918880209072e-01,2.819473617431584866e-01,4.896251054919034673e-01,5.186422949245395042e-01,3.133767372726601330e-01,2.855291018937284875e-01,4.290011342607510936e-01,4.781816340729094783e-01,3.253308089994940144e-01,5.353956688723534585e-01,4.964388782667050193e-01,4.950773217120607583e-01,3.868070263639630246e-01,4.826129361667756967e-01,3.676798203808626653e-01,4.602463125926733456e-01,4.641735243320287974e-01,4.455568958812726188e-01,4.062828271463433949e-01,4.038848315894085217e-01
2.683749999999999858e+00,3.983839695726750230e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,7.041799636783031557e-01,2.730695428017220761e-01,6.662048962046693834e-01,6.684306801371139306e-01,6.730926820289646617e-01,6.574273435170341351e-01,6.308497285674825594e-01,6.282875851960109115e-01,2.597513862499131743e-01,6.264157893363940799e-01,6.285955097043336437e-01,2.641929499567604589e-01,5.972084169877408533e-01,6.108401687858392437e-01,2.956517588617406656e-01,2.708489503949745303e-01,5.725694176822860859e-01,5.817620920411408214e-01,5.797039763288711622e-01,5.592993366550854661e-01,5.842844856590236891e-01,4.348962754379247508e-01,2.752893286838624665e-01,5.664362437477287182e-01,2.819473617431584866e-01,4.770301126502056177e-01,5.058335739482530125e-01,3.046235870985917749e-01,2.841628466574712686e-01,4.172589269750267560e-01,4.660125159959424557e-01,3.127359915297236448e-01,5.266424329601703258e-01,4.836306370521856191e-01,4.839767628807603583e-01,3.778426091103881945e-01,4.704442097206237294e-01,3.576473193365695691e-01,4.482905410511577315e-01,4.528591703587796502e-01,4.353097567896662690e-01,3.951823786517070780e-01,3.929973564555285792e-01
2.769222222222222030e+00,3.857540862257713421e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.949999355309659510e-01,2.730695428017220761e-01,6.559582590515466993e-01,6.581822288608930593e-01,6.639126559818387951e-01,6.476057446044226618e-01,6.214559453172090464e-01,6.171866104385744789e-01,2.597513862499131743e-01,6.170244307859015231e-01,6.189869673757573132e-01,2.641929499567604589e-01,5.861073681445134742e-01,6.012339841600590207e-01,2.864720238864953972e-01,2.708489503949745303e-01,5.604006379750386957e-01,5.710878791642673979e-01,5.698826626531733330e-01,5.473456400326843774e-01,5.751044554838519174e-01,4.225124631561489874e-01,2.752893286838624665e-01,5.568280618471598276e-01,2.819473617431584866e-01,4.644347502265330774e-01,4.930257115059512030e-01,2.958720850333801389e-01,2.841628466574712686e-01,4.055164419281103161e-01,4.538436894619385931e-01,3.001406803208542251e-01,5.178906586448190907e-01,4.708196857309809302e-01,4.728754889815349194e-01,3.688742688200755682e-01,4.582754556464836981e-01,3.476134533401619153e-01,4.363346132377706743e-01,4.415448506489579872e-01,4.250613215953123469e-01,3.840806334689683688e-01,3.821109323359548893e-01
2.854694444444444201e+00,3.728736813352600543e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.858202070157237706e-01,2.730695428017220761e-01,6.457115178518381127e-01,6.479351745154109388e-01,6.547329779735664435e-01,6.377847420835459635e-01,6.120637990735139367e-01,6.060856137916607045e-01,2.597513862499131743e-01,6.076295863752112503e-01,6.093806564026008621e-01,2.641929499567604589e-01,5.750028259565874711e-01,5.916266096661767504e-01,2.797244324958962358e-01,2.708489503949745303e-01,5.482319717887433885e-01,5.604132498638565441e-01,5.600621189375131204e-01,5.353897522125099506e-01,5.659248075232486963e-01,4.101308260667597128e-01,2.752893286838624665e-01,5.472211018165650254e-01,2.819473617431584866e-01,4.518395807455668489e-01,4.802143318592546617e-01,2.871170541747998239e-01,2.841628466574712686e-01,3.937742577536743060e-01,4.416746556209339425e-01,2.875455695195045513e-01,5.091357937709817261e-01,4.580118158176326171e-01,4.617748041762016475e-01,3.599085932276204769e-01,4.461067806178215522e-01,3.375783820892593323e-01,4.243787532315292377e-01,4.302281423499032531e-01,4.148142812394364776e-01,3.729764501258682752e-01,3.712220602511053791e-01
2.940166666666666373e+00,3.643397028862503384e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.766398810819480580e-01,2.730695428017220761e-01,6.354632551929585427e-01,6.376886625651325691e-01,6.455525787162121887e-01,6.279631195632064955e-01,6.026701513318369896e-01,5.949847221421904475e-01,2.597513862499131743e-01,5.982376351038835027e-01,5.997728448080433816e-01,2.641929499567604589e-01,5.639018975121383725e-01,5.820192936268572259e-01,2.797244324958962358e-01,2.708489503949745303e-01,5.360631618675772980e-01,5.497388794758917285e-01,5.502435028773877690e-01,5.234338556629064554e-01,5.567443642122328340e-01,3.977459926671249590e-01,2.752893286838624665e-01,5.376141661243061254e-01,2.819473617431584866e-01,4.392417783200775472e-01,4.674068125929008444e-01,2.783657991831925416e-01,2.841628466574712686e-01,3.820317850718947250e-01,4.295057559351959653e-01,2.749504116956472122e-01,5.003822219853744091e-01,4.452023945186557308e-01,4.506736615153215664e-01,3.509422279229710284e-01,4.339380188924011894e-01,3.275440908379528282e-01,4.124254037805599182e-01,4.189125142247652756e-01,4.045679208893866452e-01,3.618748335623336310e-01,3.603335231225417989e-01
3.025638888888888545e+00,3.520622694733187008e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.674602651141594567e-01,2.730695428017220761e-01,6.252157858505397181e-01,6.274401939010931795e-01,6.363730371829565691e-01,6.181449534403375967e-01,5.932757891293926056e-01,5.838836553685790021e-01,2.597513862499131743e-01,5.888440611177917505e-01,5.901656943737829675e-01,2.641929499567604589e-01,5.528008438169660366e-01,5.724124152404493904e-01,2.797244324958962358e-01,2.708489503949745303e-01,5.238944689628792784e-01,5.390643360524596250e-01,5.404224636040139140e-01,5.114779555715233128e-01,5.475649067817898175e-01,3.853653331912013646e-01,2.752893286838624665e-01,5.280060574249270111e-01,2.819473617431584866e-01,4.266450124464769011e-01,4.545966190589188494e-01,2.730711856474338783e-01,2.841628466574712686e-01,3.702897476123337972e-01,4.173367848250133516e-01,2.623531566905359935e-01,4.916294063999472330e-01,4.323929291256813912e-01,4.395728679158816266e-01,3.419747225873042695e-01,4.217693356274164751e-01,3.175112909287958196e-01,4.004708994390535071e-01,4.075981856887214705e-01,3.943193332467584411e-01,3.507741451363100560e-01,3.494457951643830662e-01
3.111111111111110716e+00,3.414582122735690395e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.582800919649119953e-01,2.730695428017220761e-01,6.149699219770728975e-01,6.171924207901472448e-01,6.271928509593021062e-01,6.083236668728128071e-01,5.838826463151025603e-01,5.727828124746294769e-01,2.597513862499131743e-01,5.794495931253553778e-01,5.805599505652397907e-01,2.641929499567604589e-01,5.417000048607323315e-01,5.628043961791592276e-01,2.797244324958962358e-01,2.708489503949745303e-01,5.117257294865091843e-01,5.283899033082615215e-01,5.306012328743466844e-01,4.995220607999928397e-01,5.383846815684152354e-01,3.729836646426240576e-01,2.752893286838624665e-01,5.184005178108115341e-01,2.819473617431584866e-01,4.140498526442619731e-01,4.417871187792339338e-01,2.730711856474338783e-01,2.841628466574712686e-01,3.585509921882498174e-01,4.051678586122760550e-01,2.619680982568968197e-01,4.828765119920310211e-01,4.195850097504175147e-01,4.284718334716282606e-01,3.330100251281853385e-01,4.096006229491693795e-01,3.074780094114115681e-01,3.885150500533748330e-01,3.962838631732124028e-01,3.840718265757668837e-01,3.396726638717430524e-01,3.385596579848921261e-01
3.196583333333332888e+00,3.320387071336232676e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.491001846510281448e-01,2.730695428017220761e-01,6.047215734040115587e-01,6.069466832655007194e-01,6.180129586707852063e-01,5.985024560301952512e-01,5.744902687862579738e-01,5.616817015348063435e-01,2.597513862499131743e-01,5.700560523566573501e-01,5.709532745483661964e-01,2.641929499567604589e-01,5.305988995429501420e-01,5.531982039111246197e-01,2.797244324958962358e-01,2.708489503949745303e-01,4.995569645470446241e-01,5.177154293464762969e-01,5.207800798963923006e-01,4.875661910240680075e-01,5.292048197812263544e-01,3.605998061792438092e-01,2.752893286838624665e-01,5.087942402805294417e-01,2.819473617431584866e-01,4.014545913146366218e-01,4.289801656826585652e-01,2.730711856474338783e-01,2.841628466574712686e-01,3.468087449701640068e-01,3.929989099254619367e-01,2.619680982568968197e-01,4.741230679896671907e-01,4.067742844389067858e-01,4.173709571464561674e-01,3.240417653866099479e-01,3.974318818443549062e-01,2.974434734838614647e-01,3.765591968169628712e-01,3.849695687103631969e-01,3.738258626041608412e-01,3.285718746744781260e-01,3.276708625146231846e-01
3.282027777777777544e+00,3.223926584643694304e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.399222145241625359e-01,2.730695428017220761e-01,5.944767280037208668e-01,5.967015018136633264e-01,6.088360560951588951e-01,5.886860981804244997e-01,5.650991984180897543e-01,5.505809444994722579e-01,2.597513862499131743e-01,5.606668628037030366e-01,5.613481945912807136e-01,2.641929499567604589e-01,5.195017332103433194e-01,5.435930639204813453e-01,2.797244324958962358e-01,2.708489503949745303e-01,4.873922783386997470e-01,5.070444273473820873e-01,5.109639390211463406e-01,4.756178462719199973e-01,5.200268880432699081e-01,3.482230720814129543e-01,2.752893286838624665e-01,4.991891936375280614e-01,2.819473617431584866e-01,3.888635107149698289e-01,4.161717720553431699e-01,2.730711856474338783e-01,2.841628466574712686e-01,3.350702016560426211e-01,3.808339481961142692e-01,2.619680982568968197e-01,4.653735853059500216e-01,3.939699377931563107e-01,4.062700149626510271e-01,3.150790653396316476e-01,3.852672181843940780e-01,2.874128874023087477e-01,3.646072009366599920e-01,3.736589022713538988e-01,3.635810546486190620e-01,3.174740972109389991e-01,3.167858629819693128e-01
3.367499999999999716e+00,3.055704576534250538e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.307401962959945374e-01,2.730695428017220761e-01,5.842315287673632840e-01,5.864531863975430692e-01,5.996559611990845973e-01,5.788661280397863207e-01,5.557075741419363890e-01,5.394797254597920588e-01,2.597513862499131743e-01,5.512726065154929245e-01,5.517419250542301423e-01,2.641929499567604589e-01,5.084005754233877905e-01,5.339865318002837702e-01,2.797244324958962358e-01,2.708489503949745303e-01,4.752234076128562523e-01,4.963699856835496749e-01,5.011441335097482908e-01,4.636622175967336501e-01,5.108448397649318906e-01,3.358401783847688171e-01,2.752893286838624665e-01,4.895826162982220842e-01,2.819473617431584866e-01,3.762682950726585207e-01,4.033647315163623182e-01,2.730711856474338783e-01,2.841628466574712686e-01,3.233279260192171156e-01,3.686649877750216575e-01,2.619680982568968197e-01,4.566200967064732441e-01,3.811619976208197036e-01,3.951690615060238221e-01,3.061125321002430288e-01,3.730983802261365057e-01,2.863859212222976680e-01,3.526514026733005291e-01,3.623446386522626850e-01,3.533324608009663081e-01,3.063732434053778597e-01,3.058979197223274382e-01
3.452972222222221887e+00,2.995076912221478205e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.215603850393894847e-01,2.730695428017220761e-01,5.739832430876208313e-01,5.762075856976132116e-01,5.904762043879404620e-01,5.690448642761992692e-01,5.463134373774942709e-01,5.283790530128201768e-01,2.597513862499131743e-01,5.418781401178577317e-01,5.421339957041991786e-01,2.641929499567604589e-01,4.972998575383003605e-01,5.243789210623099883e-01,2.797244324958962358e-01,2.708489503949745303e-01,4.630548946949016309e-01,4.856955035329923454e-01,4.913229798691047812e-01,4.517062431655741728e-01,5.016651566179335386e-01,3.234576458826274314e-01,2.752893286838624665e-01,4.799750395673533232e-01,2.819473617431584866e-01,3.636713109304406388e-01,3.905550855948560218e-01,2.730711856474338783e-01,2.841628466574712686e-01,3.115856084826389982e-01,3.564961138351681047e-01,2.619680982568968197e-01,4.478672573366675458e-01,3.683511239764865053e-01,3.840682048012218908e-01,2.971452299775205752e-01,3.609298909064570515e-01,2.863859212222976680e-01,3.406959025316395051e-01,3.510274316680092599e-01,3.430872049568447490e-01,2.952719546900477443e-01,2.950119943942867140e-01
3.538444444444444059e+00,2.885287586133900573e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.123803441985909979e-01,2.730695428017220761e-01,5.637350112363348487e-01,5.659596618731562723e-01,5.812961502189665230e-01,5.592235180659483884e-01,5.369191346773943829e-01,5.172777970604306441e-01,2.597513862499131743e-01,5.324856872028403965e-01,5.325271128106873197e-01,2.641929499567604589e-01,4.861986544831790047e-01,5.147716878276116237e-01,2.797244324958962358e-01,2.708489503949745303e-01,4.508897689390347074e-01,4.750210685896955609e-01,4.815018525913656311e-01,4.397504521045271786e-01,4.924850205897097211e-01,3.110738065569354505e-01,2.752893286838624665e-01,4.703678171642523553e-01,2.819473617431584866e-01,3.510738042575120565e-01,3.777450467458862704e-01,2.730711856474338783e-01,2.841628466574712686e-01,2.998433250976804132e-01,3.443271146043487274e-01,2.619680982568968197e-01,4.391145665020177447e-01,3.555436638652700321e-01,3.729671874057211012e-01,2.886053033524477729e-01,3.487609272206449451e-01,2.863859212222976680e-01,3.287436097929872236e-01,3.397123774326618051e-01,3.328391118441750840e-01,2.841709889018167456e-01,2.841218624840188278e-01
3.623916666666666231e+00,2.776860347304350163e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.032004174185953138e-01,2.730695428017220761e-01,5.534890709893683924e-01,5.557111291164924527e-01,5.721162632527022618e-01,5.494026260691697860e-01,5.275263236315099746e-01,5.061771634796418118e-01,2.597513862499131743e-01,5.230924432259526080e-01,5.229197782701475727e-01,2.641929499567604589e-01,4.750979856509808252e-01,5.051657525377671876e-01,2.797244324958962358e-01,2.708489503949745303e-01,4.387214330842878485e-01,4.643465986463116146e-01,4.716809666014564750e-01,4.277944916263617947e-01,4.833051777447361363e-01,2.986922066776653839e-01,2.752893286838624665e-01,4.607609502648741806e-01,2.819473617431584866e-01,3.384786435875453137e-01,3.649377189497778895e-01,2.730711856474338783e-01,2.841628466574712686e-01,2.881010575239850713e-01,3.321582899562726121e-01,2.619680982568968197e-01,4.303607507728108295e-01,3.427334881107075293e-01,3.618663984572451642e-01,2.886053033524477729e-01,3.365925340074787941e-01,2.863859212222976680e-01,3.167877012269852965e-01,3.283980003390708502e-01,3.225907964701012487e-01,2.730697940759797548e-01,2.775036963491384623e-01
3.641027777777777530e+00,2.719039096774572006e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,6.013626477371843970e-01,2.730695428017220761e-01,5.514379987890650758e-01,5.536594096864105863e-01,5.702785042047292530e-01,5.474369905907151557e-01,5.256461594441327323e-01,5.039547419567230735e-01,2.597513862499131743e-01,5.212117322109278694e-01,5.209962958785200327e-01,2.641929499567604589e-01,4.728755729197390845e-01,5.032427177076163050e-01,2.797244324958962358e-01,2.708489503949745303e-01,4.362852396945975930e-01,4.622096235538084019e-01,4.697154137634792503e-01,4.254010229185486436e-01,4.814674338424792532e-01,2.962136557983905405e-01,2.752893286838624665e-01,4.588373932596642168e-01,2.819473617431584866e-01,3.359571665672277385e-01,3.623739226009004555e-01,2.730711856474338783e-01,2.841628466574712686e-01,2.857503150370286904e-01,3.297221082290464622e-01,2.619680982568968197e-01,4.286081730050273486e-01,3.401687713745717434e-01,3.596440203724056150e-01,2.886053033524477729e-01,3.341563499936607839e-01,2.863859212222976680e-01,3.143942389641234403e-01,3.261329147902493619e-01,3.205391434918887228e-01,2.708459649170877892e-01,2.775036963491384623e-01
3.658111111111109537e+00,2.741911315263647064e-01,1.554091040302759963e-01,1.953649704790250685e-01,2.086907061336176761e-01,2.086925832591306762e-01,2.464252179827188804e-01,2.353296266282310090e-01,5.995278614481136525e-01,2.730695428017220761e-01,5.493899332720626472e-01,5.516114208098941152e-01,5.684437285318342248e-01,5.454745460789466316e-01,5.237690474713455613e-01,5.017359282609521465e-01,2.597513862499131743e-01,5.193340742982003322e-01,5.190759360232428676e-01,2.641929499567604589e-01,4.706567678156209356e-01,5.013228046872546528e-01,2.797244324958962358e-01,2.708489503949745303e-01,4.338530011643063622e-01,4.600761175767152933e-01,4.677530517580313352e-01,4.230114397118847624e-01,4.796326732907131851e-01,2.937391298184830468e-01,2.752893286838624665e-01,4.569169589119304042e-01,2.819473617431584866e-01,3.334397571523554094e-01,3.598131647149565571e-01,2.730711856474338783e-01,2.841628466574712686e-01,2.834033886904734345e-01,3.272898813422868147e-01,2.619680982568968197e-01,4.268584403310228814e-01,3.376086089349181751e-01,3.574252500441974512e-01,2.886053033524477729e-01,3.317241208240213068e-01,2.863859212222976680e-01,3.120046621919482233e-01,3.238715594574383405e-01,3.184911630950111872e-01,2.686293564386890154e-01,2.775036963491384623e-01


==> figures/ssb/ses_em.csv <==
b,c,d
0,370.0,370.0
0,385,370.0
1,385,390.0
1,400,390.0
2,400,410.0
2,415,410.0
3,415,430.0
3,430,430.0


==> figures/ssb/smc/smc_512_46_times.csv <==
times,pdf
7.111111111111111,2
7.333333333333334,6
7.555555555555555,8
7.777777777777779,12
8.0,20
8.222222222222221,25
8.444444444444445,23
8.666666666666668,39
8.88888888888889,36
9.11111111111111,43
9.333333333333332,54
9.555555555555555,37
9.777777777777779,57
10.0,71
10.222222222222221,78
10.444444444444443,75
10.666666666666668,81
10.88888888888889,99
11.11111111111111,80
11.333333333333332,87
11.555555555555555,112
11.777777777777779,119
12.0,140
12.222222222222221,167
12.444444444444443,173
12.666666666666668,278
12.88888888888889,316
13.11111111111111,392
13.333333333333332,419
13.555555555555554,540
13.777777777777779,525
14.0,592
14.222222222222221,592
14.444444444444443,677
14.666666666666668,730
14.88888888888889,795
15.11111111111111,904
15.333333333333332,979
15.555555555555555,1143
15.777777777777779,1287
16.0,1503
16.22222222222222,1661
16.444444444444443,1875
16.666666666666668,2028
16.88888888888889,1970
17.11111111111111,1904
17.333333333333332,1646
17.555555555555554,1443
17.777777777777775,1178
18.0,998
18.22222222222222,911
18.444444444444443,847
18.666666666666668,873
18.88888888888889,771
19.11111111111111,736
19.333333333333332,747
19.555555555555554,732
19.777777777777775,698
20.0,720
20.22222222222222,691
20.444444444444443,618
20.666666666666668,534
20.88888888888889,488
21.11111111111111,415
21.333333333333332,388
21.555555555555554,330
21.777777777777775,305
22.0,299
22.22222222222222,284
22.444444444444443,248
22.666666666666668,242
22.88888888888889,203
23.11111111111111,188
23.333333333333332,159
23.555555555555554,187
23.77777777777778,146
24.0,132
24.22222222222222,113
24.444444444444443,95
24.666666666666664,73
24.88888888888889,79
25.11111111111111,46
25.333333333333332,37
25.555555555555554,41
25.77777777777778,30
26.0,11
26.22222222222222,11
26.444444444444443,10
26.666666666666664,4
26.888888888888886,2
27.11111111111111,1
27.333333333333332,0
27.555555555555554,0
27.77777777777778,0
28.0,0
28.22222222222222,0
28.444444444444443,0
28.666666666666664,0
28.888888888888886,0

==> figures/ssb/smc/smc_battery_simplified_10_512_seed_46_1d_marginals.csv <==
diff_am,diff_am_pdf,c_rate,c_rate_pdf,separator_thickness,separator_thickness_pdf,cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pdf
1e-14,0.0,0.1,1.255633788608046e-271,370.0,0.012742928137957207,8.0,0.0
1.0452261306532663e-14,0.0,0.10025125628140705,2.4376737566714683e-265,370.30150753768845,0.012711687304020303,8.015075376884422,0.0
1.0904522613065327e-14,0.0,0.10050251256281408,3.98949625860018e-259,370.6030150753769,0.012618209365073768,8.030150753768844,0.0
1.135678391959799e-14,0.0,0.10075376884422112,5.504157948880291e-253,370.90452261306535,0.012463886970259363,8.045226130653266,0.0
1.1809045226130654e-14,0.0,0.10100502512562815,6.401688421160818e-247,371.20603015075375,0.012250997975646839,8.06030150753769,0.0
1.2261306532663317e-14,0.0,0.10125628140703519,6.27667279450585e-241,371.5075376884422,0.011982651895803461,8.075376884422111,0.0
1.271356783919598e-14,0.0,0.10150753768844221,5.1879558645848976e-235,371.80904522613065,0.011662717346924346,8.090452261306533,0.0
1.3165829145728644e-14,0.0,0.10175879396984926,3.614892775713957e-229,372.1105527638191,0.011295733027380645,8.105527638190955,0.0
1.3618090452261307e-14,0.0,0.10201005025125628,2.1233788656682344e-223,372.41206030150755,0.010886805309040569,8.120603015075377,0.0
1.407035175879397e-14,0.0,0.10226130653266333,1.0514607566997558e-217,372.713567839196,0.010441495911059777,8.135678391959798,0.0
1.4522613065326632e-14,0.0,0.10251256281407035,4.3892747040759656e-212,373.0150753768844,0.009965703382475535,8.150753768844222,0.0
1.4974874371859297e-14,0.0,0.1027638190954774,1.5446397489026108e-206,373.31658291457285,0.009465542223431097,8.165829145728644,0.0
1.5427135678391962e-14,0.0,0.10301507537688442,4.582442909028382e-201,373.6180904522613,0.008947223427075284,8.180904522613066,0.0
1.5879396984924624e-14,0.0,0.10326633165829147,1.1460485626097593e-195,373.91959798994975,0.00841694003198412,8.195979899497488,0.0
1.6331658291457286e-14,0.0,0.1035175879396985,2.4162718732694205e-190,374.2211055276382,0.007880760951610184,8.21105527638191,0.0
1.678391959798995e-14,0.0,0.10376884422110554,4.294633867482619e-185,374.52261306532665,0.007344535911379733,8.226130653266331,0.0
1.7236180904522616e-14,0.0,0.10402010050251256,6.434944995631032e-180,374.8241206030151,0.006813813798399571,8.241206030150753,0.0
1.7688442211055278e-14,0.0,0.1042713567839196,8.128355581923964e-175,375.1256281407035,0.006293776138832877,8.256281407035177,0.0
1.814070351758794e-14,0.0,0.10452261306532663,8.655667307194012e-170,375.42713567839195,0.005789186790641793,8.271356783919598,0.0
1.8592964824120604e-14,0.0,0.10477386934673368,7.770327150920802e-165,375.7286432160804,0.005304358301299195,8.28643216080402,0.0
1.904522613065327e-14,0.0,0.1050251256281407,5.88057586553447e-160,376.03015075376885,0.0048431347564922385,8.301507537688442,0.0
1.949748743718593e-14,0.0,0.10527638190954774,3.751830149935935e-155,376.3316582914573,0.00440889035960293,8.316582914572864,0.0
1.9949748743718593e-14,0.0,0.10552763819095477,2.017949218649376e-150,376.63316582914575,0.004004542452266917,8.331658291457286,0.0
2.0402010050251258e-14,0.0,0.10577889447236181,9.150020827722724e-146,376.93467336683415,0.0036325772291768126,8.346733668341708,0.0
2.0854271356783923e-14,0.0,0.10603015075376884,3.497677737059966e-141,377.2361809045226,0.0032950860268791027,8.361809045226131,0.0
2.1306532663316585e-14,0.0,0.10628140703517588,1.1271571787178536e-136,377.53768844221105,0.0029938097838960506,8.376884422110553,0.0
2.1758793969849247e-14,0.0,0.10653266331658293,3.062226503155557e-132,377.8391959798995,0.002730189081421986,8.391959798994975,0.0
2.2211055276381912e-14,0.0,0.10678391959798995,7.013575715791081e-128,378.14070351758795,0.002505417080011936,8.407035175879397,0.0
2.2663316582914577e-14,0.0,0.107035175879397,1.3542295116012384e-123,378.4422110552764,0.002320492665114429,8.422110552763819,0.0
2.311557788944724e-14,0.0,0.10728643216080402,2.2044333240258004e-119,378.7437185929648,0.00217627119775834,8.43718592964824,0.0
2.35678391959799e-14,0.0,0.10753768844221107,3.0252058143322936e-115,379.04522613065325,0.002073510429340181,8.452261306532662,0.0
2.4020100502512565e-14,0.0,0.1077889447236181,3.4999960791445915e-111,379.3467336683417,0.002012909373362188,8.467336683417086,0.0
2.447236180904523e-14,0.0,0.10804020100502514,3.4137862361675e-107,379.64824120603015,0.001995138223661623,8.482412060301508,0.0
2.4924623115577895e-14,0.0,0.10829145728643216,2.807131378956837e-103,379.9497487437186,0.002020857759404903,8.49748743718593,0.0
2.5376884422110554e-14,0.0,0.1085427135678392,1.946024839784668e-99,380.25125628140705,0.002090727073067143,8.512562814070352,0.0
2.582914572864322e-14,0.0,0.10879396984924623,1.137351953917907e-95,380.5527638190955,0.00220539888988608,8.527638190954773,0.0
2.6281407035175884e-14,0.0,0.10904522613065327,5.604074874096434e-92,380.8542713567839,0.0023655022067991163,8.542713567839195,0.0
2.673366834170855e-14,0.0,0.1092964824120603,2.3279695231661849e-88,381.15577889447235,0.002571612456182223,8.557788944723619,0.0
2.7185929648241207e-14,0.0,0.10954773869346734,8.152987666945526e-85,381.4572864321608,0.00282420988470946,8.57286432160804,0.0
2.7638190954773872e-14,0.0,0.10979899497487437,2.407267240368193e-81,381.75879396984925,0.003123627319332521,8.587939698492463,0.0
2.8090452261306537e-14,0.0,0.11005025125628141,5.9924140633166065e-78,382.0603015075377,0.0034699889586425592,8.603015075376884,0.0
2.85427135678392e-14,0.0,0.11030150753768844,1.2576255443842153e-74,382.36180904522615,0.0038631422654331555,8.618090452261306,0.0
2.899497487437186e-14,0.0,0.11055276381909548,2.2252306306109132e-71,382.66331658291455,0.004302585430760473,8.633165829145728,0.0
2.9447236180904526e-14,0.0,0.11080402010050251,3.3195182074295573e-68,382.964824120603,0.00478739321595563,8.64824120603015,0.0
2.989949748743719e-14,0.0,0.11105527638190955,4.174973476592672e-65,383.26633165829145,0.005316144241311816,8.663316582914574,0.0
3.0351758793969856e-14,0.0,0.11130653266331658,4.427039743605723e-62,383.5678391959799,0.005886852963236093,8.678391959798995,0.0
3.0804020100502515e-14,0.0,0.11155778894472362,3.9578256768450635e-59,383.86934673366835,0.006496909651387055,8.693467336683417,0.0
3.125628140703518e-14,0.0,0.11180904522613065,2.9832254615724803e-56,384.1708542713568,0.007143031631656217,8.708542713567839,0.0
3.1708542713567845e-14,1.808115183665e-312,0.1120603015075377,1.8958520750072928e-53,384.4723618090452,0.007821228890896547,8.72361809045226,0.0
3.216080402010051e-14,8.204558028126086e-258,0.11231155778894472,1.0158152578397114e-50,384.77386934673365,0.008526786840300307,8.738693467336683,0.0
3.261306532663317e-14,2.9955384449966185e-208,0.11256281407035176,4.589021538300309e-48,385.0753768844221,0.00925426860656864,8.753768844221106,0.0
3.306532663316583e-14,8.787266988453865e-164,0.1128140703517588,1.7479297386359242e-45,385.37688442211055,0.009997538669623414,8.768844221105528,0.0
3.35175879396985e-14,2.0711190610008472e-124,0.11306532663316583,5.613453350817921e-43,385.678391959799,0.010749809004862436,8.78391959798995,0.0
3.396984924623116e-14,3.922737625551663e-90,0.11331658291457286,1.5199969559892985e-40,385.97989949748745,0.011503708135566735,8.798994974874372,0.0
3.442211055276382e-14,5.974296834933614e-61,0.1135678391959799,3.470295870855768e-38,386.2814070351759,0.012251372681704757,8.814070351758794,0.0
3.4874371859296487e-14,7.33820550652854e-37,0.11381909547738694,6.68046859183654e-36,386.5829145728643,0.012984560135152689,8.829145728643216,0.0
3.532663316582915e-14,7.368197226687847e-18,0.11407035175879397,1.0843522838091364e-33,386.88442211055275,0.013694780732553319,8.844221105527637,0.0
3.5778894472361817e-14,0.000640372677610863,0.11432160804020101,1.4841049544156468e-31,387.1859296482412,0.014373445472764033,8.859296482412061,0.0
3.6231155778894475e-14,580852.8654190495,0.11457286432160804,1.7127698285586497e-29,387.48743718592965,0.015012026574147987,8.874371859296483,0.0
3.668341708542714e-14,8480064199.48811,0.11482412060301508,1.6668071192477546e-27,387.7889447236181,0.015602226024881979,8.889447236180905,0.0
3.7135678391959805e-14,578921258604.6125,0.11507537688442211,1.3678505069862782e-25,388.09045226130655,0.01613614738094312,8.904522613065327,0.0
3.758793969849247e-14,7519550574374.458,0.11532663316582915,9.466256544372522e-24,388.391959798995,0.01660646564029854,8.919597989949748,0.0
3.804020100502513e-14,43326653865756.516,0.11557788944723618,5.524967453995746e-22,388.6934673366834,0.017006589889909263,8.93467336683417,0.0
3.8492462311557794e-14,134305315313864.19,0.11582914572864322,2.719736866635515e-20,388.99497487437185,0.017330813497761156,8.949748743718594,0.0
3.894472361809046e-14,270253280889483.34,0.11608040201005025,1.1293157115909843e-18,389.2964824120603,0.01757444690898765,8.964824120603016,0.0
3.9396984924623124e-14,403689395104968.3,0.1163316582914573,3.956008106256359e-17,389.59798994974875,0.01773392859671428,8.979899497487438,0.0
3.984924623115579e-14,695132900767337.6,0.11658291457286432,1.1693307176917716e-15,389.8994974874372,0.017806910397893738,8.99497487437186,0.0
4.030150753768845e-14,366648595950716.1,0.11683417085427136,2.917249622272816e-14,390.2010050251256,0.017792314305823852,9.010050251256281,0.0
4.075376884422111e-14,198379031113267.9,0.11708542713567839,6.145112781826556e-13,390.50251256281405,0.01769035875963884,9.025125628140703,0.0
4.120603015075378e-14,48521951929649.12,0.11733668341708543,1.093543887017617e-11,390.8040201005025,0.01750255352551607,9.040201005025125,0.0
4.1658291457286436e-14,12224655288077.832,0.11758793969849246,1.6451944812715545e-10,391.10552763819095,0.01723166335879336,9.055276381909547,0.0
4.21105527638191e-14,2215211042240.5947,0.1178391959798995,2.0947523630007943e-09,391.4070351758794,0.016881641722677507,9.07035175879397,0.0
4.2562814070351766e-14,101619116739.91243,0.11809045226130654,2.2606575875336565e-08,391.70854271356785,0.016457536870162104,9.085427135678392,0.0
4.301507537688443e-14,945683216.6264491,0.11834170854271357,2.072271953060501e-07,392.0100502512563,0.015965373526544674,9.100502512562814,0.0
4.3467336683417096e-14,207.9410953979178,0.1185929648241206,1.6183215760098505e-06,392.3115577889447,0.015412014201188708,9.115577889447236,0.0
4.3919597989949755e-14,3.7286300915208234e-10,0.11884422110552764,1.0811320787696952e-05,392.61306532663315,0.01480500477681989,9.130653266331658,0.0
4.437185929648242e-14,5.372609623325695e-27,0.11909547738693468,6.212809325482191e-05,392.9145728643216,0.014152409449444665,9.14572864321608,0.0
4.4824120603015085e-14,6.21981778791126e-49,0.11934673366834171,0.00030928644451385826,393.21608040201005,0.013462640308458618,9.160804020100503,0.0
4.5276381909547743e-14,5.785296928277387e-76,0.11959798994974874,0.0013450796399602954,393.5175879396985,0.012744286851516812,9.175879396984925,0.0
4.572864321608041e-14,4.323438171418114e-108,0.11984924623115578,0.005156542259616534,393.81909547738695,0.01200595052908009,9.190954773869347,0.0
4.6180904522613073e-14,2.595902986958492e-145,0.12010050251256282,0.01757094032138873,394.1206030150754,0.011256089025397651,9.206030150753769,0.0
4.663316582914574e-14,1.252285265085873e-187,0.12035175879396985,0.05354767312859707,394.4221105527638,0.010502874430210403,9.22110552763819,0.0
4.70854271356784e-14,4.853708493551082e-235,0.12060301507537688,0.14644461524717242,394.72361809045225,0.009754068769233648,9.236180904522612,0.0
4.753768844221106e-14,1.511470640656091e-287,0.12085427135678392,0.35992596767163515,395.0251256281407,0.009016919576583264,9.251256281407034,0.0
4.7989949748743727e-14,0.0,0.12110552763819096,0.7963276796100718,395.32663316582915,0.008298077346177442,9.266331658291458,0.0
4.844221105527639e-14,0.0,0.12135678391959799,1.5939313149678354,395.6281407035176,0.007603535829686975,9.28140703517588,0.0
4.889447236180905e-14,0.0,0.12160804020100503,2.9195032908632514,395.92964824120605,0.006938595292064842,9.296482412060302,0.0
4.9346733668341715e-14,0.0,0.12185929648241206,4.994627514471294,396.23115577889445,0.006307848025193423,9.311557788944723,0.0
4.979899497487438e-14,0.0,0.1221105527638191,8.219294286753229,396.5326633165829,0.005715184684208552,9.326633165829145,0.0
5.0251256281407045e-14,0.0,0.12236180904522613,13.416835312800554,396.83417085427135,0.005163819372622736,9.341708542713567,0.0
5.070351758793971e-14,0.0,0.12261306532663317,22.05198892468516,397.1356783919598,0.004656330878339009,9.35678391959799,0.0
5.115577889447237e-14,0.0,0.1228643216080402,35.98751687577474,397.43718592964825,0.004194717063743714,9.371859296482413,0.0
5.1608040201005034e-14,0.0,0.12311557788944724,56.281608555060906,397.7386934673367,0.003780459143991591,9.386934673366834,0.0
5.20603015075377e-14,0.0,0.12336683417085427,81.27804458251617,398.0402010050251,0.0034145924476098877,9.402010050251256,0.0
5.251256281407036e-14,0.0,0.12361809045226131,105.63356223903023,398.34170854271355,0.0030977802372900935,9.417085427135678,0.0
5.296482412060302e-14,0.0,0.12386934673366834,122.18921060899743,398.643216080402,0.0028303872670727105,9.4321608040201,0.0
5.341708542713569e-14,0.0,0.12412060301507538,126.24218781441763,398.94472361809045,0.002612549953248726,9.447236180904522,0.0
5.386934673366835e-14,0.0,0.12437185929648242,118.79886939993797,399.2462311557789,0.002444240326589557,9.462311557788945,0.0
5.432160804020102e-14,0.0,0.12462311557788945,105.76613514352326,399.54773869346735,0.0023253212985006604,9.477386934673367,0.0
5.4773869346733676e-14,0.0,0.12487437185929648,93.92646147147943,399.8492462311558,0.0022555911987160973,9.492462311557789,0.0
5.522613065326634e-14,0.0,0.12512562814070352,87.35722894306952,400.1507537688442,0.0022348160129271057,9.507537688442211,0.0
5.5678391959799006e-14,0.0,0.12537688442211056,86.6884218145304,400.45226130653265,0.0022627482516502664,9.522613065326633,0.0
5.6130653266331665e-14,0.0,0.12562814070351758,90.50837049613745,400.7537688442211,0.0023391319038931512,9.537688442211055,0.0
5.658291457286433e-14,0.0,0.12587939698492462,96.9116612216014,401.05527638190955,0.0024636934587057924,9.552763819095478,0.0
5.703517587939699e-14,0.0,0.12613065326633166,104.12055531903437,401.356783919598,0.0026361195030371386,9.5678391959799,0.0
5.748743718592966e-14,0.0,0.1263819095477387,110.44407116448701,401.65829145728645,0.0028560219142659913,9.582914572864322,0.0
5.793969849246232e-14,0.0,0.12663316582914574,114.27316825337941,401.95979899497485,0.003122892149209817,9.597989949748744,0.0
5.839195979899498e-14,0.0,0.12688442211055276,114.46198294495751,402.2613065326633,0.003436046576992206,9.613065326633166,0.0
5.884422110552765e-14,0.0,0.1271356783919598,110.88763157380926,402.56281407035175,0.00379456519921824,9.628140703517587,0.0
5.929648241206031e-14,0.0,0.12738693467336684,104.64918767214301,402.8643216080402,0.004197226435500351,9.64321608040201,0.0
5.974874371859297e-14,0.0,0.12763819095477388,97.5826793702962,403.16582914572865,0.004642440913435418,9.658291457286431,0.0
6.020100502512564e-14,0.0,0.1278894472361809,91.40574160115477,403.4673366834171,0.005128187377866071,9.673366834170855,0.0
6.06532663316583e-14,0.0,0.12814070351758794,87.12774296440675,403.7688442211055,0.005651953913720191,9.688442211055277,0.0
6.110552763819097e-14,0.0,0.12839195979899498,84.98032012355314,404.07035175879395,0.0062106876505322395,9.703517587939698,0.0
6.155778894472363e-14,0.0,0.12864321608040202,84.6386886233138,404.3718592964824,0.006800755977867441,9.71859296482412,0.0
6.201005025125628e-14,0.0,0.12889447236180904,85.5010361041768,404.67336683417085,0.007417922045514559,9.733668341708542,0.0
6.246231155778896e-14,0.0,0.12914572864321608,86.96539449176751,404.9748743718593,0.008057336950666176,9.748743718592966,0.0
6.291457286432161e-14,0.0,0.12939698492462312,88.5887679054243,405.27638190954775,0.00871355053131398,9.763819095477388,0.0
6.336683417085427e-14,0.0,0.12964824120603016,89.99428533247328,405.5778894472362,0.009380542100831805,9.77889447236181,0.0
6.381909547738694e-14,0.0,0.12989949748743718,90.65582755226302,405.8793969849246,0.01005177178873236,9.793969849246231,0.0
6.42713567839196e-14,0.0,0.13015075376884422,89.8910233609248,406.18090452261305,0.010720252417639811,9.809045226130653,0.0
6.472361809045227e-14,0.0,0.13040201005025126,87.20278242752809,406.4824120603015,0.01137864107226341,9.824120603015075,0.0
6.517587939698493e-14,0.0,0.1306532663316583,82.73653018207281,406.78391959798995,0.012019348732170726,9.839195979899497,0.0
6.562814070351759e-14,0.0,0.13090452261306534,77.46760920373566,407.0854271356784,0.012634665578858334,9.854271356783919,0.0
6.608040201005026e-14,0.0,0.13115577889447236,72.91161324395806,407.38693467336685,0.013216898882743841,9.869346733668342,0.0
6.653266331658292e-14,0.0,0.1314070351758794,70.44257475239061,407.6884422110553,0.013758519760609987,9.884422110552764,0.0
6.698492462311558e-14,0.0,0.13165829145728644,70.51135721009702,407.9899497487437,0.014252314599929103,9.899497487437186,0.0
6.743718592964825e-14,0.0,0.13190954773869346,72.20107094170436,408.29145728643215,0.014691536600554013,9.914572864321608,0.0
6.788944723618091e-14,0.0,0.1321608040201005,73.54858625219937,408.5929648241206,0.01507005270798887,9.92964824120603,0.0
6.834170854271357e-14,0.0,0.13241206030150754,72.61160248712359,408.89447236180905,0.015382481220159932,9.944723618090451,0.0
6.879396984924624e-14,0.0,0.13266331658291458,68.56628852300547,409.1959798994975,0.015624315547352007,9.959798994974875,0.0
6.92462311557789e-14,0.0,0.13291457286432162,61.99061589426116,409.4974874371859,0.015792029989836785,9.974874371859297,0.0
6.969849246231157e-14,0.0,0.13316582914572864,54.21786143009713,409.79899497487435,0.015883163957681995,9.989949748743719,0.0
7.015075376884423e-14,0.0,0.13341708542713568,46.4369924976385,410.1005025125628,0.0158963817714604,10.00502512562814,0.0
7.060301507537689e-14,0.0,0.13366834170854272,39.23912585523012,410.40201005025125,0.015831506022419322,10.020100502512562,0.0
7.105527638190956e-14,0.0,0.13391959798994973,32.72286682315913,410.7035175879397,0.01568952340088245,10.035175879396984,0.0
7.150753768844222e-14,0.0,0.13417085427135678,26.81111177965631,411.00502512562815,0.015472562882301612,10.050251256281406,0.0
7.195979899497488e-14,0.0,0.13442211055276382,21.44946559192157,411.3065326633166,0.015183847148783985,10.065326633165828,0.0
7.241206030150755e-14,0.0,0.13467336683417086,16.629810190623193,411.608040201005,0.014827619076981918,10.080402010050252,0.0
7.28643216080402e-14,0.0,0.1349246231155779,12.363333522723952,411.90954773869345,0.014409045999607578,10.095477386934673,0.0
7.331658291457286e-14,0.0,0.13517587939698492,8.690857695272792,412.2110552763819,0.01393410521010255,10.110552763819095,0.0
7.376884422110554e-14,0.0,0.13542713567839196,5.693301106877688,412.51256281407035,0.013409454796521326,10.125628140703517,0.0
7.42211055276382e-14,0.0,0.135678391959799,3.4417254136765503,412.8140703517588,0.012842294337146577,10.140703517587939,0.0
7.467336683417087e-14,0.0,0.13592964824120604,1.9188131202393441,413.11557788944725,0.012240220250749318,10.155778894472363,0.0
7.512562814070352e-14,0.0,0.13618090452261306,0.9962113230054197,413.4170854271357,0.011611080661656675,10.170854271356784,0.0
7.557788944723618e-14,0.0,0.1364321608040201,0.488946294656041,413.7185929648241,0.010962834515730104,10.185929648241206,0.0
7.603015075376885e-14,0.0,0.13668341708542714,0.22892147358177725,414.02010050251255,0.010303419378214199,10.201005025125628,0.0
7.648241206030151e-14,0.0,0.13693467336683418,0.10153363816893685,414.321608040201,0.009640631875990317,10.21608040201005,0.0
7.693467336683418e-14,0.0,0.13718592964824122,0.04174546016670982,414.62311557788945,0.00898202413897708,10.231155778894472,0.0
7.738693467336684e-14,0.0,0.13743718592964824,0.015498945310712116,414.9246231155779,0.008334818876904721,10.246231155778894,0.0
7.78391959798995e-14,0.0,0.13768844221105528,0.00508279326380203,415.2261306532663,0.007705844929999737,10.261306532663315,0.0
7.829145728643217e-14,0.0,0.13793969849246232,0.0014499724115779595,415.52763819095475,0.007101494288094169,10.27638190954774,0.0
7.874371859296483e-14,0.0,0.13819095477386933,0.00035636103238875793,415.8291457286432,0.006527700714789344,10.291457286432161,0.0
7.919597989949749e-14,0.0,0.13844221105527638,7.501429914529523e-05,416.13065326633165,0.005989939272294407,10.306532663316583,0.0
7.964824120603016e-14,0.0,0.13869346733668342,1.3475328377786865e-05,416.4321608040201,0.005493245246279022,10.321608040201005,0.0
8.010050251256282e-14,0.0,0.13894472361809046,2.0608177426461023e-06,416.73366834170855,0.005042250242717056,10.336683417085426,0.0
8.055276381909548e-14,0.0,0.1391959798994975,2.6786314556097255e-07,417.035175879397,0.00464123259030903,10.35175879396985,0.0
8.100502512562815e-14,0.0,0.13944723618090452,2.9553100940737322e-08,417.3366834170854,0.004294178648475869,10.366834170854272,0.0
8.145728643216081e-14,0.0,0.13969849246231156,2.7647845651464875e-09,417.63819095477385,0.004004851203868159,10.381909547738694,0.0
8.190954773869348e-14,0.0,0.1399497487437186,2.1913520935923317e-10,417.9396984924623,0.0037768608458943072,10.396984924623116,0.0
8.236180904522614e-14,0.0,0.1402010050251256,1.4703978233033116e-11,418.24120603015075,0.0036137360488958446,10.412060301507537,0.0
8.28140703517588e-14,0.0,0.14045226130653266,8.347433386442654e-13,418.5427135678392,0.0035189876576890793,10.42713567839196,0.0
8.326633165829147e-14,0.0,0.1407035175879397,4.0070797045608613e-14,418.84422110552765,0.0034961635747058507,10.442211055276381,0.0
8.371859296482413e-14,0.0,0.14095477386934674,1.6257527459979928e-15,419.1457286432161,0.0035488896797987372,10.457286432160803,0.0
8.41708542713568e-14,0.0,0.14120603015075378,5.572579073203857e-17,419.4472361809045,0.0036808933755866917,10.472361809045227,0.0
8.462311557788946e-14,0.0,0.1414572864321608,1.6131790449592295e-18,419.74874371859295,0.0038960066383777136,10.487437185929648,0.0
8.507537688442212e-14,0.0,0.14170854271356784,3.9428047784071364e-20,420.0502512562814,0.004198146062146098,10.50251256281407,0.0
8.552763819095479e-14,0.0,0.14195979899497488,8.134214396114248e-22,420.35175879396985,0.0045912681037566265,10.517587939698492,0.0
8.597989949748745e-14,0.0,0.14221105527638192,1.416190539143454e-23,420.6532663316583,0.005079298562048847,10.532663316582914,0.0
8.64321608040201e-14,0.0,0.14246231155778893,2.0803960907409675e-25,420.95477386934675,0.0056660362386395996,10.547738693467338,0.0
8.688442211055278e-14,0.0,0.14271356783919598,2.5782409047530354e-27,421.2562814070352,0.0063550317174161045,10.56281407035176,0.0
8.733668341708543e-14,0.0,0.14296482412060302,2.695252232814483e-29,421.5577889447236,0.007149443240931769,10.577889447236181,0.0
8.778894472361809e-14,0.0,0.14321608040201006,2.3764461664160883e-31,421.85929648241205,0.00805187272835583,10.592964824120603,0.0
8.824120603015076e-14,0.0,0.1434673366834171,1.767139599613715e-33,422.1608040201005,0.009064186038909025,10.608040201005025,0.0
8.869346733668342e-14,0.0,0.14371859296482412,1.108143500896587e-35,422.46231155778895,0.010187322599488732,10.623115577889447,0.0
8.91457286432161e-14,0.0,0.14396984924623116,5.859717065084813e-38,422.7638190954774,0.011421100443649279,10.638190954773869,0.0
8.959798994974875e-14,0.0,0.1442211055276382,2.6127053943909447e-40,423.0653266331658,0.01276402350660798,10.65326633165829,0.0
9.005025125628141e-14,0.0,0.1444723618090452,9.822425479039925e-43,423.36683417085425,0.014213098641501342,10.668341708542712,0.0
9.050251256281408e-14,0.0,0.14472361809045226,3.1134793737355515e-45,423.6683417085427,0.015763670220931395,10.683417085427136,0.0
9.095477386934674e-14,0.0,0.1449748743718593,8.3206876211836e-48,423.96984924623115,0.017409280323903698,10.698492462311558,0.0
9.140703517587941e-14,0.0,0.14522613065326634,1.8747682709749458e-50,424.2713567839196,0.019141562347068524,10.71356783919598,0.0
9.185929648241207e-14,0.0,0.14547738693467338,3.5612469978012275e-53,424.57286432160805,0.020950175395980833,10.728643216080402,0.0
9.231155778894473e-14,0.0,0.1457286432160804,5.703155196583114e-56,424.8743718592965,0.022822785994236622,10.743718592964823,0.0
9.27638190954774e-14,0.0,0.14597989949748744,7.699820318873856e-59,425.1758793969849,0.024745102497887164,10.758793969849247,0.0
9.321608040201006e-14,0.0,0.14623115577889448,8.763811970857196e-62,425.47738693467335,0.026700966137789814,10.773869346733669,0.0
9.366834170854272e-14,0.0,0.1464824120603015,8.409074281824937e-65,425.7788944723618,0.02867250086905108,10.78894472361809,0.0
9.412060301507539e-14,0.0,0.14673366834170853,6.80208950141088e-68,426.08040201005025,0.03064032223701822,10.804020100502512,0.0
9.457286432160805e-14,0.0,0.14698492462311558,4.638445404313222e-71,426.3819095477387,0.03258380334190049,10.819095477386934,0.0
9.502512562814071e-14,0.0,0.14723618090452262,2.6664653779308234e-74,426.68341708542715,0.03448139378115116,10.834170854271356,0.0
9.547738693467338e-14,0.0,0.14748743718592966,1.2922028583325658e-77,426.9849246231156,0.03631098526263338,10.849246231155778,0.0
9.592964824120604e-14,0.0,0.14773869346733667,5.279039328908992e-81,427.286432160804,0.038050315510808924,10.8643216080402,0.0
9.638190954773871e-14,0.0,0.14798994974874372,1.8180551070496704e-84,427.58793969849245,0.03967740023222018,10.879396984924623,0.0
9.683417085427137e-14,0.0,0.14824120603015076,5.278200326908604e-88,427.8894472361809,0.04117098136066217,10.894472361809045,0.0
9.728643216080403e-14,0.0,0.1484924623115578,1.2917852279211234e-91,428.19095477386935,0.042510978652043896,10.909547738693467,0.0
9.77386934673367e-14,0.0,0.1487437185929648,2.6651366608115062e-95,428.4924623115578,0.04367893101443034,10.924623115577889,0.0
9.819095477386936e-14,0.0,0.14899497487437185,4.63524426385626e-99,428.7939698492462,0.044658413790726534,10.93969849246231,0.0
9.864321608040203e-14,0.0,0.1492462311557789,6.795933255236372e-103,429.09547738693465,0.0454354185873735,10.954773869346734,0.0
9.909547738693469e-14,0.0,0.14949748743718594,8.399402382070065e-107,429.3969849246231,0.045998683163554786,10.969849246231156,0.0
9.954773869346734e-14,0.0,0.14974874371859298,8.751248556479324e-111,429.69849246231155,0.04633996033658091,10.984924623115578,0.0
1e-13,0.0,0.15,7.686234273614936e-115,430.0,0.046454216768551174,11.0,0.0

==> figures/ssb/smc/smc_battery_simplified_10_512_seed_46_1d_marginals_cathode_thickness_number_of_particles_pmf.csv <==
cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pmf
9.0,1.0

==> figures/ssb/smc/smc_battery_simplified_10_512_seed_46_1d_marginals_separator_thickness_pmf.csv <==
separator_thickness,separator_thickness_pmf
370.0,0.13715395176344308
390.0,0.1917100699875662
410.0,0.17113235032040336
430.0,0.5000036279285875

==> figures/ssb/smc/smc_battery_simplified_5_16_seed_46_1d_marginals.csv <==
diff_am,diff_am_pdf,c_rate,c_rate_pdf,separator_thickness,separator_thickness_pdf,cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pdf
1e-14,0.0,0.1,0.0,370.0,0.0030821835060813084,8.0,0.0
1.0452261306532663e-14,0.0,0.10025125628140705,0.0,370.30150753768845,0.0030877084316651383,8.015075376884422,0.0
1.0904522613065327e-14,0.0,0.10050251256281408,0.0,370.6030150753769,0.0030887317663588505,8.030150753768844,0.0
1.135678391959799e-14,0.0,0.10075376884422112,0.0,370.90452261306535,0.0030853704380725618,8.045226130653266,0.0
1.1809045226130654e-14,0.0,0.10100502512562815,0.0,371.20603015075375,0.003077773367213817,8.06030150753769,0.0
1.2261306532663317e-14,0.0,0.10125628140703519,0.0,371.5075376884422,0.003066120677505991,8.075376884422111,0.0
1.271356783919598e-14,0.0,0.10150753768844221,0.0,371.80904522613065,0.0030506226125970484,8.090452261306533,0.0
1.3165829145728644e-14,0.0,0.10175879396984926,0.0,372.1105527638191,0.0030315181658001336,8.105527638190955,0.0
1.3618090452261307e-14,0.0,0.10201005025125628,0.0,372.41206030150755,0.0030090734334320066,8.120603015075377,0.0
1.407035175879397e-14,0.0,0.10226130653266333,0.0,372.713567839196,0.002983579705208343,8.135678391959798,0.0
1.4522613065326632e-14,0.0,0.10251256281407035,0.0,373.0150753768844,0.002955351307980841,8.150753768844222,0.0
1.4974874371859297e-14,0.0,0.1027638190954774,0.0,373.31658291457285,0.0029247232217274014,8.165829145728644,0.0
1.5427135678391962e-14,0.0,0.10301507537688442,0.0,373.6180904522613,0.002892048489106062,8.180904522613066,0.0
1.5879396984924624e-14,0.0,0.10326633165829147,0.0,373.91959798994975,0.00285769544203139,8.195979899497488,0.0
1.6331658291457286e-14,0.0,0.1035175879396985,0.0,374.2211055276382,0.0028220447706112984,8.21105527638191,0.0
1.678391959798995e-14,0.0,0.10376884422110554,0.0,374.52261306532665,0.0027854864613771242,8.226130653266331,0.0
1.7236180904522616e-14,0.0,0.10402010050251256,0.0,374.8241206030151,0.0027484166330423885,8.241206030150753,0.0
1.7688442211055278e-14,0.0,0.1042713567839196,0.0,375.1256281407035,0.0027112342990303854,8.256281407035177,0.0
1.814070351758794e-14,0.0,0.10452261306532663,0.0,375.42713567839195,0.002674338086717086,8.271356783919598,0.0
1.8592964824120604e-14,0.0,0.10477386934673368,0.0,375.7286432160804,0.002638122943748335,8.28643216080402,0.0
1.904522613065327e-14,0.0,0.1050251256281407,0.0,376.03015075376885,0.0026029768619143297,8.301507537688442,0.0
1.949748743718593e-14,0.0,0.10527638190954774,0.0,376.3316582914573,0.0025692776489114966,8.316582914572864,0.0
1.9949748743718593e-14,0.0,0.10552763819095477,0.0,376.63316582914575,0.0025373897779039354,8.331658291457286,0.0
2.0402010050251258e-14,0.0,0.10577889447236181,0.0,376.93467336683415,0.0025076613441282437,8.346733668341708,0.0
2.0854271356783923e-14,0.0,0.10603015075376884,0.0,377.2361809045226,0.0024804211568827507,8.361809045226131,0.0
2.1306532663316585e-14,0.0,0.10628140703517588,0.0,377.53768844221105,0.00245597599412249,8.376884422110553,0.0
2.1758793969849247e-14,0.0,0.10653266331658293,0.0,377.8391959798995,0.0024346080455607965,8.391959798994975,0.0
2.2211055276381912e-14,0.0,0.10678391959798995,0.0,378.14070351758795,0.0024165725686758626,8.407035175879397,0.0
2.2663316582914577e-14,0.0,0.107035175879397,0.0,378.4422110552764,0.0024020957803520078,8.422110552763819,0.0
2.311557788944724e-14,0.0,0.10728643216080402,0.0,378.7437185929648,0.002391373005067168,8.43718592964824,0.0
2.35678391959799e-14,0.0,0.10753768844221107,1.7307104e-316,379.04522613065325,0.002384567098585739,8.452261306532662,0.0
2.4020100502512565e-14,0.0,0.1077889447236181,8.177975726373462e-306,379.3467336683417,0.002381807164043357,8.467336683417086,0.0
2.447236180904523e-14,0.0,0.10804020100502514,2.534443878309521e-295,379.64824120603015,0.0023831875751303953,8.482412060301508,0.0
2.4924623115577895e-14,0.0,0.10829145728643216,5.151515592500324e-285,379.9497487437186,0.002388767318806133,8.49748743718593,0.0
2.5376884422110554e-14,0.0,0.1085427135678392,6.86756594295432e-275,380.25125628140705,0.002398569667616165,8.512562814070352,0.0
2.582914572864322e-14,0.0,0.10879396984924623,6.004628449882619e-265,380.5527638190955,0.002412582189251823,8.527638190954773,0.0
2.6281407035175884e-14,0.0,0.10904522613065327,3.443379785457691e-255,380.8542713567839,0.002430757098491497,8.542713567839195,0.0
2.673366834170855e-14,0.0,0.1092964824120603,1.2950877635881382e-245,381.15577889447235,0.00245301195410835,8.557788944723619,0.0
2.7185929648241207e-14,0.0,0.10954773869346734,3.1946918084979775e-236,381.4572864321608,0.002479230700726211,8.57286432160804,0.0
2.7638190954773872e-14,0.0,0.10979899497487437,5.168615636720253e-227,381.75879396984925,0.0025092650529637993,8.587939698492463,0.0
2.8090452261306537e-14,0.0,0.11005025125628141,5.484474436425292e-218,382.0603015075377,0.0025429362165366775,8.603015075376884,0.0
2.85427135678392e-14,0.0,0.11030150753768844,3.816904725419222e-209,382.36180904522615,0.0025800369382963685,8.618090452261306,0.0
2.899497487437186e-14,0.0,0.11055276381909548,1.7422206784021658e-200,382.66331658291455,0.0026203338744879086,8.633165829145728,0.0
2.9447236180904526e-14,7.641157446578883e-300,0.11080402010050251,5.215675631925569e-192,382.964824120603,0.0026635702638134044,8.64824120603015,0.0
2.989949748743719e-14,2.633820568497594e-268,0.11105527638190955,1.0240792899806857e-183,383.26633165829145,0.0027094688892131814,8.663316582914574,0.0
3.0351758793969856e-14,1.895636997935152e-238,0.11130653266331658,1.318779648080128e-175,383.5678391959799,0.002757735309633167,8.678391959798995,0.0
3.0804020100502515e-14,2.848827303067711e-210,0.11155778894472362,1.113849704626004e-167,383.86934673366835,0.0028080613404536173,8.693467336683417,0.0
3.125628140703518e-14,8.939619301322006e-184,0.11180904522613065,6.170164456050252e-160,384.1708542713568,0.002860128758728434,8.708542713567839,0.0
3.1708542713567845e-14,5.857521361988223e-159,0.1120603015075377,2.241727327641852e-152,384.4723618090452,0.002913613206944567,8.72361809045226,0.0
3.216080402010051e-14,8.014024997252797e-136,0.11231155778894472,5.3417663380273196e-145,384.77386934673365,0.0029681882666787235,8.738693467336683,0.0
3.261306532663317e-14,2.2894410178045007e-114,0.11256281407035176,8.348400033898745e-138,385.0753768844221,0.0030235296713238876,8.753768844221106,0.0
3.306532663316583e-14,1.3656838734096925e-94,0.1128140703517588,8.557327682149842e-131,385.37688442211055,0.003079319625003391,8.768844221105528,0.0
3.35175879396985e-14,1.7010334654279775e-76,0.11306532663316583,5.752942154848408e-124,385.678391959799,0.0031352511929069026,8.78391959798995,0.0
3.396984924623116e-14,4.424024155509415e-60,0.11331658291457286,2.5366427669743854e-117,385.97989949748745,0.0031910327265931263,8.798994974874372,0.0
3.442211055276382e-14,2.4025037619181287e-45,0.1135678391959799,7.335788224282118e-111,386.2814070351759,0.003246392286328282,8.814070351758794,0.0
3.4874371859296487e-14,2.72428549579439e-32,0.11381909547738694,1.3914044974749045e-104,386.5829145728643,0.003301082021289865,8.829145728643216,0.0
3.532663316582915e-14,6.450347547439848e-21,0.11407035175879397,1.730933894996836e-98,386.88442211055275,0.003354882467478834,8.844221105527637,0.0
3.5778894472361817e-14,3.189007735875204e-11,0.11432160804020101,1.4123092959245746e-92,387.1859296482412,0.00340760672246966,8.859296482412061,0.0
3.6231155778894475e-14,0.0032920782962289835,0.11457286432160804,7.557947094947533e-87,387.48743718592965,0.0034591044557018055,8.874371859296483,0.0
3.668341708542714e-14,7096.301289624588,0.11482412060301508,2.652808418306649e-81,387.7889447236181,0.0035092657128918707,8.889447236180905,0.0
3.7135678391959805e-14,319525835.3514793,0.11507537688442211,6.107176086213726e-76,388.09045226130655,0.0035580244733350425,8.904522613065327,0.0
3.758793969849247e-14,304225573221.0628,0.11532663316582915,9.221756198067554e-71,388.391959798995,0.0036053619193772302,8.919597989949748,0.0
3.804020100502513e-14,8603446117515.617,0.11557788944723618,9.133427600926102e-66,388.6934673366834,0.0036513093781818337,8.93467336683417,0.0
3.8492462311557794e-14,72524899224927.08,0.11582914572864322,5.933517232093133e-61,388.99497487437185,0.0036959508970933995,8.949748743718594,0.0
3.894472361809046e-14,505324507414728.0,0.11608040201005025,2.5285074509327364e-56,389.2964824120603,0.0037394254154165417,8.964824120603016,0.0
3.9396984924623124e-14,738035268438554.4,0.1163316582914573,7.068230656051447e-52,389.59798994974875,0.0037819284972835394,8.979899497487438,0.0
3.984924623115579e-14,643001758882779.5,0.11658291457286432,1.2962235089692475e-47,389.8994974874372,0.003823713592476681,8.99497487437186,0.0
4.030150753768845e-14,145979343101000.28,0.11683417085427136,1.5595886892098672e-43,390.2010050251256,0.003865092794599087,9.010050251256281,0.0
4.075376884422111e-14,35764858465720.15,0.11708542713567839,1.2312694469292664e-39,390.50251256281405,0.003906437068845621,9.025125628140703,0.0
4.120603015075378e-14,19097842315046.3,0.11733668341708543,6.379388192477505e-36,390.8040201005025,0.003948175924808198,9.040201005025125,0.0
4.1658291457286436e-14,38987117262735.92,0.11758793969849246,2.1696132728378235e-32,391.10552763819095,0.003990796513250677,9.055276381909547,0.0
4.21105527638191e-14,2774719896737.2773,0.1178391959798995,4.8449579056869317e-29,391.4070351758794,0.004034842129598106,9.07035175879397,0.0
4.2562814070351766e-14,4130479840.7761235,0.11809045226130654,7.106767918762593e-26,391.70854271356785,0.004080910110996104,9.085427135678392,0.0
4.301507537688443e-14,128388.41753566355,0.11834170854271357,6.851019138113592e-23,392.0100502512563,0.004129649118196452,9.100502512562814,0.0
4.3467336683417096e-14,0.08332841969637458,0.1185929648241206,4.3434870258749e-20,392.3115577889447,0.004181755798203443,9.115577889447236,0.0
4.3919597989949755e-14,1.1292819856706666e-09,0.11884422110552764,1.812650187281449e-17,392.61306532663315,0.004237970828558902,9.130653266331658,0.0
4.437185929648242e-14,3.1956088119419207e-19,0.11909547738693468,4.985257462495881e-15,392.9145728643216,0.004299074349336185,9.14572864321608,0.0
4.4824120603015085e-14,1.8881947024503024e-30,0.11934673366834171,9.049011467734422e-13,393.21608040201005,0.004365880794337548,9.160804020100503,0.0
4.5276381909547743e-14,2.32960288056049e-43,0.11959798994974874,1.0860493764342493e-10,393.5175879396985,0.00443923313862397,9.175879396984925,0.0
4.572864321608041e-14,6.001488378833218e-58,0.11984924623115578,8.637474923738971e-09,393.81909547738695,0.0045199965853283735,9.190954773869347,0.0
4.6180904522613073e-14,3.2283305755683775e-74,0.12010050251256282,4.5636355548857424e-07,394.1206030150754,0.004609051720682613,9.206030150753769,0.0
4.663316582914574e-14,3.626093382409486e-92,0.12035175879396985,1.6062749061386763e-05,394.4221105527638,0.004707287172294697,9.22110552763819,0.0
4.70854271356784e-14,8.504365640669853e-112,0.12060301507537688,0.000377688713124639,394.72361809045225,0.0048155918119046235,9.236180904522612,0.0
4.753768844221106e-14,4.164729691736914e-133,0.12085427135678392,0.0059484151392080265,395.0251256281407,0.004934846550082389,9.251256281407034,0.0
4.7989949748743727e-14,4.2586668699038253e-156,0.12110552763819096,0.06289765821603781,395.32663316582915,0.005065915776559539,9.266331658291458,0.0
4.844221105527639e-14,9.09290124040976e-181,0.12135678391959799,0.44751670854159403,395.6281407035176,0.005209638506045748,9.28140703517588,0.0
4.889447236180905e-14,4.05390189246318e-207,0.12160804020100503,2.1501487099510936,395.92964824120605,0.005366819295413498,9.296482412060302,0.0
4.9346733668341715e-14,3.773861428043925e-235,0.12185929648241206,7.04619841521987,396.23115577889445,0.005538219003962208,9.311557788944723,0.0
4.979899497487438e-14,7.335684076375313e-265,0.1221105527638191,16.298241656564404,396.5326633165829,0.0057245454740197585,9.326633165829145,0.0
5.0251256281407045e-14,2.977400415191015e-296,0.12236180904522613,29.714690737836737,396.83417085427135,0.0059264442143199675,9.341708542713567,0.0
5.070351758793971e-14,0.0,0.12261306532663317,54.07856606034227,397.1356783919598,0.006144489173318736,9.35678391959799,0.0
5.115577889447237e-14,0.0,0.1228643216080402,112.7236743978113,397.43718592964825,0.006379173693779211,9.371859296482413,0.0
5.1608040201005034e-14,0.0,0.12311557788944724,225.1490873607943,397.7386934673367,0.006630901743474746,9.386934673366834,0.0
5.20603015075377e-14,0.0,0.12336683417085427,359.555678381161,398.0402010050251,0.00689997951962142,9.402010050251256,0.0
5.251256281407036e-14,0.0,0.12361809045226131,442.86421497425147,398.34170854271355,0.007186607526559548,9.417085427135678,0.0
5.296482412060302e-14,0.0,0.12386934673366834,457.3276805305213,398.643216080402,0.007490873227157837,9.4321608040201,0.0
5.341708542713569e-14,0.0,0.12412060301507538,454.99567330141093,398.94472361809045,0.007812744368322053,9.447236180904522,0.0
5.386934673366835e-14,0.0,0.12437185929648242,444.18361107405525,399.2462311557789,0.008152063079757094,9.462311557788945,0.0
5.432160804020102e-14,0.0,0.12462311557788945,388.8657741561403,399.54773869346735,0.008508540842690369,9.477386934673367,0.0
5.4773869346733676e-14,0.0,0.12487437185929648,305.36636957217706,399.8492462311558,0.008881754421541523,9.492462311557789,0.0
5.522613065326634e-14,0.0,0.12512562814070352,227.963339749114,400.1507537688442,0.009271142846468638,9.507537688442211,0.0
5.5678391959799006e-14,0.0,0.12537688442211056,151.9250828467546,400.45226130653265,0.009676005528308947,9.522613065326633,0.0
5.6130653266331665e-14,0.0,0.12562814070351758,78.9287829105192,400.7537688442211,0.010095501579634536,9.537688442211055,0.0
5.658291457286433e-14,0.0,0.12587939698492462,31.493304801649334,401.05527638190955,0.010528650406487677,9.552763819095478,0.0
5.703517587939699e-14,0.0,0.12613065326633166,15.692890433364978,401.356783919598,0.01097433362485935,9.5678391959799,0.0
5.748743718592966e-14,0.0,0.1263819095477387,18.07521150837833,401.65829145728645,0.011431298344201894,9.582914572864322,0.0
5.793969849246232e-14,0.0,0.12663316582914574,24.70904875682256,401.95979899497485,0.011898161847291183,9.597989949748744,0.0
5.839195979899498e-14,0.0,0.12688442211055276,29.485751595260073,402.2613065326633,0.012373417681699368,9.613065326633166,0.0
5.884422110552765e-14,0.0,0.1271356783919598,31.85799215145887,402.56281407035175,0.01285544316312244,9.628140703517587,0.0
5.929648241206031e-14,0.0,0.12738693467336684,30.1406831275222,402.8643216080402,0.013342508275008767,9.64321608040201,0.0
5.974874371859297e-14,0.0,0.12763819095477388,22.17744746201928,403.16582914572865,0.013832785932519765,9.658291457286431,0.0
6.020100502512564e-14,0.0,0.1278894472361809,11.544815737010998,403.4673366834171,0.014324363562036495,9.673366834170855,0.0
6.06532663316583e-14,0.0,0.12814070351758794,4.060636784491724,403.7688442211055,0.014815255930428619,9.688442211055277,0.0
6.110552763819097e-14,0.0,0.12839195979899498,0.9473533150377645,404.07035175879395,0.015303419141361223,9.703517587939698,0.0
6.155778894472363e-14,0.0,0.12864321608040202,0.14557897850369095,404.3718592964824,0.015786765699274046,9.71859296482412,0.0
6.201005025125628e-14,0.0,0.12889447236180904,0.014696311211776458,404.67336683417085,0.01626318052559783,9.733668341708542,0.0
6.246231155778896e-14,0.0,0.12914572864321608,0.0009736569556577509,404.9748743718593,0.01673053779651465,9.748743718592966,0.0
6.291457286432161e-14,0.0,0.12939698492462312,4.2317964443937576e-05,405.27638190954775,0.017186718457388016,9.763819095477388,0.0
6.336683417085427e-14,0.0,0.12964824120603016,1.206424793727602e-06,405.5778894472362,0.017629628256133737,9.77889447236181,0.0
6.381909547738694e-14,0.0,0.12989949748743718,2.2558350523878663e-08,405.8793969849246,0.018057216126501966,9.793969849246231,0.0
6.42713567839196e-14,0.0,0.13015075376884422,2.7665353808056453e-10,406.18090452261305,0.018467492742714253,9.809045226130653,0.0
6.472361809045227e-14,0.0,0.13040201005025126,2.2252718662909265e-12,406.4824120603015,0.018858549059342346,9.824120603015075,0.0
6.517587939698493e-14,0.0,0.1306532663316583,1.1739412902387447e-14,406.78391959798995,0.019228574644895278,9.839195979899497,0.0
6.562814070351759e-14,0.0,0.13090452261306534,4.0618654940015383e-17,407.0854271356784,0.019575875614425923,9.854271356783919,0.0
6.608040201005026e-14,0.0,0.13115577889447236,9.217652331232134e-20,407.38693467336685,0.019898891965692483,9.869346733668342,0.0
6.653266331658292e-14,0.0,0.1314070351758794,1.371925861357251e-22,407.6884422110553,0.020196214125068754,9.884422110552764,0.0
6.698492462311558e-14,0.0,0.13165829145728644,1.3392339787394106e-25,407.9899497487437,0.02046659851351653,9.899497487437186,0.0
6.743718592964825e-14,0.0,0.13190954773869346,8.574281934828741e-29,408.29145728643215,0.020708981949508584,9.914572864321608,0.0
6.788944723618091e-14,0.0,0.1321608040201005,3.6004313723753184e-32,408.5929648241206,0.020922494714753336,9.92964824120603,0.0
6.834170854271357e-14,0.0,0.13241206030150754,9.915777892839209e-36,408.89447236180905,0.02110647211984518,9.944723618090451,0.0
6.879396984924624e-14,0.0,0.13266331658291458,1.7910780757305378e-39,409.1959798994975,0.021260464420402823,9.959798994974875,0.0
6.92462311557789e-14,0.0,0.13291457286432162,2.121864854722554e-43,409.4974874371859,0.02138424494970415,9.974874371859297,0.0
6.969849246231157e-14,0.0,0.13316582914572864,1.6486800971500804e-47,409.79899497487435,0.021477816351079773,9.989949748743719,0.0
7.015075376884423e-14,0.0,0.13341708542713568,8.401765286720193e-52,410.1005025125628,0.021541414812159338,10.00502512562814,0.0
7.060301507537689e-14,0.0,0.13366834170854272,2.808149134382641e-56,410.40201005025125,0.02157551222322776,10.020100502512562,0.0
7.105527638190956e-14,0.0,0.13391959798994973,6.155810839322545e-61,410.7035175879397,0.021580816203171774,10.035175879396984,0.0
7.150753768844222e-14,0.0,0.13417085427135678,8.85045987573898e-66,411.00502512562815,0.021558267958497305,10.050251256281406,0.0
7.195979899497488e-14,0.0,0.13442211055276382,8.34568296868751e-71,411.3065326633166,0.02150903796338481,10.065326633165828,0.0
7.241206030150755e-14,0.0,0.13467336683417086,5.1614699391007455e-76,411.608040201005,0.021434519471429776,10.080402010050252,0.0
7.28643216080402e-14,0.0,0.1349246231155779,2.093632231308716e-81,411.90954773869345,0.02133631989229581,10.095477386934673,0.0
7.331658291457286e-14,0.0,0.13517587939698492,5.569841835309823e-87,412.2110552763819,0.021216250088709053,10.110552763819095,0.0
7.376884422110554e-14,0.0,0.13542713567839196,9.718535021673619e-93,412.51256281407035,0.0210763116707725,10.125628140703517,0.0
7.42211055276382e-14,0.0,0.135678391959799,1.112177792799571e-98,412.8140703517588,0.02091868238522566,10.140703517587939,0.0
7.467336683417087e-14,0.0,0.13592964824120604,8.347628404807518e-105,413.11557788944725,0.02074569971678988,10.155778894472363,0.0
7.512562814070352e-14,0.0,0.13618090452261306,4.10929643292967e-111,413.4170854271357,0.020559842836912312,10.170854271356784,0.0
7.557788944723618e-14,0.0,0.1364321608040201,1.3267445370514397e-117,413.7185929648241,0.02036371305187525,10.185929648241206,0.0
7.603015075376885e-14,0.0,0.13668341708542714,2.8094584847150344e-124,414.02010050251255,0.02016001291721914,10.201005025125628,0.0
7.648241206030151e-14,0.0,0.13693467336683418,3.9018754620771607e-131,414.321608040201,0.01995152419861605,10.21608040201005,0.0
7.693467336683418e-14,0.0,0.13718592964824122,3.554181994662247e-138,414.62311557788945,0.019741084870629044,10.231155778894472,0.0
7.738693467336684e-14,0.0,0.13743718592964824,2.123349064087205e-145,414.9246231155779,0.019531565354144884,10.246231155778894,0.0
7.78391959798995e-14,0.0,0.13768844221105528,8.319909488589402e-153,415.2261306532663,0.019325844200625972,10.261306532663315,0.0
7.829145728643217e-14,0.0,0.13793969849246232,2.1381160922963296e-160,415.52763819095475,0.019126783436688315,10.27638190954774,0.0
7.874371859296483e-14,0.0,0.13819095477386933,3.6037896748663752e-168,415.8291457286432,0.018937203785883792,10.291457286432161,0.0
7.919597989949749e-14,0.0,0.13844221105527638,3.983850798630581e-176,416.13065326633165,0.01875985998597567,10.306532663316583,0.0
7.964824120603016e-14,0.0,0.13869346733668342,2.888432130565607e-184,416.4321608040201,0.018597416419498778,10.321608040201005,0.0
8.010050251256282e-14,0.0,0.13894472361809046,1.373525553729362e-192,416.73366834170855,0.01845242327304925,10.336683417085426,0.0
8.055276381909548e-14,0.0,0.1391959798994975,4.283776399472632e-201,417.035175879397,0.018327293436623118,10.35175879396985,0.0
8.100502512562815e-14,0.0,0.13944723618090452,8.762586497069919e-210,417.3366834170854,0.018224280348504245,10.366834170854272,0.0
8.145728643216081e-14,0.0,0.13969849246231156,1.1755830512002605e-218,417.63819095477385,0.018145456983767485,10.381909547738694,0.0
8.190954773869348e-14,0.0,0.1399497487437186,1.0344030396566726e-227,417.9396984924623,0.018092696175504058,10.396984924623116,0.0
8.236180904522614e-14,0.0,0.1402010050251256,5.969551922820974e-237,418.24120603015075,0.018067652447477787,10.412060301507537,0.0
8.28140703517588e-14,0.0,0.14045226130653266,2.2594833942674237e-246,418.5427135678392,0.018071745525168277,10.42713567839196,0.0
8.326633165829147e-14,0.0,0.1407035175879397,5.609085340428467e-256,418.84422110552765,0.018106145679134558,10.442211055276381,0.0
8.371859296482413e-14,0.0,0.14095477386934674,9.132515446926595e-266,419.1457286432161,0.01817176104042034,10.457286432160803,0.0
8.41708542713568e-14,0.0,0.14120603015075378,9.752237227442069e-276,419.4472361809045,0.018269227012398907,10.472361809045227,0.0
8.462311557788946e-14,0.0,0.1414572864321608,6.830202390622661e-286,419.74874371859295,0.018398897887097847,10.487437185929648,0.0
8.507537688442212e-14,0.0,0.14170854271356784,3.1374611897295443e-296,420.0502512562814,0.018560840756730007,10.50251256281407,0.0
8.552763819095479e-14,0.0,0.14195979899497488,9.452324569267101e-307,420.35175879396985,0.018754831792963823,10.517587939698492,0.0
8.597989949748745e-14,0.0,0.14221105527638192,1.8677287e-317,420.6532663316583,0.01898035494747848,10.532663316582914,0.0
8.64321608040201e-14,0.0,0.14246231155778893,0.0,420.95477386934675,0.019236603107651254,10.547738693467338,0.0
8.688442211055278e-14,0.0,0.14271356783919598,0.0,421.2562814070352,0.01952248172091787,10.56281407035176,0.0
8.733668341708543e-14,0.0,0.14296482412060302,0.0,421.5577889447236,0.019836614880535102,10.577889447236181,0.0
8.778894472361809e-14,0.0,0.14321608040201006,0.0,421.85929648241205,0.020177353844278465,10.592964824120603,0.0
8.824120603015076e-14,0.0,0.1434673366834171,0.0,422.1608040201005,0.020542787936163553,10.608040201005025,0.0
8.869346733668342e-14,0.0,0.14371859296482412,0.0,422.46231155778895,0.020930757759738843,10.623115577889447,0.0
8.91457286432161e-14,0.0,0.14396984924623116,0.0,422.7638190954774,0.021338870630020938,10.638190954773869,0.0
8.959798994974875e-14,0.0,0.1442211055276382,0.0,423.0653266331658,0.021764518109928636,10.65326633165829,0.0
9.005025125628141e-14,0.0,0.1444723618090452,0.0,423.36683417085425,0.022204895516305893,10.668341708542712,0.0
9.050251256281408e-14,0.0,0.14472361809045226,0.0,423.6683417085427,0.022657023240534518,10.683417085427136,0.0
9.095477386934674e-14,0.0,0.1449748743718593,0.0,423.96984924623115,0.02311776970955021,10.698492462311558,0.0
9.140703517587941e-14,0.0,0.14522613065326634,0.0,424.2713567839196,0.023583875795030254,10.71356783919598,0.0
9.185929648241207e-14,0.0,0.14547738693467338,0.0,424.57286432160805,0.024051980461862747,10.728643216080402,0.0
9.231155778894473e-14,0.0,0.1457286432160804,0.0,424.8743718592965,0.024518647431996977,10.743718592964823,0.0
9.27638190954774e-14,0.0,0.14597989949748744,0.0,425.1758793969849,0.02498039262663897,10.758793969849247,0.0
9.321608040201006e-14,0.0,0.14623115577889448,0.0,425.47738693467335,0.02543371213875613,10.773869346733669,0.0
9.366834170854272e-14,0.0,0.1464824120603015,0.0,425.7788944723618,0.025875110479201154,10.78894472361809,0.0
9.412060301507539e-14,0.0,0.14673366834170853,0.0,426.08040201005025,0.026301128833670577,10.804020100502512,0.0
9.457286432160805e-14,0.0,0.14698492462311558,0.0,426.3819095477387,0.026708373064358512,10.819095477386934,0.0
9.502512562814071e-14,0.0,0.14723618090452262,0.0,426.68341708542715,0.027093541189701295,10.834170854271356,0.0
9.547738693467338e-14,0.0,0.14748743718592966,0.0,426.9849246231156,0.027453450078146372,10.849246231155778,0.0
9.592964824120604e-14,0.0,0.14773869346733667,0.0,427.286432160804,0.027785061097495393,10.8643216080402,0.0
9.638190954773871e-14,0.0,0.14798994974874372,0.0,427.58793969849245,0.02808550447009597,10.879396984924623,0.0
9.683417085427137e-14,0.0,0.14824120603015076,0.0,427.8894472361809,0.028352102095960292,10.894472361809045,0.0
9.728643216080403e-14,0.0,0.1484924623115578,0.0,428.19095477386935,0.028582388620717908,10.909547738693467,0.0
9.77386934673367e-14,0.0,0.1487437185929648,0.0,428.4924623115578,0.028774130543025682,10.924623115577889,0.0
9.819095477386936e-14,0.0,0.14899497487437185,0.0,428.7939698492462,0.028925343176496046,10.93969849246231,0.0
9.864321608040203e-14,0.0,0.1492462311557789,0.0,429.09547738693465,0.029034305304141694,10.954773869346734,0.0
9.909547738693469e-14,0.0,0.14949748743718594,0.0,429.3969849246231,0.02909957138849333,10.969849246231156,0.0
9.954773869346734e-14,0.0,0.14974874371859298,0.0,429.69849246231155,0.029119981227616082,10.984924623115578,0.0
1e-13,0.0,0.15,0.0,430.0,0.02909466697587231,11.0,0.0

==> figures/ssb/smc/smc_battery_simplified_5_16_seed_46_1d_marginals_cathode_thickness_number_of_particles_pmf.csv <==
cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pmf
9.0,0.9999999999999999

==> figures/ssb/smc/smc_battery_simplified_5_16_seed_46_1d_marginals_separator_thickness_pmf.csv <==
separator_thickness,separator_thickness_pmf
370.0,0.05389103452321026
390.0,0.06022621657082866
410.0,0.37336403484591507
430.0,0.512518714060046

==> figures/ssb/smc/smc_battery_simplified_5_32_seed_46_1d_marginals.csv <==
diff_am,diff_am_pdf,c_rate,c_rate_pdf,separator_thickness,separator_thickness_pdf,cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pdf
1e-14,0.0,0.1,5.599036866924111e-122,370.0,0.03483636993634433,8.0,0.0
1.0452261306532663e-14,0.0,0.10025125628140705,2.3561581270210436e-119,370.30150753768845,0.0348317404503496,8.015075376884422,0.0
1.0904522613065327e-14,0.0,0.10050251256281408,9.278878293773903e-117,370.6030150753769,0.03477825476715683,8.030150753768844,0.0
1.135678391959799e-14,0.0,0.10075376884422112,3.4196887869590905e-114,370.90452261306535,0.03467634976851258,8.045226130653266,0.0
1.1809045226130654e-14,0.0,0.10100502512562815,1.1794455001905654e-111,371.20603015075375,0.03452668347340626,8.06030150753769,0.0
1.2261306532663317e-14,0.0,0.10125628140703519,3.8068826401923185e-109,371.5075376884422,0.03433013054146289,8.075376884422111,0.0
1.271356783919598e-14,0.0,0.10150753768844221,1.1499039068897691e-106,371.80904522613065,0.03408777616751672,8.090452261306533,0.0
1.3165829145728644e-14,0.0,0.10175879396984926,3.250530144638422e-104,372.1105527638191,0.03380090842368568,8.105527638190955,0.0
1.3618090452261307e-14,0.0,0.10201005025125628,8.598992582269554e-102,372.41206030150755,0.033471009120765886,8.120603015075377,0.0
1.407035175879397e-14,0.0,0.10226130653266333,2.1288341241331113e-99,372.713567839196,0.033099743275389545,8.135678391959798,0.0
1.4522613065326632e-14,0.0,0.10251256281407035,4.93215927327872e-97,373.0150753768844,0.03268894728294579,8.150753768844222,0.0
1.4974874371859297e-14,0.0,0.1027638190954774,1.0693836395977886e-94,373.31658291457285,0.03224061590860138,8.165829145728644,0.0
1.5427135678391962e-14,0.0,0.10301507537688442,2.1698579727355537e-92,373.6180904522613,0.03175688821972395,8.180904522613066,0.0
1.5879396984924624e-14,0.0,0.10326633165829147,4.120316442200573e-90,373.91959798994975,0.031240032592480527,8.195979899497488,0.0
1.6331658291457286e-14,0.0,0.1035175879396985,7.322029766536991e-88,374.2211055276382,0.030692430933261832,8.21105527638191,0.0
1.678391959798995e-14,0.0,0.10376884422110554,1.217682975158586e-85,374.52261306532665,0.030116562261790505,8.226130653266331,0.0
1.7236180904522616e-14,0.0,0.10402010050251256,1.8951298722792566e-83,374.8241206030151,0.029514985807246073,8.241206030150753,0.0
1.7688442211055278e-14,0.0,0.1042713567839196,2.76023398397852e-81,375.1256281407035,0.028890323771467438,8.256281407035177,0.0
1.814070351758794e-14,0.0,0.10452261306532663,3.762315237843308e-79,375.42713567839195,0.028245243914262,8.271356783919598,0.0
1.8592964824120604e-14,0.0,0.10477386934673368,4.799179728638155e-77,375.7286432160804,0.02758244211508097,8.28643216080402,0.0
1.904522613065327e-14,0.0,0.1050251256281407,5.729036524888783e-75,376.03015075376885,0.02690462506285982,8.301507537688442,0.0
1.949748743718593e-14,0.0,0.10527638190954774,6.400282002194459e-73,376.3316582914573,0.026214493221736537,8.316582914572864,0.0
1.9949748743718593e-14,0.0,0.10552763819095477,6.6914428743541235e-71,376.63316582914575,0.02551472421473803,8.331658291457286,0.0
2.0402010050251258e-14,0.0,0.10577889447236181,6.547021920799703e-69,376.93467336683415,0.024807956760462723,8.346733668341708,0.0
2.0854271356783923e-14,0.0,0.10603015075376884,5.994754270563302e-67,377.2361809045226,0.024096775289424468,8.361809045226131,0.0
2.1306532663316585e-14,0.0,0.10628140703517588,5.136919587932452e-65,377.53768844221105,0.023383695357175965,8.376884422110553,0.0
2.1758793969849247e-14,0.0,0.10653266331658293,4.1194398566816735e-63,377.8391959798995,0.022671149960765285,8.391959798994975,0.0
2.2211055276381912e-14,0.0,0.10678391959798995,3.091560969291255e-61,378.14070351758795,0.021961476853638133,8.407035175879397,0.0
2.2663316582914577e-14,0.0,0.107035175879397,2.171310605280256e-59,378.4422110552764,0.021256906941958257,8.422110552763819,0.0
2.311557788944724e-14,0.0,0.10728643216080402,1.4271539548054962e-57,378.7437185929648,0.020559553832636884,8.43718592964824,0.0
2.35678391959799e-14,0.0,0.10753768844221107,8.778588318927473e-56,379.04522613065325,0.019871404590306476,8.452261306532662,0.0
2.4020100502512565e-14,0.0,0.1077889447236181,5.0534012654269395e-54,379.3467336683417,0.01919431174722693,8.467336683417086,0.0
2.447236180904523e-14,0.0,0.10804020100502514,2.7223778164449728e-52,379.64824120603015,0.01852998659680614,8.482412060301508,0.0
2.4924623115577895e-14,0.0,0.10829145728643216,1.3725203544481152e-50,379.9497487437186,0.01787999378824755,8.49748743718593,0.0
2.5376884422110554e-14,0.0,0.1085427135678392,6.475827266652571e-49,380.25125628140705,0.017245747226914514,8.512562814070352,0.0
2.582914572864322e-14,0.0,0.10879396984924623,2.8594208162139355e-47,380.5527638190955,0.016628507272496616,8.527638190954773,0.0
2.6281407035175884e-14,0.0,0.10904522613065327,1.1815920182892528e-45,380.8542713567839,0.01602937921507777,8.542713567839195,0.0
2.673366834170855e-14,0.0,0.1092964824120603,4.569450620865869e-44,381.15577889447235,0.015449312997878058,8.557788944723619,0.0
2.7185929648241207e-14,0.0,0.10954773869346734,1.6537418452182767e-42,381.4572864321608,0.014889104144851714,8.57286432160804,0.0
2.7638190954773872e-14,1.1588921729961083e-303,0.10979899497487437,5.601174003442239e-41,381.75879396984925,0.014349395841571636,8.587939698492463,0.0
2.8090452261306537e-14,7.284964245064166e-273,0.11005025125628141,1.775408867546807e-39,382.0603015075377,0.013830682108991034,8.603015075376884,0.0
2.85427135678392e-14,1.183888156976514e-243,0.11030150753768844,5.266547966658611e-38,382.36180904522615,0.013333312001783741,8.618090452261306,0.0
2.899497487437186e-14,4.973851150040234e-216,0.11055276381909548,1.462050695694451e-36,382.66331658291455,0.012857494756099366,8.633165829145728,0.0
2.9447236180904526e-14,5.402238440258859e-190,0.11080402010050251,3.7984635578096677e-35,382.964824120603,0.012403305805720057,8.64824120603015,0.0
2.989949748743719e-14,1.5168881899807595e-165,0.11105527638190955,9.235556956810942e-34,383.26633165829145,0.011970693580822839,8.663316582914574,0.0
3.0351758793969856e-14,1.1011139070904988e-142,0.11130653266331658,2.101494728868481e-32,383.5678391959799,0.011559486999799288,8.678391959798995,0.0
3.0804020100502515e-14,2.066378060511141e-121,0.11155778894472362,4.4751145299476835e-31,383.86934673366835,0.011169403561886443,8.693467336683417,0.0
3.125628140703518e-14,1.0025041358515675e-101,0.11180904522613065,8.918488584496049e-30,384.1708542713568,0.010800057946663806,8.708542713567839,0.0
3.1708542713567845e-14,1.2573651541220671e-83,0.1120603015075377,1.663375656858049e-28,384.4723618090452,0.01045097102576369,8.72361809045226,0.0
3.216080402010051e-14,4.0769513057809213e-67,0.11231155778894472,2.903369050050135e-27,384.77386934673365,0.010121579192362772,8.738693467336683,0.0
3.261306532663317e-14,3.417499698158068e-52,0.11256281407035176,4.742725455685812e-26,385.0753768844221,0.009811243915136733,8.753768844221106,0.0
3.306532663316583e-14,7.405941921970465e-39,0.1128140703517588,7.250514446991957e-25,385.37688442211055,0.009519261425296651,8.768844221105528,0.0
3.35175879396985e-14,4.1490720405865235e-27,0.11306532663316583,1.0373524253931669e-23,385.678391959799,0.009244872448030551,8.78391959798995,0.0
3.396984924623116e-14,6.009253232462153e-17,0.11331658291457286,1.3890008313787855e-22,385.97989949748745,0.008987271893077051,8.798994974874372,0.0
3.442211055276382e-14,2.250033024673496e-08,0.1135678391959799,1.740603936544833e-21,386.2814070351759,0.00874561842318448,8.814070351758794,0.0
3.4874371859296487e-14,0.21779912755736308,0.11381909547738694,2.0413718101026397e-20,386.5829145728643,0.0085190438237947,8.829145728643216,0.0
3.532663316582915e-14,54503.22939855338,0.11407035175879397,2.2406473313038976e-19,386.88442211055275,0.00830666210235179,8.844221105527637,0.0
3.5778894472361817e-14,352603992.82362586,0.11432160804020101,2.301761051721116e-18,387.1859296482412,0.008107578251109216,8.859296482412061,0.0
3.6231155778894475e-14,58975958642.1448,0.11457286432160804,2.213046573342089e-17,387.48743718592965,0.007920896613109272,8.874371859296483,0.0
3.668341708542714e-14,265109971303.02985,0.11482412060301508,1.9914787662015755e-16,387.7889447236181,0.007745728797078045,8.889447236180905,0.0
3.7135678391959805e-14,998091516799.2272,0.11507537688442211,1.677378126446859e-15,388.09045226130655,0.0075812010932354845,8.904522613065327,0.0
3.758793969849247e-14,15168143026415.062,0.11532663316582915,1.3224447804367202e-14,388.391959798995,0.007426461348406633,8.919597989949748,0.0
3.804020100502513e-14,139471897783868.66,0.11557788944723618,9.759880601624459e-14,388.6934673366834,0.007280685265268751,8.93467336683417,0.0
3.8492462311557794e-14,480809152915932.9,0.11582914572864322,6.743294214132622e-13,388.99497487437185,0.00714308209702013,8.949748743718594,0.0
3.894472361809046e-14,433284431604850.7,0.11608040201005025,4.362306293959687e-12,389.2964824120603,0.007012899715159227,8.964824120603016,0.0
3.9396984924623124e-14,693689160912306.1,0.1163316582914573,2.642737856266131e-11,389.59798994974875,0.006889429034357477,8.979899497487438,0.0
3.984924623115579e-14,268587657511793.0,0.11658291457286432,1.4996621787415763e-10,389.8994974874372,0.006772007784559025,8.99497487437186,0.0
4.030150753768845e-14,109186639999419.9,0.11683417085427136,7.97413330494354e-10,390.2010050251256,0.006660023626392985,9.010050251256281,0.0
4.075376884422111e-14,54557130270585.414,0.11708542713567839,3.974944788468983e-09,390.50251256281405,0.0065529166117084155,9.025125628140703,0.0
4.120603015075378e-14,12762369448833.719,0.11733668341708543,1.858754013408177e-08,390.8040201005025,0.0064501809964994244,9.040201005025125,0.0
4.1658291457286436e-14,5254629441764.68,0.11758793969849246,8.161088924801753e-08,391.10552763819095,0.006351366418651596,9.055276381909547,0.0
4.21105527638191e-14,111302842493.40251,0.1178391959798995,3.3685512954197803e-07,391.4070351758794,0.006256078457783708,9.07035175879397,0.0
4.2562814070351766e-14,61361332.52787387,0.11809045226130654,1.3092512426858998e-06,391.70854271356785,0.006163978598960112,9.085427135678392,0.0
4.301507537688443e-14,874.9454146037349,0.11834170854271357,4.802079991525031e-06,392.0100502512563,0.006074783626191388,9.100502512562814,0.0
4.3467336683417096e-14,0.00032255411502635743,0.1185929648241206,1.6667350297887158e-05,392.3115577889447,0.00598826447540861,9.115577889447236,0.0
4.3919597989949755e-14,3.0741859075114118e-12,0.11884422110552764,5.4930516433731294e-05,392.61306532663315,0.005904244579982459,9.130653266331658,0.0
4.437185929648242e-14,7.574568315358326e-22,0.11909547738693468,0.00017257910842083,392.9145728643216,0.00582259774485127,9.14572864321608,0.0
4.4824120603015085e-14,4.824860552713477e-33,0.11934673366834171,0.0005190780427486269,393.21608040201005,0.005743245587921153,9.160804020100503,0.0
4.5276381909547743e-14,7.945304617063048e-46,0.11959798994974874,0.0015007575988462143,393.5175879396985,0.005666154589603017,9.175879396984925,0.0
4.572864321608041e-14,3.3824797492796927e-60,0.11984924623115578,0.00418441008001444,393.81909547738695,0.005591332793158564,9.190954773869347,0.0
4.6180904522613073e-14,3.722705804290182e-76,0.12010050251256282,0.011271858168123247,394.1206030150754,0.00551882619994219,9.206030150753769,0.0
4.663316582914574e-14,1.0592075910381903e-93,0.12035175879396985,0.029335869352809518,394.4221105527638,0.005448714904656258,9.22110552763819,0.0
4.70854271356784e-14,7.791163340319126e-113,0.12060301507537688,0.07363269365375028,394.72361809045225,0.005381109016389129,9.236180904522612,0.0
4.753768844221106e-14,1.4815707341561371e-133,0.12085427135678392,0.17767993816457678,395.0251256281407,0.005316144411490715,9.251256281407034,0.0
4.7989949748743727e-14,7.28352019267825e-156,0.12110552763819096,0.41058680050916824,395.32663316582915,0.005253978364269153,9.266331658291458,0.0
4.844221105527639e-14,9.256762539023073e-180,0.12135678391959799,0.9049338373653434,395.6281407035176,0.005194785101077879,9.28140703517588,0.0
4.889447236180905e-14,3.041415634026074e-205,0.12160804020100503,1.895221674528304,395.92964824120605,0.005138751322620237,9.296482412060302,0.0
4.9346733668341715e-14,2.583397777445453e-232,0.12185929648241206,3.7598183948378345,396.23115577889445,0.005086071738242619,9.311557788944723,0.0
4.979899497487438e-14,5.6729067621923245e-261,0.1221105527638191,7.047728717080472,396.5326633165829,0.005036944654635459,9.326633165829145,0.0
5.0251256281407045e-14,3.2204670968912635e-291,0.12236180904522613,12.459085816554108,396.83417085427135,0.004991567659730217,9.341708542713567,0.0
5.070351758793971e-14,0.0,0.12261306532663317,20.7439851967179,397.1356783919598,0.004950133440689288,9.35678391959799,0.0
5.115577889447237e-14,0.0,0.1228643216080402,32.49981597852183,397.43718592964825,0.004912825772752555,9.371859296482413,0.0
5.1608040201005034e-14,0.0,0.12311557788944724,47.88901033101783,397.7386934673367,0.004879815713349948,9.386934673366834,0.0
5.20603015075377e-14,0.0,0.12336683417085427,66.35790215996833,398.0402010050251,0.004851258033332491,9.402010050251256,0.0
5.251256281407036e-14,0.0,0.12361809045226131,86.48409101075863,398.34170854271355,0.004827287914437103,9.417085427135678,0.0
5.296482412060302e-14,0.0,0.12386934673366834,106.07624551092552,398.643216080402,0.004808017939202609,9.4321608040201,0.0
5.341708542713569e-14,0.0,0.12412060301507538,122.57485204725614,398.94472361809045,0.004793535396517768,9.447236180904522,0.0
5.386934673366835e-14,0.0,0.12437185929648242,133.67396233241337,399.2462311557789,0.004783899922828737,9.462311557788945,0.0
5.432160804020102e-14,0.0,0.12462311557788945,137.96345868530722,399.54773869346735,0.004779141495783714,9.477386934673367,0.0
5.4773869346733676e-14,0.0,0.12487437185929648,135.35007390553616,399.8492462311558,0.00477925879377021,9.492462311557789,0.0
5.522613065326634e-14,0.0,0.12512562814070352,127.08781873583501,400.1507537688442,0.004784217931426184,9.507537688442211,0.0
5.5678391959799006e-14,0.0,0.12537688442211056,115.40438689432577,400.45226130653265,0.004793951577803418,9.522613065326633,0.0
5.6130653266331665e-14,0.0,0.12562814070351758,102.8706829019699,400.7537688442211,0.004808358460451831,9.537688442211055,0.0
5.658291457286433e-14,0.0,0.12587939698492462,91.74796527615483,401.05527638190955,0.004827303255299626,9.552763819095478,0.0
5.703517587939699e-14,0.0,0.12613065326633166,83.529913888487,401.356783919598,0.0048506168588485395,9.5678391959799,0.0
5.748743718592966e-14,0.0,0.1263819095477387,78.79980086944613,401.65829145728645,0.004878097035908313,9.582914572864322,0.0
5.793969849246232e-14,0.0,0.12663316582914574,77.39926683260492,401.95979899497485,0.004909509432882147,9.597989949748744,0.0
5.839195979899498e-14,0.0,0.12688442211055276,78.8017810179664,402.2613065326633,0.004944588943507498,9.613065326633166,0.0
5.884422110552765e-14,0.0,0.1271356783919598,82.5246761098506,402.56281407035175,0.004983041410974981,9.628140703517587,0.0
5.929648241206031e-14,0.0,0.12738693467336684,88.40642597956078,402.8643216080402,0.005024545647515306,9.64321608040201,0.0
5.974874371859297e-14,0.0,0.12763819095477388,96.62364374567048,403.16582914572865,0.005068755749878239,9.658291457286431,0.0
6.020100502512564e-14,0.0,0.1278894472361809,107.42237218158341,403.4673366834171,0.005115303686651533,9.673366834170855,0.0
6.06532663316583e-14,0.0,0.12814070351758794,120.66837689780743,403.7688442211055,0.005163802131097806,9.688442211055277,0.0
6.110552763819097e-14,0.0,0.12839195979899498,135.43101193303016,404.07035175879395,0.0052138475111438995,9.703517587939698,0.0
6.155778894472363e-14,0.0,0.12864321608040202,149.84134965395134,404.3718592964824,0.0052650232463554705,9.71859296482412,0.0
6.201005025125628e-14,0.0,0.12889447236180904,161.3697224292338,404.67336683417085,0.0053169031401858885,9.733668341708542,0.0
6.246231155778896e-14,0.0,0.12914572864321608,167.4762074860845,404.9748743718593,0.005369054894516489,9.748743718592966,0.0
6.291457286432161e-14,0.0,0.12939698492462312,166.3921014126724,405.27638190954775,0.005421043712516251,9.763819095477388,0.0
6.336683417085427e-14,0.0,0.12964824120603016,157.70297532861903,405.5778894472362,0.005472435955154305,9.77889447236181,0.0
6.381909547738694e-14,0.0,0.12989949748743718,142.48362169451374,405.8793969849246,0.005522802816304359,9.793969849246231,0.0
6.42713567839196e-14,0.0,0.13015075376884422,122.9429455628843,406.18090452261305,0.005571723981293526,9.809045226130653,0.0
6.472361809045227e-14,0.0,0.13040201005025126,101.7556980405991,406.4824120603015,0.005618791233969825,9.824120603015075,0.0
6.517587939698493e-14,0.0,0.1306532663316583,81.36911615665949,406.78391959798995,0.005663611977895407,9.839195979899497,0.0
6.562814070351759e-14,0.0,0.13090452261306534,63.530807984528536,407.0854271356784,0.005705812638110909,9.854271356783919,0.0
6.608040201005026e-14,0.0,0.13115577889447236,49.137830081579075,407.38693467336685,0.005745041911058161,9.869346733668342,0.0
6.653266331658292e-14,0.0,0.1314070351758794,38.35298940046735,407.6884422110553,0.005780973831681649,9.884422110552764,0.0
6.698492462311558e-14,0.0,0.13165829145728644,30.850847883455945,407.9899497487437,0.005813310628445727,9.899497487437186,0.0
6.743718592964825e-14,0.0,0.13190954773869346,26.060925448795693,408.29145728643215,0.0058417853389886015,9.914572864321608,0.0
6.788944723618091e-14,0.0,0.1321608040201005,23.33538856877417,408.5929648241206,0.00586616416136836,9.92964824120603,0.0
6.834170854271357e-14,0.0,0.13241206030150754,22.033938244711347,408.89447236180905,0.005886248518322896,9.944723618090451,0.0
6.879396984924624e-14,0.0,0.13266331658291458,21.55745342906268,409.1959798994975,0.005901876814640523,9.959798994974875,0.0
6.92462311557789e-14,0.0,0.13291457286432162,21.36820933840425,409.4974874371859,0.005912925870597484,9.974874371859297,0.0
6.969849246231157e-14,0.0,0.13316582914572864,21.01921085759651,409.79899497487435,0.005919312017436814,9.989949748743719,0.0
7.015075376884423e-14,0.0,0.13341708542713568,20.193478140828933,410.1005025125628,0.005920991844009859,10.00502512562814,0.0
7.060301507537689e-14,0.0,0.13366834170854272,18.73786198581706,410.40201005025125,0.005917962586949272,10.020100502512562,0.0
7.105527638190956e-14,0.0,0.13391959798994973,16.671722003617383,410.7035175879397,0.00591026216005796,10.035175879396984,0.0
7.150753768844222e-14,0.0,0.13417085427135678,14.159243774937838,411.00502512562815,0.005897968821951159,10.050251256281406,0.0
7.195979899497488e-14,0.0,0.13442211055276382,11.449978662601337,411.3065326633166,0.005881200484346033,10.065326633165828,0.0
7.241206030150755e-14,0.0,0.13467336683417086,8.806312714234085,411.608040201005,0.005860113666722227,10.080402010050252,0.0
7.28643216080402e-14,0.0,0.1349246231155779,6.441249463763719,411.90954773869345,0.005834902106346333,10.095477386934673,0.0
7.331658291457286e-14,0.0,0.13517587939698492,4.483340544552326,412.2110552763819,0.0058057950358303845,10.110552763819095,0.0
7.376884422110554e-14,0.0,0.13542713567839196,2.9726418218163313,412.51256281407035,0.005773055143450667,10.125628140703517,0.0
7.42211055276382e-14,0.0,0.135678391959799,1.8797836532562149,412.8140703517588,0.00573697623435744,10.140703517587939,0.0
7.467336683417087e-14,0.0,0.13592964824120604,1.134881883539807,413.11557788944725,0.005697880613532922,10.155778894472363,0.0
7.512562814070352e-14,0.0,0.13618090452261306,0.6545600223100049,413.4170854271357,0.005656116213877042,10.170854271356784,0.0
7.557788944723618e-14,0.0,0.1364321608040201,0.3606827814555712,413.7185929648241,0.005612053495096846,10.185929648241206,0.0
7.603015075376885e-14,0.0,0.13668341708542714,0.1897604108237984,414.02010050251255,0.0055660821411233526,10.201005025125628,0.0
7.648241206030151e-14,0.0,0.13693467336683418,0.09520047124494645,414.321608040201,0.0055186075855629966,10.21608040201005,0.0
7.693467336683418e-14,0.0,0.13718592964824122,0.045462837027856313,414.62311557788945,0.005470047396193195,10.231155778894472,0.0
7.738693467336684e-14,0.0,0.13743718592964824,0.020623133426308143,414.9246231155779,0.005420827550721525,10.246231155778894,0.0
7.78391959798995e-14,0.0,0.13768844221105528,0.008867135851783883,415.2261306532663,0.0053713786369361536,10.261306532663315,0.0
7.829145728643217e-14,0.0,0.13793969849246232,0.003605941917729753,415.52763819095475,0.005322132010974876,10.27638190954774,0.0
7.874371859296483e-14,0.0,0.13819095477386933,0.0013842470165177977,415.8291457286432,0.005273515947730034,10.291457286432161,0.0
7.919597989949749e-14,0.0,0.13844221105527638,0.0005007551935695161,416.13065326633165,0.005225951817383333,10.306532663316583,0.0
7.964824120603016e-14,0.0,0.13869346733668342,0.00017046128917190027,416.4321608040201,0.005179850321735482,10.321608040201005,0.0
8.010050251256282e-14,0.0,0.13894472361809046,5.453766024029148e-05,416.73366834170855,0.005135607823361113,10.336683417085426,0.0
8.055276381909548e-14,0.0,0.1391959798994975,1.6383982519482103e-05,417.035175879397,0.005093602799692903,10.35175879396985,0.0
8.100502512562815e-14,0.0,0.13944723618090452,4.6180900809604e-06,417.3366834170854,0.005054192452926867,10.366834170854272,0.0
8.145728643216081e-14,0.0,0.13969849246231156,1.2205748526271246e-06,417.63819095477385,0.005017709505159342,10.381909547738694,0.0
8.190954773869348e-14,0.0,0.1399497487437186,3.0235881503891275e-07,417.9396984924623,0.00498445920642956,10.396984924623116,0.0
8.236180904522614e-14,0.0,0.1402010050251256,7.017466412328466e-08,418.24120603015075,0.0049547165813667,10.412060301507537,0.0
8.28140703517588e-14,0.0,0.14045226130653266,1.5255173502689433e-08,418.5427135678392,0.004928723937947672,10.42713567839196,0.0
8.326633165829147e-14,0.0,0.1407035175879397,3.1055672840775806e-09,418.84422110552765,0.004906688659480505,10.442211055276381,0.0
8.371859296482413e-14,0.0,0.14095477386934674,5.919451228163857e-10,419.1457286432161,0.004888781298361729,10.457286432160803,0.0
8.41708542713568e-14,0.0,0.14120603015075378,1.0562948937929745e-10,419.4472361809045,0.004875133987436833,10.472361809045227,0.0
8.462311557788946e-14,0.0,0.1414572864321608,1.7644587489029987e-11,419.74874371859295,0.004865839181946078,10.487437185929648,0.0
8.507537688442212e-14,0.0,0.14170854271356784,2.758859604235766e-12,420.0502512562814,0.004860948742087702,10.50251256281407,0.0
8.552763819095479e-14,0.0,0.14195979899497488,4.037532935746221e-13,420.35175879396985,0.004860473363203937,10.517587939698492,0.0
8.597989949748745e-14,0.0,0.14221105527638192,5.5303578747713915e-14,420.6532663316583,0.004864382357517466,10.532663316582914,0.0
8.64321608040201e-14,0.0,0.14246231155778893,7.089696863782041e-15,420.95477386934675,0.004872603788244403,10.547738693467338,0.0
8.688442211055278e-14,0.0,0.14271356783919598,8.506075280004134e-16,421.2562814070352,0.004885024953810634,10.56281407035176,0.0
8.733668341708543e-14,0.0,0.14296482412060302,9.551030330529334e-17,421.5577889447236,0.004901493216828594,10.577889447236181,0.0
8.778894472361809e-14,0.0,0.14321608040201006,1.003655950725921e-17,421.85929648241205,0.004921817169477325,10.592964824120603,0.0
8.824120603015076e-14,0.0,0.1434673366834171,9.870263489984561e-19,422.1608040201005,0.004945768123996159,10.608040201005025,0.0
8.869346733668342e-14,0.0,0.14371859296482412,9.084029748050633e-20,422.46231155778895,0.004973081914177213,10.623115577889447,0.0
8.91457286432161e-14,0.0,0.14396984924623116,7.824052452985055e-21,422.7638190954774,0.005003460991048408,10.638190954773869,0.0
8.959798994974875e-14,0.0,0.1442211055276382,6.306471844144021e-22,423.0653266331658,0.005036576793401064,10.65326633165829,0.0
9.005025125628141e-14,0.0,0.1444723618090452,4.7570885138546186e-23,423.36683417085425,0.005072072371457275,10.668341708542712,0.0
9.050251256281408e-14,0.0,0.14472361809045226,3.358110466336666e-24,423.6683417085427,0.005109565239812335,10.683417085427136,0.0
9.095477386934674e-14,0.0,0.1449748743718593,2.2184358540240755e-25,423.96984924623115,0.005148650433848617,10.698492462311558,0.0
9.140703517587941e-14,0.0,0.14522613065326634,1.371501544561042e-26,424.2713567839196,0.005188903742115141,10.71356783919598,0.0
9.185929648241207e-14,0.0,0.14547738693467338,7.9349242094340056e-28,424.57286432160805,0.005229885085719984,10.728643216080402,0.0
9.231155778894473e-14,0.0,0.1457286432160804,4.296214577612942e-29,424.8743718592965,0.005271142014603989,10.743718592964823,0.0
9.27638190954774e-14,0.0,0.14597989949748744,2.1768353187978132e-30,425.1758793969849,0.005312213289665781,10.758793969849247,0.0
9.321608040201006e-14,0.0,0.14623115577889448,1.032194191306258e-31,425.47738693467335,0.00535263251910035,10.773869346733669,0.0
9.366834170854272e-14,0.0,0.1464824120603015,4.580293585838036e-33,425.7788944723618,0.005391931817001469,10.78894472361809,0.0
9.412060301507539e-14,0.0,0.14673366834170853,1.902046692426574e-34,426.08040201005025,0.005429645452268962,10.804020100502512,0.0
9.457286432160805e-14,0.0,0.14698492462311558,7.39170958630923e-36,426.3819095477387,0.005465313456152971,10.819095477386934,0.0
9.502512562814071e-14,0.0,0.14723618090452262,2.68821755725083e-37,426.68341708542715,0.005498485157360518,10.834170854271356,0.0
9.547738693467338e-14,0.0,0.14748743718592966,9.149127421304415e-39,426.9849246231156,0.005528722614537198,10.849246231155778,0.0
9.592964824120604e-14,0.0,0.14773869346733667,2.914007367649668e-40,427.286432160804,0.00555560391711262,10.8643216080402,0.0
9.638190954773871e-14,0.0,0.14798994974874372,8.685549344581272e-42,427.58793969849245,0.005578726326949921,10.879396984924623,0.0
9.683417085427137e-14,0.0,0.14824120603015076,2.4226997431288942e-43,427.8894472361809,0.005597709234953373,10.894472361809045,0.0
9.728643216080403e-14,0.0,0.1484924623115578,6.32408258253144e-45,428.19095477386935,0.005612196908747114,10.909547738693467,0.0
9.77386934673367e-14,0.0,0.1487437185929648,1.54486700195309e-46,428.4924623115578,0.005621861009720922,10.924623115577889,0.0
9.819095477386936e-14,0.0,0.14899497487437185,3.531671303466912e-48,428.7939698492462,0.005626402860124143,10.93969849246231,0.0
9.864321608040203e-14,0.0,0.1492462311557789,7.555532258706802e-50,429.09547738693465,0.005625555443450231,10.954773869346734,0.0
9.909547738693469e-14,0.0,0.14949748743718594,1.5126743895913477e-51,429.3969849246231,0.005619085124064564,10.969849246231156,0.0
9.954773869346734e-14,0.0,0.14974874371859298,2.8341409300739453e-53,429.69849246231155,0.00560679307485764,10.984924623115578,0.0
1e-13,0.0,0.15,4.96927492671142e-55,430.0,0.00558851640462347,11.0,0.0

==> figures/ssb/smc/smc_battery_simplified_5_32_seed_46_1d_marginals_cathode_thickness_number_of_particles_pmf.csv <==
cathode_thickness_number_of_particles,cathode_thickness_number_of_particles_pmf
9.0,1.0

==> figures/ssb/smc/smc_battery_simplified_5_32_seed_46_1d_marginals_separator_thickness_pmf.csv <==
separator_thickness,separator_thickness_pmf
370.0,0.683921871882943
390.0,0.10138781877940742
410.0,0.10865819205132866
430.0,0.106032117286321

==> figures/ssb/tanh_pdf.csv <==
x,pdf
0.010072396234519469,0.5538094998936332
0.030069452988018684,0.9869182371824072
0.0500665097415179,1.0996168221682026
0.07006356649501712,1.1320060886479637
0.09006062324851634,1.132448653776877
0.11005768000201555,1.1258996900161442
0.13005473675551477,1.1084701250408373
0.150051793509014,1.0937869642327538
0.1700488502625132,1.0762488832879853
0.19004590701601243,1.060953632403303
0.21004296376951165,1.0445012112267502
0.23004002052301087,1.0311707494850078
0.25003707727651003,1.0155104448781695
0.2700341340300093,1.0035526851464451
0.2900311907835085,0.991117355134368
0.31002824753700775,0.9818114856609799
0.3300253042905069,0.9732377239262686
0.3500223610440062,0.9651020266581428
0.37001941779750536,0.9588005993254455
0.39001647455100463,0.9532992897399362
0.4100135313045038,0.9488871404377864
0.4300105880580031,0.944916056043774
0.45000764481150224,0.9412245127876856
0.47000470156500146,0.9398308076868052
0.4900017583185006,0.9377945080202116
0.5099988150719998,0.9379515311280922
0.5299958718254991,0.9410539876928135
0.5499929285789984,0.9406509283776727
0.5699899853324976,0.9448120407366369
0.5899870420859967,0.9490066580262752
0.609984098839496,0.9522551360798531
0.6299811555929953,0.9601803023657555
0.6499782123464943,0.9660911722231066
0.6699752690999936,0.971572478864931
0.6899723258534929,0.9827486235723765
0.709969382606992,0.9921785112965734
0.7299664393604912,1.0041822777987666
0.7499634961139905,1.0167036204686608
0.7699605528674898,1.0300430835350662
0.7899576096209889,1.0439701330720512
0.8099546663744881,1.0579246866566074
0.8299517231279874,1.0769514866847316
0.8499487798814866,1.0930258522257443
0.8699458366349858,1.111002497710684
0.889942893388485,1.1247915269362911
0.9099399501419843,1.1347494923736312
0.9299370068954835,1.1328187082349546
0.9499340636489826,1.099445796999744
0.9699311204024819,0.9880934101235868
0.9899281771559811,0.554240063256337



